A Note on Nussbaum-type Control and Lie-bracket Approximation

In this paper, we propose an adaptive control law for completely unknown scalar linear systems based on Lie-bracket approximation methods. We investigate stability and convergence properties for the resulting Lie-bracket system, compare our proposal with existing Nussbaum-type solutions and demonstrate our results with an example. Even though we prove global stability properties of the Lie-bracket system, the stability properties of the proposed dynamics remain open, making the proposed control law an object of further studies. We elaborate the difficulties of establishing stability results by investigating connections to partial stability as well as studying the corresponding Chen-Fliess expansion.

==> figures/charttree1.tikz <==
\node[root] (root) { }
  child [charting] {
    node[my shape=6](node2){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
    child [charting] {
      node[my shape=6](node22){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node222){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2222){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2221){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2220){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node221){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2212){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2211){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2210){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node220){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2202){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2201){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2200){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node21){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node212){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2122){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2121){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2120){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node211){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2112){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2111){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2110){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node210){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2102){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2101){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2100){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node20){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node202){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2022){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2021){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2020){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node201){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2012){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2011){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2010){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node200){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2002){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2001){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2000){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    edge from parent
  }
  child [charting] {
    node[my shape=6](node1){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\triangle$}
    child [charting] {
      node[my shape=6](node12){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node122){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1222){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1221){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1220){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node121){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1212){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1211){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1210){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node120){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1202){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1201){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1200){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node11){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\triangle$}
      child [charting] {
        node[my shape=6](node112){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1122){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1121){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1120){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node111){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\triangle$}
        child [charting] {
          node[my shape=6](node1112){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1111){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}4\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\triangle$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1110){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node110){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{2}$}
        child [charting] {
          node[my shape=6](node1102){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1101){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1100){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node10){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3/2}$}
      child [charting] {
        node[my shape=6](node102){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{2}$}
        child [charting] {
          node[my shape=6](node1022){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1021){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-3}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1020){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{3}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node101){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{2}$}
        child [charting] {
          node[my shape=6](node1012){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1011){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1010){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node100){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{5/2}$}
        child [charting] {
          node[my shape=6](node1002){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{2}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1001){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1000){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}3\nodepart[powerOfT]{six}$\num{7/2}$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    edge from parent
  }
  child [charting] {
    node[my shape=6](node0){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}0\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{1}$}
    child [charting] {
      node[my shape=6](node02){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\triangle$}
      child [charting] {
        node[my shape=6](node022){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0222){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0221){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0220){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node021){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{3}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{2}$}
        child [charting] {
          node[my shape=6](node0212){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0211){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-9}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0210){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{9}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node020){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-3}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{5/2}$}
        child [charting] {
          node[my shape=6](node0202){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{3}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}5\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0201){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{9}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0200){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-9}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{7/2}$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node01){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3/2}$}
      child [charting] {
        node[my shape=6](node012){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{2}$}
        child [charting] {
          node[my shape=6](node0122){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0121){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-3}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0120){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{3}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node011){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{2}$}
        child [charting] {
          node[my shape=6](node0112){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0111){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0110){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node010){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\triangle$}
        child [charting] {
          node[my shape=6](node0102){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{2}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0101){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0100){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}3\nodepart[powerOfT]{six}$\num{7/2}$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node00){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}0\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{2}$}
      child [charting] {
        node[my shape=6](node002){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{-2}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{5/2}$}
        child [charting] {
          node[my shape=6](node0022){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{2}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}5\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\triangle$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0021){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{6}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0020){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-6}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{7/2}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node001){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{5/2}$}
        child [charting] {
          node[my shape=6](node0012){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{2}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0011){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0010){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}3\nodepart[powerOfT]{six}$\num{7/2}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node000){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}0\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}3\nodepart[powerOfT]{six}$\num{3}$}
        child [charting] {
          node[my shape=6](node0002){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{-3}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}3\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{7/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0001){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-1}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}3\nodepart[powerOfT]{six}$\num{7/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0000){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{1}$\nodepart[powerOfB]{three}0\nodepart[powerOfY]{four}1\nodepart[powerOfA]{five}4\nodepart[powerOfT]{six}$\num{4}$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    edge from parent
  }
;

==> figures/charttree2.tikz <==
\node[root] (root) { }
  child [charting] {
    node[my shape=6](node2){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{2}$\nodepart[powerOfB]{three}0\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\triangle$}
    child [charting] {
      node[my shape=6](node22){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node222){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2222){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2221){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2220){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node221){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2212){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2211){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2210){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node220){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2202){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2201){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2200){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node21){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-2}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{1}$}
      child [charting] {
        node[my shape=6](node212){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node2122){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2121){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2120){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node211){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{4}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{3/2}$}
        child [charting] {
          node[my shape=6](node2112){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2111){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-8}$\nodepart[powerOfB]{three}3\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2110){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{8}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\triangle$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node210){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-4}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{2}$}
        child [charting] {
          node[my shape=6](node2102){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{4}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}4\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2101){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{8}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2100){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-8}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node20){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{2}$\nodepart[powerOfB]{three}0\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\triangle$}
      child [charting] {
        node[my shape=6](node202){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{-2}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}4\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{2}$}
        child [charting] {
          node[my shape=6](node2022){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2021){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{8}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}4\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2020){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-8}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}4\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node201){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-4}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\triangle$}
        child [charting] {
          node[my shape=6](node2012){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{4}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}4\nodepart[powerOfA]{five}0\nodepart[powerOfT]{six}$\num{5/2}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2011){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{8}$\nodepart[powerOfB]{three}2\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\triangle$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2010){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{-8}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node200){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{4}$\nodepart[powerOfB]{three}0\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{5/2}$}
        child [charting] {
          node[my shape=6](node2002){\nodepart[index]{one}2\nodepart[coefficient]{two}$\num{-8}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}4\nodepart[powerOfA]{five}1\nodepart[powerOfT]{six}$\triangle$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2001){\nodepart[index]{one}1\nodepart[coefficient]{two}$\num{-8}$\nodepart[powerOfB]{three}1\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}2\nodepart[powerOfT]{six}$\num{3}$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node2000){\nodepart[index]{one}0\nodepart[coefficient]{two}$\num{8}$\nodepart[powerOfB]{three}0\nodepart[powerOfY]{four}2\nodepart[powerOfA]{five}3\nodepart[powerOfT]{six}$\num{7/2}$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    edge from parent
  }
  child [charting] {
    node[my shape=6](node1){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
    child [charting] {
      node[my shape=6](node12){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node122){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1222){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1221){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1220){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node121){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1212){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1211){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1210){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node120){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1202){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1201){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1200){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node11){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node112){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1122){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1121){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1120){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node111){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1112){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1111){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1110){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node110){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1102){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1101){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1100){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node10){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node102){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1022){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1021){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1020){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node101){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1012){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1011){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1010){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node100){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node1002){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1001){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node1000){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    edge from parent
  }
  child [charting] {
    node[my shape=6](node0){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
    child [charting] {
      node[my shape=6](node02){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node022){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0222){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0221){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0220){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node021){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0212){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0211){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0210){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node020){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0202){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0201){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0200){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node01){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node012){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0122){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0121){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0120){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node011){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0112){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0111){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0110){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node010){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0102){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0101){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0100){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    child [charting] {
      node[my shape=6](node00){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
      child [charting] {
        node[my shape=6](node002){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0022){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0021){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0020){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node001){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0012){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0011){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0010){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      child [charting] {
        node[my shape=6](node000){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
        child [charting] {
          node[my shape=6](node0002){\nodepart[index]{one}2\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0001){\nodepart[index]{one}1\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        child [charting] {
          node[my shape=6](node0000){\nodepart[index]{one}0\nodepart[coefficient, skipped]{two}$0$\nodepart[skipped]{three}$\star$\nodepart[skipped]{four}$\star$\nodepart[skipped]{five}$\star$\nodepart[skipped]{six}$\star$}
          edge from parent
        }
        edge from parent
      }
      edge from parent
    }
    edge from parent
  }
;

==> simdata/conference_cf.csv <==
# simulation export from calculations2.m:export_c2
# file "export_c2.csv"
# a = 10, b = -2
# omega = 400
# c0 = -5, c1 = -5.5
#


t,lbs.y,lbs.k,es.y,es.k,cf0.y,cf0.k,cf1.y,cf1.k,cf2.y,cf2.k
0.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000
0.0002,1.0029,0.9995,1.0029,1.0049,1.0034,1.0049,1.0034,1.0049,1.0034,1.0049
0.0005,1.0059,0.9990,1.0069,1.0098,1.0078,1.0098,1.0078,1.0098,1.0078,1.0098
0.0007,1.0089,0.9985,1.0118,1.0147,1.0132,1.0146,1.0132,1.0147,1.0132,1.0147
0.0010,1.0118,0.9980,1.0176,1.0195,1.0195,1.0194,1.0196,1.0195,1.0196,1.0195
0.0012,1.0148,0.9975,1.0245,1.0242,1.0268,1.0240,1.0269,1.0241,1.0269,1.0241
0.0015,1.0178,0.9970,1.0322,1.0288,1.0351,1.0284,1.0352,1.0286,1.0352,1.0286
0.0017,1.0208,0.9965,1.0409,1.0331,1.0442,1.0326,1.0443,1.0328,1.0443,1.0328
0.0020,1.0238,0.9960,1.0505,1.0372,1.0541,1.0366,1.0544,1.0368,1.0544,1.0368
0.0022,1.0268,0.9955,1.0609,1.0410,1.0649,1.0403,1.0652,1.0405,1.0652,1.0405
0.0025,1.0298,0.9950,1.0721,1.0445,1.0765,1.0436,1.0768,1.0439,1.0768,1.0439
0.0027,1.0329,0.9944,1.0840,1.0477,1.0887,1.0465,1.0891,1.0468,1.0891,1.0468
0.0029,1.0359,0.9939,1.0966,1.0504,1.1016,1.0490,1.1021,1.0494,1.1021,1.0494
0.0032,1.0390,0.9934,1.1098,1.0527,1.1151,1.0510,1.1157,1.0514,1.1157,1.0514
0.0034,1.0420,0.9929,1.1236,1.0544,1.1290,1.0525,1.1297,1.0529,1.1297,1.0529
0.0037,1.0451,0.9923,1.1377,1.0556,1.1433,1.0534,1.1441,1.0538,1.1441,1.0538
0.0039,1.0481,0.9918,1.1522,1.0562,1.1579,1.0537,1.1588,1.0541,1.1588,1.0541
0.0042,1.0512,0.9912,1.1669,1.0562,1.1727,1.0534,1.1737,1.0538,1.1737,1.0538
0.0044,1.0543,0.9907,1.1818,1.0556,1.1876,1.0524,1.1887,1.0528,1.1887,1.0528
0.0047,1.0574,0.9902,1.1967,1.0543,1.2024,1.0507,1.2036,1.0511,1.2036,1.0511
0.0049,1.0605,0.9896,1.2115,1.0522,1.2171,1.0483,1.2184,1.0487,1.2184,1.0487
0.0052,1.0637,0.9891,1.2261,1.0495,1.2315,1.0452,1.2329,1.0455,1.2329,1.0455
0.0054,1.0668,0.9885,1.2404,1.0460,1.2455,1.0414,1.2470,1.0416,1.2470,1.0416
0.0056,1.0699,0.9879,1.2542,1.0418,1.2590,1.0369,1.2606,1.0370,1.2606,1.0370
0.0059,1.0731,0.9874,1.2674,1.0369,1.2719,1.0316,1.2736,1.0318,1.2736,1.0318
0.0061,1.0762,0.9868,1.2800,1.0313,1.2841,1.0257,1.2858,1.0258,1.2858,1.0258
0.0064,1.0794,0.9863,1.2917,1.0251,1.2954,1.0193,1.2972,1.0192,1.2972,1.0192
0.0066,1.0825,0.9857,1.3026,1.0183,1.3057,1.0122,1.3076,1.0121,1.3076,1.0121
0.0069,1.0857,0.9851,1.3125,1.0109,1.3151,1.0046,1.3170,1.0044,1.3170,1.0044
0.0071,1.0889,0.9845,1.3213,1.0031,1.3233,0.9966,1.3252,0.9964,1.3252,0.9964
0.0074,1.0921,0.9839,1.3289,0.9949,1.3303,0.9883,1.3323,0.9880,1.3323,0.9880
0.0076,1.0953,0.9834,1.3354,0.9864,1.3362,0.9797,1.3382,0.9793,1.3382,0.9793
0.0079,1.0985,0.9828,1.3406,0.9777,1.3407,0.9710,1.3427,0.9705,1.3427,0.9705
0.0081,1.1018,0.9822,1.3445,0.9689,1.3440,0.9622,1.3460,0.9617,1.3460,0.9616
0.0083,1.1050,0.9816,1.3472,0.9601,1.3460,0.9534,1.3480,0.9528,1.3480,0.9528
0.0086,1.1082,0.9810,1.3485,0.9513,1.3467,0.9448,1.3487,0.9442,1.3487,0.9442
0.0088,1.1115,0.9804,1.3486,0.9428,1.3462,0.9364,1.3482,0.9358,1.3482,0.9358
0.0091,1.1148,0.9798,1.3475,0.9345,1.3445,0.9283,1.3465,0.9277,1.3465,0.9277
0.0093,1.1180,0.9792,1.3452,0.9267,1.3416,0.9207,1.3436,0.9201,1.3436,0.9201
0.0096,1.1213,0.9785,1.3418,0.9193,1.3377,0.9136,1.3397,0.9130,1.3397,0.9130
0.0098,1.1246,0.9779,1.3373,0.9125,1.3327,0.9071,1.3347,0.9065,1.3347,0.9065
0.0101,1.1279,0.9773,1.3319,0.9062,1.3269,0.9013,1.3289,0.9007,1.3289,0.9007
0.0103,1.1312,0.9767,1.3256,0.9007,1.3203,0.8961,1.3223,0.8955,1.3223,0.8955
0.0106,1.1345,0.9761,1.3187,0.8959,1.3130,0.8917,1.3150,0.8911,1.3150,0.8911
0.0108,1.1379,0.9754,1.3111,0.8919,1.3052,0.8881,1.3072,0.8875,1.3072,0.8875
0.0110,1.1412,0.9748,1.3030,0.8887,1.2969,0.8853,1.2989,0.8847,1.2989,0.8847
0.0113,1.1445,0.9742,1.2945,0.8863,1.2883,0.8833,1.2903,0.8827,1.2903,0.8827
0.0115,1.1479,0.9735,1.2858,0.8847,1.2795,0.8821,1.2815,0.8815,1.2815,0.8815
0.0118,1.1513,0.9729,1.2769,0.8839,1.2706,0.8817,1.2727,0.8812,1.2727,0.8811
0.0120,1.1546,0.9722,1.2681,0.8839,1.2619,0.8821,1.2639,0.8815,1.2639,0.8815
0.0123,1.1580,0.9716,1.2593,0.8846,1.2533,0.8832,1.2553,0.8827,1.2554,0.8827
0.0125,1.1614,0.9709,1.2509,0.8862,1.2449,0.8851,1.2470,0.8845,1.2471,0.8845
0.0128,1.1648,0.9702,1.2427,0.8884,1.2370,0.8877,1.2392,0.8871,1.2392,0.8871
0.0130,1.1682,0.9696,1.2350,0.8913,1.2296,0.8909,1.2318,0.8903,1.2318,0.8903
0.0133,1.1717,0.9689,1.2279,0.8948,1.2228,0.8947,1.2250,0.8941,1.2250,0.8941
0.0135,1.1751,0.9682,1.2214,0.8989,1.2167,0.8991,1.2189,0.8985,1.2189,0.8985
0.0137,1.1785,0.9675,1.2157,0.9036,1.2114,0.9040,1.2136,0.9033,1.2136,0.9033
0.0140,1.1820,0.9669,1.2108,0.9087,1.2069,0.9093,1.2091,0.9087,1.2091,0.9087
0.0142,1.1855,0.9662,1.2068,0.9143,1.2034,0.9150,1.2055,0.9144,1.2055,0.9144
0.0145,1.1889,0.9655,1.2037,0.9202,1.2008,0.9211,1.2030,0.9205,1.2030,0.9205
0.0147,1.1924,0.9648,1.2016,0.9265,1.1993,0.9275,1.2014,0.9269,1.2014,0.9269
0.0150,1.1959,0.9641,1.2006,0.9330,1.1988,0.9342,1.2009,0.9336,1.2009,0.9336
0.0152,1.1994,0.9634,1.2007,0.9398,1.1994,0.9410,1.2016,0.9405,1.2016,0.9405
0.0155,1.2029,0.9627,1.2019,0.9467,1.2012,0.9480,1.2033,0.9475,1.2034,0.9475
0.0157,1.2064,0.9620,1.2042,0.9538,1.2041,0.9551,1.2063,0.9546,1.2063,0.9546
0.0160,1.2100,0.9613,1.2077,0.9609,1.2082,0.9622,1.2104,0.9617,1.2104,0.9617
0.0162,1.2135,0.9605,1.2124,0.9680,1.2135,0.9693,1.2157,0.9689,1.2157,0.9689
0.0164,1.2171,0.9598,1.2183,0.9751,1.2199,0.9763,1.2222,0.9760,1.2222,0.9760
0.0167,1.2206,0.9591,1.2254,0.9821,1.2276,0.9831,1.2298,0.9829,1.2298,0.9829
0.0169,1.2242,0.9584,1.2336,0.9889,1.2363,0.9898,1.2386,0.9897,1.2386,0.9897
0.0172,1.2278,0.9576,1.2429,0.9955,1.2462,0.9963,1.2486,0.9962,1.2486,0.9962
0.0174,1.2314,0.9569,1.2533,1.0018,1.2571,1.0024,1.2596,1.0024,1.2596,1.0024
0.0177,1.2350,0.9561,1.2648,1.0077,1.2691,1.0081,1.2717,1.0082,1.2717,1.0082
0.0179,1.2386,0.9554,1.2773,1.0133,1.2821,1.0134,1.2847,1.0136,1.2847,1.0136
0.0182,1.2422,0.9546,1.2908,1.0184,1.2960,1.0182,1.2987,1.0184,1.2987,1.0184
0.0184,1.2458,0.9539,1.3052,1.0229,1.3107,1.0225,1.3136,1.0227,1.3136,1.0227
0.0187,1.2495,0.9531,1.3203,1.0269,1.3262,1.0261,1.3292,1.0264,1.3292,1.0264
0.0189,1.2531,0.9524,1.3362,1.0301,1.3424,1.0290,1.3455,1.0294,1.3455,1.0294
0.0191,1.2568,0.9516,1.3527,1.0327,1.3592,1.0311,1.3624,1.0315,1.3624,1.0315
0.0194,1.2604,0.9508,1.3697,1.0344,1.3764,1.0325,1.3798,1.0329,1.3798,1.0329
0.0196,1.2641,0.9500,1.3872,1.0353,1.3939,1.0329,1.3975,1.0334,1.3975,1.0334
0.0199,1.2678,0.9492,1.4049,1.0353,1.4117,1.0324,1.4155,1.0329,1.4155,1.0329
0.0201,1.2715,0.9485,1.4228,1.0344,1.4296,1.0310,1.4335,1.0314,1.4335,1.0314
0.0204,1.2752,0.9477,1.4407,1.0325,1.4475,1.0286,1.4515,1.0289,1.4515,1.0289
0.0206,1.2790,0.9469,1.4585,1.0295,1.4651,1.0251,1.4693,1.0254,1.4693,1.0254
0.0209,1.2827,0.9461,1.4761,1.0255,1.4825,1.0206,1.4868,1.0208,1.4868,1.0208
0.0211,1.2864,0.9453,1.4932,1.0205,1.4993,1.0151,1.5038,1.0152,1.5038,1.0152
0.0214,1.2902,0.9444,1.5098,1.0144,1.5156,1.0085,1.5202,1.0085,1.5202,1.0085
0.0216,1.2940,0.9436,1.5257,1.0073,1.5310,1.0009,1.5358,1.0008,1.5358,1.0008
0.0218,1.2977,0.9428,1.5408,0.9992,1.5456,0.9924,1.5505,0.9921,1.5505,0.9921
0.0221,1.3015,0.9420,1.5549,0.9902,1.5592,0.9830,1.5642,0.9826,1.5642,0.9826
0.0223,1.3053,0.9411,1.5680,0.9803,1.5717,0.9728,1.5767,0.9722,1.5767,0.9722
0.0226,1.3091,0.9403,1.5799,0.9697,1.5829,0.9618,1.5880,0.9611,1.5880,0.9611
0.0228,1.3129,0.9395,1.5904,0.9584,1.5927,0.9502,1.5979,0.9494,1.5979,0.9494
0.0231,1.3168,0.9386,1.5996,0.9465,1.6012,0.9382,1.6064,0.9371,1.6064,0.9371
0.0233,1.3206,0.9378,1.6073,0.9342,1.6082,0.9257,1.6134,0.9246,1.6134,0.9246
0.0236,1.3245,0.9369,1.6136,0.9215,1.6136,0.9130,1.6189,0.9118,1.6189,0.9117
0.0238,1.3283,0.9361,1.6183,0.9088,1.6175,0.9003,1.6228,0.8989,1.6228,0.8989
0.0241,1.3322,0.9352,1.6214,0.8960,1.6199,0.8876,1.6252,0.8861,1.6252,0.8861
0.0243,1.3361,0.9343,1.6230,0.8833,1.6207,0.8751,1.6260,0.8735,1.6260,0.8735
0.0245,1.3400,0.9334,1.6230,0.8709,1.6200,0.8629,1.6253,0.8613,1.6253,0.8613
0.0248,1.3439,0.9326,1.6216,0.8590,1.6179,0.8513,1.6232,0.8496,1.6232,0.8496
0.0250,1.3478,0.9317,1.6188,0.8476,1.6144,0.8403,1.6196,0.8385,1.6196,0.8385
0.0253,1.3517,0.9308,1.6146,0.8369,1.6096,0.8300,1.6148,0.8282,1.6148,0.8282
0.0255,1.3556,0.9299,1.6092,0.8270,1.6036,0.8206,1.6088,0.8188,1.6088,0.8188
0.0258,1.3596,0.9290,1.6026,0.8180,1.5965,0.8121,1.6017,0.8103,1.6017,0.8103
0.0260,1.3635,0.9281,1.5950,0.8100,1.5884,0.8047,1.5937,0.8028,1.5937,0.8028
0.0263,1.3675,0.9272,1.5865,0.8031,1.5796,0.7983,1.5848,0.7964,1.5848,0.7964
0.0265,1.3715,0.9262,1.5773,0.7973,1.5701,0.7931,1.5753,0.7912,1.5753,0.7912
0.0268,1.3755,0.9253,1.5675,0.7926,1.5600,0.7890,1.5652,0.7871,1.5652,0.7871
0.0270,1.3795,0.9244,1.5572,0.7891,1.5496,0.7861,1.5548,0.7842,1.5548,0.7842
0.0272,1.3835,0.9235,1.5467,0.7868,1.5390,0.7844,1.5442,0.7825,1.5442,0.7825
0.0275,1.3875,0.9225,1.5359,0.7856,1.5283,0.7838,1.5335,0.7819,1.5335,0.7819
0.0277,1.3915,0.9216,1.5252,0.7856,1.5176,0.7844,1.5228,0.7825,1.5228,0.7825
0.0280,1.3956,0.9206,1.5147,0.7867,1.5072,0.7860,1.5124,0.7841,1.5124,0.7841
0.0282,1.3996,0.9197,1.5044,0.7889,1.4971,0.7887,1.5023,0.7868,1.5023,0.7868
0.0285,1.4037,0.9187,1.4945,0.7922,1.4876,0.7924,1.4927,0.7905,1.4928,0.7905
0.0287,1.4078,0.9177,1.4852,0.7964,1.4786,0.7971,1.4838,0.7952,1.4838,0.7952
0.0290,1.4119,0.9168,1.4766,0.8015,1.4704,0.8026,1.4755,0.8007,1.4755,0.8007
0.0292,1.4160,0.9158,1.4687,0.8074,1.4630,0.8089,1.4681,0.8070,1.4681,0.8070
0.0295,1.4201,0.9148,1.4618,0.8141,1.4565,0.8160,1.4616,0.8141,1.4617,0.8141
0.0297,1.4242,0.9138,1.4558,0.8215,1.4510,0.8237,1.4562,0.8218,1.4562,0.8218
0.0299,1.4283,0.9128,1.4509,0.8296,1.4467,0.8320,1.4519,0.8302,1.4519,0.8302
0.0302,1.4325,0.9118,1.4471,0.8382,1.4436,0.8408,1.4487,0.8390,1.4487,0.8390
0.0304,1.4366,0.9108,1.4446,0.8472,1.4416,0.8500,1.4468,0.8483,1.4468,0.8483
0.0307,1.4408,0.9098,1.4433,0.8567,1.4410,0.8596,1.4461,0.8580,1.4462,0.8580
0.0309,1.4450,0.9088,1.4433,0.8665,1.4417,0.8695,1.4469,0.8679,1.4469,0.8679
0.0312,1.4492,0.9078,1.4447,0.8765,1.4438,0.8796,1.4489,0.8781,1.4490,0.8781
0.0314,1.4534,0.9067,1.4475,0.8867,1.4473,0.8898,1.4524,0.8884,1.4525,0.8884
0.0317,1.4576,0.9057,1.4517,0.8970,1.4521,0.9001,1.4573,0.8988,1.4574,0.8988
0.0319,1.4618,0.9046,1.4573,0.9073,1.4584,0.9103,1.4637,0.9092,1.4637,0.9091
0.0322,1.4661,0.9036,1.4643,0.9175,1.4662,0.9204,1.4714,0.9194,1.4715,0.9194
0.0324,1.4703,0.9025,1.4727,0.9276,1.4753,0.9304,1.4806,0.9295,1.4806,0.9295
0.0326,1.4746,0.9015,1.4825,0.9374,1.4857,0.9400,1.4912,0.9393,1.4912,0.9393
0.0329,1.4788,0.9004,1.4937,0.9469,1.4976,0.9493,1.5031,0.9487,1.5031,0.9487
0.0331,1.4831,0.8993,1.5062,0.9561,1.5107,0.9582,1.5163,0.9577,1.5164,0.9577
0.0334,1.4874,0.8983,1.5200,0.9647,1.5251,0.9665,1.5308,0.9661,1.5309,0.9661
0.0336,1.4917,0.8972,1.5350,0.9727,1.5406,0.9741,1.5465,0.9739,1.5466,0.9739
0.0339,1.4960,0.8961,1.5512,0.9800,1.5573,0.9811,1.5634,0.9810,1.5634,0.9810
0.0341,1.5004,0.8950,1.5684,0.9866,1.5750,0.9872,1.5812,0.9872,1.5812,0.9872
0.0344,1.5047,0.8939,1.5866,0.9923,1.5936,0.9924,1.6000,0.9925,1.6000,0.9925
0.0346,1.5091,0.8928,1.6056,0.9970,1.6130,0.9966,1.6196,0.9968,1.6196,0.9968
0.0349,1.5134,0.8916,1.6254,1.0007,1.6331,0.9997,1.6399,0.9999,1.6399,1.0000
0.0351,1.5178,0.8905,1.6459,1.0032,1.6538,1.0016,1.6608,1.0019,1.6608,1.0019
0.0353,1.5222,0.8894,1.6668,1.0045,1.6748,1.0023,1.6821,1.0026,1.6821,1.0026
0.0356,1.5266,0.8883,1.6881,1.0045,1.6962,1.0016,1.7037,1.0019,1.7037,1.0019
0.0358,1.5310,0.8871,1.7096,1.0031,1.7176,0.9995,1.7254,0.9998,1.7254,0.9998
0.0361,1.5354,0.8860,1.7311,1.0003,1.7391,0.9960,1.7470,0.9962,1.7470,0.9962
0.0363,1.5399,0.8848,1.7524,0.9961,1.7602,0.9910,1.7684,0.9911,1.7685,0.9911
0.0366,1.5443,0.8836,1.7735,0.9903,1.7810,0.9845,1.7894,0.9844,1.7895,0.9844
0.0368,1.5488,0.8825,1.7940,0.9830,1.8013,0.9765,1.8099,0.9762,1.8099,0.9762
0.0371,1.5533,0.8813,1.8140,0.9742,1.8207,0.9670,1.8295,0.9666,1.8296,0.9666
0.0373,1.5577,0.8801,1.8330,0.9640,1.8393,0.9561,1.8483,0.9554,1.8483,0.9554
0.0376,1.5622,0.8789,1.8511,0.9523,1.8568,0.9438,1.8660,0.9429,1.8660,0.9429
0.0378,1.5667,0.8777,1.8681,0.9393,1.8731,0.9302,1.8824,0.9290,1.8824,0.9290
0.0380,1.5713,0.8765,1.8837,0.9251,1.8880,0.9154,1.8974,0.9140,1.8974,0.9140
0.0383,1.5758,0.8753,1.8979,0.9097,1.9014,0.8996,1.9109,0.8979,1.9109,0.8979
0.0385,1.5803,0.8741,1.9105,0.8934,1.9132,0.8829,1.9228,0.8809,1.9228,0.8809
0.0388,1.5849,0.8729,1.9215,0.8762,1.9233,0.8655,1.9329,0.8632,1.9330,0.8632
0.0390,1.5895,0.8716,1.9307,0.8585,1.9316,0.8475,1.9413,0.8450,1.9413,0.8450
0.0393,1.5941,0.8704,1.9381,0.8403,1.9381,0.8293,1.9478,0.8265,1.9478,0.8265
0.0395,1.5986,0.8691,1.9437,0.8218,1.9427,0.8108,1.9524,0.8078,1.9525,0.8078
0.0398,1.6033,0.8679,1.9474,0.8034,1.9454,0.7925,1.9552,0.7893,1.9552,0.7893
0.0400,1.6079,0.8666,1.9492,0.7851,1.9463,0.7745,1.9561,0.7711,1.9561,0.7711
0.0403,1.6125,0.8653,1.9492,0.7673,1.9454,0.7570,1.9551,0.7534,1.9552,0.7534
0.0405,1.6171,0.8641,1.9474,0.7500,1.9427,0.7402,1.9525,0.7365,1.9525,0.7365
0.0407,1.6218,0.8628,1.9439,0.7336,1.9384,0.7243,1.9481,0.7205,1.9481,0.7205
0.0410,1.6265,0.8615,1.9387,0.7182,1.9325,0.7095,1.9422,0.7056,1.9422,0.7056
0.0412,1.6311,0.8602,1.9321,0.7039,1.9252,0.6960,1.9348,0.6919,1.9349,0.6919
0.0415,1.6358,0.8589,1.9241,0.6910,1.9166,0.6837,1.9262,0.6796,1.9262,0.6796
0.0417,1.6405,0.8576,1.9149,0.6794,1.9068,0.6730,1.9164,0.6688,1.9164,0.6688
0.0420,1.6453,0.8563,1.9046,0.6694,1.8961,0.6638,1.9056,0.6596,1.9056,0.6596
0.0422,1.6500,0.8549,1.8934,0.6610,1.8845,0.6563,1.8940,0.6521,1.8941,0.6520
0.0425,1.6547,0.8536,1.8815,0.6543,1.8723,0.6504,1.8818,0.6462,1.8819,0.6461
0.0427,1.6595,0.8522,1.8690,0.6493,1.8597,0.6462,1.8692,0.6420,1.8692,0.6419
0.0430,1.6643,0.8509,1.8562,0.6459,1.8468,0.6438,1.8562,0.6395,1.8563,0.6394
0.0432,1.6690,0.8495,1.8432,0.6443,1.8338,0.6429,1.8432,0.6386,1.8433,0.6386
0.0434,1.6738,0.8482,1.8302,0.6443,1.8209,0.6437,1.8303,0.6394,1.8303,0.6394
0.0437,1.6786,0.8468,1.8174,0.6459,1.8083,0.6461,1.8177,0.6418,1.8177,0.6418
0.0439,1.6834,0.8454,1.8050,0.6490,1.7961,0.6500,1.8054,0.6458,1.8055,0.6457
0.0442,1.6883,0.8440,1.7930,0.6537,1.7845,0.6554,1.7938,0.6511,1.7938,0.6511
0.0444,1.6931,0.8426,1.7817,0.6597,1.7736,0.6620,1.7829,0.6578,1.7829,0.6578
0.0447,1.6980,0.8412,1.7712,0.6671,1.7636,0.6700,1.7729,0.6658,1.7729,0.6658
0.0449,1.7028,0.8398,1.7617,0.6756,1.7546,0.6791,1.7639,0.6749,1.7639,0.6749
0.0452,1.7077,0.8384,1.7532,0.6853,1.7467,0.6892,1.7560,0.6851,1.7560,0.6851
0.0454,1.7126,0.8369,1.7460,0.6960,1.7401,0.7003,1.7493,0.6963,1.7493,0.6963
0.0457,1.7175,0.8355,1.7400,0.7075,1.7348,0.7122,1.7440,0.7083,1.7440,0.7083
0.0459,1.7224,0.8341,1.7354,0.7199,1.7309,0.7249,1.7401,0.7211,1.7401,0.7211
0.0461,1.7274,0.8326,1.7322,0.7329,1.7285,0.7382,1.7377,0.7345,1.7377,0.7345
0.0464,1.7323,0.8311,1.7306,0.7465,1.7277,0.7520,1.7368,0.7484,1.7369,0.7484
0.0466,1.7373,0.8297,1.7305,0.7606,1.7284,0.7662,1.7376,0.7628,1.7376,0.7628
0.0469,1.7423,0.8282,1.7321,0.7750,1.7308,0.7807,1.7400,0.7775,1.7400,0.7775
0.0471,1.7472,0.8267,1.7353,0.7897,1.7349,0.7954,1.7441,0.7923,1.7441,0.7923
0.0474,1.7522,0.8252,1.7403,0.8045,1.7407,0.8101,1.7499,0.8073,1.7500,0.8073
0.0476,1.7572,0.8237,1.7469,0.8192,1.7482,0.8248,1.7575,0.8222,1.7575,0.8222
0.0479,1.7623,0.8222,1.7552,0.8339,1.7573,0.8394,1.7667,0.8370,1.7667,0.8370
0.0481,1.7673,0.8206,1.7653,0.8484,1.7682,0.8537,1.7777,0.8515,1.7777,0.8515
0.0484,1.7724,0.8191,1.7770,0.8625,1.7807,0.8675,1.7903,0.8656,1.7903,0.8656
0.0486,1.7774,0.8176,1.7903,0.8762,1.7948,0.8809,1.8045,0.8792,1.8045,0.8792
0.0488,1.7825,0.8160,1.8052,0.8893,1.8105,0.8936,1.8204,0.8921,1.8204,0.8921
0.0491,1.7876,0.8145,1.8217,0.9017,1.8276,0.9055,1.8377,0.9043,1.8377,0.9043
0.0493,1.7927,0.8129,1.8396,0.9132,1.8462,0.9165,1.8565,0.9155,1.8565,0.9155
0.0496,1.7978,0.8113,1.8589,0.9237,1.8661,0.9265,1.8766,0.9257,1.8767,0.9257
0.0498,1.8029,0.8097,1.8795,0.9331,1.8873,0.9352,1.8980,0.9347,1.8980,0.9347
0.0501,1.8081,0.8081,1.9013,0.9413,1.9095,0.9427,1.9205,0.9423,1.9205,0.9423
0.0503,1.8132,0.8065,1.9240,0.9481,1.9327,0.9487,1.9440,0.9485,1.9440,0.9485
0.0506,1.8184,0.8049,1.9477,0.9534,1.9568,0.9532,1.9683,0.9531,1.9684,0.9531
0.0508,1.8236,0.8033,1.9722,0.9570,1.9815,0.9559,1.9934,0.9559,1.9934,0.9559
0.0511,1.8288,0.8017,1.9972,0.9589,2.0067,0.9569,2.0189,0.9569,2.0189,0.9569
0.0513,1.8340,0.8000,2.0227,0.9589,2.0322,0.9559,2.0447,0.9559,2.0448,0.9559
0.0515,1.8392,0.7984,2.0483,0.9569,2.0579,0.9530,2.0707,0.9528,2.0708,0.9528
0.0518,1.8444,0.7967,2.0741,0.9529,2.0835,0.9479,2.0966,0.9476,2.0967,0.9476
0.0520,1.8497,0.7950,2.0996,0.9468,2.1088,0.9407,2.1223,0.9403,2.1223,0.9403
0.0523,1.8549,0.7934,2.1248,0.9385,2.1337,0.9314,2.1474,0.9307,2.1475,0.9307
0.0525,1.8602,0.7917,2.1494,0.9280,2.1579,0.9199,2.1719,0.9189,2.1719,0.9189
0.0528,1.8655,0.7900,2.1732,0.9154,2.1811,0.9063,2.1955,0.9050,2.1955,0.9050
0.0530,1.8708,0.7883,2.1960,0.9007,2.2033,0.8906,2.2179,0.8889,2.2179,0.8889
0.0533,1.8761,0.7865,2.2176,0.8840,2.2242,0.8730,2.2390,0.8709,2.2390,0.8709
0.0535,1.8815,0.7848,2.2378,0.8653,2.2436,0.8535,2.2586,0.8510,2.2587,0.8509
0.0538,1.8868,0.7831,2.2564,0.8449,2.2614,0.8323,2.2766,0.8293,2.2766,0.8293
0.0540,1.8922,0.7813,2.2734,0.8229,2.2774,0.8096,2.2927,0.8062,2.2927,0.8061
0.0542,1.8975,0.7796,2.2884,0.7994,2.2914,0.7856,2.3068,0.7817,2.3069,0.7817
0.0545,1.9029,0.7778,2.3014,0.7748,2.3034,0.7607,2.3189,0.7562,2.3189,0.7562
0.0547,1.9083,0.7760,2.3124,0.7493,2.3132,0.7349,2.3288,0.7300,2.3288,0.7300
0.0550,1.9137,0.7742,2.3211,0.7232,2.3208,0.7087,2.3365,0.7034,2.3365,0.7033
0.0552,1.9191,0.7724,2.3276,0.6968,2.3262,0.6823,2.3419,0.6765,2.3419,0.6765
0.0555,1.9246,0.7706,2.3319,0.6703,2.3293,0.6560,2.3450,0.6499,2.3450,0.6499
0.0557,1.9300,0.7688,2.3339,0.6441,2.3303,0.6302,2.3459,0.6237,2.3459,0.6237
0.0560,1.9355,0.7670,2.3337,0.6185,2.3290,0.6051,2.3446,0.5983,2.3446,0.5983
0.0562,1.9410,0.7651,2.3314,0.5938,2.3256,0.5810,2.3412,0.5739,2.3412,0.5739
0.0565,1.9465,0.7633,2.3270,0.5703,2.3203,0.5583,2.3358,0.5509,2.3358,0.5509
0.0567,1.9520,0.7614,2.3207,0.5482,2.3130,0.5371,2.3285,0.5295,2.3285,0.5294
0.0569,1.9575,0.7596,2.3126,0.5278,2.3041,0.5176,2.3195,0.5098,2.3195,0.5098
0.0572,1.9630,0.7577,2.3028,0.5092,2.2936,0.5001,2.3089,0.4922,2.3089,0.4922
0.0574,1.9686,0.7558,2.2915,0.4927,2.2817,0.4847,2.2969,0.4767,2.2970,0.4766
0.0577,1.9741,0.7539,2.2790,0.4784,2.2686,0.4716,2.2838,0.4634,2.2839,0.4634
0.0579,1.9797,0.7520,2.2654,0.4663,2.2546,0.4608,2.2697,0.4526,2.2698,0.4525
0.0582,1.9853,0.7501,2.2509,0.4567,2.2398,0.4524,2.2549,0.4441,2.2549,0.4441
0.0584,1.9909,0.7481,2.2358,0.4495,2.2245,0.4464,2.2395,0.4381,2.2395,0.4380
0.0587,1.9965,0.7462,2.2203,0.4447,2.2088,0.4429,2.2238,0.4345,2.2238,0.4345
0.0589,2.0022,0.7442,2.2045,0.4423,2.1931,0.4417,2.2080,0.4333,2.2080,0.4333
0.0592,2.0078,0.7422,2.1888,0.4423,2.1774,0.4429,2.1923,0.4345,2.1923,0.4344
0.0594,2.0135,0.7403,2.1732,0.4446,2.1621,0.4463,2.1769,0.4379,2.1769,0.4379
0.0596,2.0191,0.7383,2.1581,0.4491,2.1473,0.4518,2.1620,0.4435,2.1621,0.4435
0.0599,2.0248,0.7363,2.1436,0.4558,2.1332,0.4595,2.1479,0.4512,2.1479,0.4512
0.0601,2.0305,0.7343,2.1299,0.4644,2.1200,0.4690,2.1346,0.4608,2.1346,0.4608
0.0604,2.0362,0.7322,2.1172,0.4749,2.1079,0.4803,2.1224,0.4722,2.1224,0.4722
0.0606,2.0420,0.7302,2.1056,0.4871,2.0969,0.4933,2.1114,0.4853,2.1115,0.4853
0.0609,2.0477,0.7282,2.0953,0.5009,2.0873,0.5078,2.1018,0.4999,2.1018,0.4999
0.0611,2.0535,0.7261,2.0864,0.5162,2.0792,0.5237,2.0936,0.5159,2.0937,0.5159
0.0614,2.0592,0.7240,2.0790,0.5327,2.0727,0.5407,2.0871,0.5332,2.0871,0.5331
0.0616,2.0650,0.7219,2.0733,0.5503,2.0679,0.5588,2.0822,0.5514,2.0823,0.5514
0.0619,2.0708,0.7199,2.0694,0.5689,2.0648,0.5777,2.0792,0.5706,2.0792,0.5706
0.0621,2.0766,0.7178,2.0673,0.5884,2.0637,0.5974,2.0780,0.5906,2.0780,0.5906
0.0623,2.0825,0.7156,2.0671,0.6084,2.0644,0.6177,2.0788,0.6112,2.0788,0.6111
0.0626,2.0883,0.7135,2.0688,0.6290,2.0671,0.6384,2.0815,0.6322,2.0815,0.6321
0.0628,2.0942,0.7114,2.0725,0.6499,2.0719,0.6593,2.0863,0.6534,2.0863,0.6534
0.0631,2.1000,0.7092,2.0783,0.6710,2.0786,0.6804,2.0931,0.6748,2.0931,0.6748
0.0633,2.1059,0.7070,2.0860,0.6921,2.0874,0.7014,2.1020,0.6962,2.1020,0.6962
0.0636,2.1118,0.7049,2.0959,0.7131,2.0982,0.7221,2.1129,0.7173,2.1129,0.7173
0.0638,2.1177,0.7027,2.1077,0.7337,2.1110,0.7424,2.1259,0.7381,2.1259,0.7380
0.0641,2.1237,0.7005,2.1216,0.7538,2.1259,0.7622,2.1408,0.7582,2.1409,0.7582
0.0643,2.1296,0.6983,2.1374,0.7733,2.1426,0.7812,2.1578,0.7777,2.1578,0.7777
0.0645,2.1356,0.6960,2.1551,0.7920,2.1612,0.7993,2.1766,0.7962,2.1766,0.7962
0.0648,2.1415,0.6938,2.1746,0.8096,2.1816,0.8163,2.1972,0.8136,2.1973,0.8136
0.0650,2.1475,0.6915,2.1959,0.8260,2.2037,0.8320,2.2196,0.8296,2.2196,0.8296
0.0653,2.1535,0.6893,2.2189,0.8410,2.2274,0.8462,2.2436,0.8442,2.2436,0.8442
0.0655,2.1595,0.6870,2.2434,0.8545,2.2525,0.8587,2.2690,0.8570,2.2691,0.8570
0.0658,2.1656,0.6847,2.2692,0.8661,2.2790,0.8693,2.2959,0.8679,2.2959,0.8679
0.0660,2.1716,0.6824,2.2964,0.8758,2.3066,0.8779,2.3239,0.8768,2.3239,0.8767
0.0663,2.1777,0.6801,2.3246,0.8833,2.3352,0.8843,2.3529,0.8833,2.3529,0.8833
0.0665,2.1837,0.6778,2.3536,0.8885,2.3646,0.8882,2.3827,0.8873,2.3827,0.8873
0.0668,2.1898,0.6754,2.3834,0.8911,2.3946,0.8895,2.4131,0.8887,2.4132,0.8887
0.0670,2.1959,0.6731,2.4137,0.8911,2.4250,0.8881,2.4439,0.8872,2.4440,0.8872
0.0672,2.2020,0.6707,2.4443,0.8883,2.4556,0.8839,2.4749,0.8829,2.4750,0.8829
0.0675,2.2082,0.6683,2.4749,0.8826,2.4860,0.8767,2.5058,0.8755,2.5059,0.8755
0.0677,2.2143,0.6659,2.5053,0.8739,2.5162,0.8665,2.5364,0.8650,2.5364,0.8650
0.0680,2.2205,0.6635,2.5352,0.8621,2.5457,0.8532,2.5663,0.8513,2.5664,0.8513
0.0682,2.2266,0.6611,2.5645,0.8472,2.5745,0.8369,2.5955,0.8345,2.5955,0.8345
0.0685,2.2328,0.6587,2.5928,0.8293,2.6022,0.8175,2.6235,0.8146,2.6236,0.8146
0.0687,2.2390,0.6562,2.6199,0.8083,2.6285,0.7952,2.6502,0.7917,2.6502,0.7917
0.0690,2.2453,0.6538,2.6455,0.7845,2.6533,0.7701,2.6753,0.7659,2.6753,0.7659
0.0692,2.2515,0.6513,2.6695,0.7580,2.6763,0.7423,2.6986,0.7374,2.6986,0.7374
0.0695,2.2577,0.6488,2.6916,0.7289,2.6974,0.7122,2.7199,0.7065,2.7199,0.7065
0.0697,2.2640,0.6463,2.7117,0.6975,2.7163,0.6799,2.7389,0.6735,2.7390,0.6735
0.0699,2.2703,0.6438,2.7294,0.6642,2.7328,0.6458,2.7556,0.6386,2.7557,0.6386
0.0702,2.2766,0.6413,2.7448,0.6292,2.7469,0.6103,2.7699,0.6023,2.7699,0.6023
0.0704,2.2829,0.6387,2.7576,0.5929,2.7584,0.5737,2.7815,0.5649,2.7815,0.5649
0.0707,2.2892,0.6362,2.7679,0.5557,2.7673,0.5364,2.7904,0.5268,2.7904,0.5268
0.0709,2.2955,0.6336,2.7754,0.5181,2.7735,0.4988,2.7966,0.4886,2.7967,0.4886
0.0712,2.3019,0.6310,2.7803,0.4805,2.7770,0.4615,2.8001,0.4506,2.8001,0.4505
0.0714,2.3082,0.6284,2.7824,0.4433,2.7778,0.4248,2.8009,0.4132,2.8009,0.4132
0.0717,2.3146,0.6258,2.7819,0.4069,2.7760,0.3891,2.7990,0.3770,2.7991,0.3770
0.0719,2.3210,0.6232,2.7789,0.3718,2.7717,0.3550,2.7947,0.3423,2.7947,0.3423
0.0722,2.3274,0.6205,2.7733,0.3384,2.7650,0.3226,2.7879,0.3095,2.7879,0.3095
0.0724,2.3338,0.6178,2.7655,0.3070,2.7561,0.2925,2.7788,0.2790,2.7789,0.2789
0.0726,2.3403,0.6152,2.7554,0.2780,2.7451,0.2649,2.7677,0.2510,2.7678,0.2510
0.0729,2.3467,0.6125,2.7435,0.2516,2.7322,0.2400,2.7547,0.2259,2.7548,0.2258
0.0731,2.3532,0.6098,2.7297,0.2282,2.7177,0.2182,2.7401,0.2038,2.7402,0.2038
0.0734,2.3597,0.6071,2.7144,0.2079,2.7018,0.1996,2.7241,0.1850,2.7241,0.1849
0.0736,2.3661,0.6043,2.6979,0.1908,2.6847,0.1843,2.7069,0.1695,2.7070,0.1695
0.0739,2.3727,0.6016,2.6803,0.1772,2.6667,0.1724,2.6888,0.1575,2.6889,0.1574
0.0741,2.3792,0.5988,2.6619,0.1669,2.6481,0.1639,2.6701,0.1489,2.6701,0.1489
0.0744,2.3857,0.5960,2.6430,0.1601,2.6291,0.1588,2.6510,0.1438,2.6510,0.1438
0.0746,2.3923,0.5932,2.6239,0.1568,2.6100,0.1572,2.6317,0.1421,2.6318,0.1421
0.0749,2.3988,0.5904,2.6048,0.1568,2.5910,0.1588,2.6127,0.1438,2.6127,0.1437
0.0751,2.4054,0.5876,2.5859,0.1600,2.5725,0.1636,2.5940,0.1487,2.5940,0.1486
0.0753,2.4120,0.5848,2.5676,0.1664,2.5545,0.1715,2.5759,0.1566,2.5760,0.1566
0.0756,2.4186,0.5819,2.5500,0.1758,2.5374,0.1823,2.5587,0.1675,2.5587,0.1675
0.0758,2.4253,0.5790,2.5333,0.1880,2.5213,0.1958,2.5425,0.1811,2.5426,0.1811
0.0761,2.4319,0.5762,2.5178,0.2029,2.5065,0.2119,2.5277,0.1974,2.5277,0.1973
0.0763,2.4386,0.5733,2.5037,0.2202,2.4932,0.2302,2.5142,0.2159,2.5143,0.2159
0.0766,2.4452,0.5703,2.4911,0.2397,2.4815,0.2507,2.5024,0.2367,2.5025,0.2366
0.0768,2.4519,0.5674,2.4802,0.2612,2.4715,0.2731,2.4924,0.2593,2.4925,0.2593
0.0771,2.4586,0.5645,2.4712,0.2846,2.4634,0.2972,2.4843,0.2837,2.4843,0.2837
0.0773,2.4653,0.5615,2.4641,0.3095,2.4574,0.3227,2.4782,0.3096,2.4783,0.3096
0.0776,2.4721,0.5585,2.4591,0.3358,2.4535,0.3495,2.4743,0.3368,2.4744,0.3368
0.0778,2.4788,0.5555,2.4563,0.3632,2.4519,0.3773,2.4726,0.3651,2.4727,0.3650
0.0780,2.4856,0.5525,2.4558,0.3916,2.4525,0.4059,2.4733,0.3942,2.4733,0.3942
0.0783,2.4923,0.5495,2.4576,0.4206,2.4555,0.4351,2.4763,0.4239,2.4763,0.4239
0.0785,2.4991,0.5464,2.4618,0.4501,2.4608,0.4647,2.4817,0.4540,2.4817,0.4540
0.0788,2.5059,0.5433,2.4684,0.4799,2.4686,0.4943,2.4896,0.4843,2.4896,0.4843
0.0790,2.5128,0.5403,2.4774,0.5096,2.4788,0.5239,2.4999,0.5145,2.4999,0.5145
0.0793,2.5196,0.5372,2.4888,0.5392,2.4915,0.5532,2.5127,0.5444,2.5127,0.5444
0.0795,2.5264,0.5340,2.5027,0.5683,2.5065,0.5818,2.5279,0.5737,2.5279,0.5737
0.0798,2.5333,0.5309,2.5189,0.5967,2.5239,0.6097,2.5455,0.6023,2.5455,0.6022
0.0800,2.5402,0.5278,2.5375,0.6241,2.5436,0.6365,2.5654,0.6297,2.5655,0.6297
0.0803,2.5471,0.5246,2.5584,0.6504,2.5655,0.6620,2.5876,0.6559,2.5877,0.6559
0.0805,2.5540,0.5214,2.5814,0.6753,2.5895,0.6860,2.6120,0.6805,2.6120,0.6804
0.0807,2.5609,0.5182,2.6065,0.6984,2.6156,0.7080,2.6384,0.7032,2.6385,0.7031
0.0810,2.5678,0.5150,2.6336,0.7195,2.6435,0.7280,2.6667,0.7237,2.6668,0.7237
0.0812,2.5748,0.5117,2.6625,0.7385,2.6732,0.7457,2.6969,0.7419,2.6969,0.7418
0.0815,2.5818,0.5085,2.6930,0.7549,2.7044,0.7607,2.7286,0.7573,2.7286,0.7573
0.0817,2.5887,0.5052,2.7250,0.7685,2.7371,0.7728,2.7617,0.7697,2.7618,0.7697
0.0820,2.5957,0.5019,2.7584,0.7791,2.7709,0.7817,2.7960,0.7789,2.7961,0.7789
0.0822,2.6027,0.4986,2.7927,0.7863,2.8057,0.7872,2.8313,0.7846,2.8314,0.7846
0.0825,2.6098,0.4953,2.8280,0.7901,2.8411,0.7891,2.8674,0.7866,2.8674,0.7866
0.0827,2.6168,0.4920,2.8638,0.7901,2.8770,0.7872,2.9038,0.7846,2.9039,0.7845
0.0830,2.6239,0.4886,2.8999,0.7862,2.9131,0.7812,2.9405,0.7784,2.9406,0.7784
0.0832,2.6309,0.4852,2.9360,0.7781,2.9491,0.7711,2.9770,0.7680,2.9771,0.7679
0.0834,2.6380,0.4818,2.9720,0.7658,2.9847,0.7567,3.0132,0.7531,3.0133,0.7531
0.0837,2.6451,0.4784,3.0073,0.7492,3.0197,0.7380,3.0486,0.7338,3.0487,0.7338
0.0839,2.6522,0.4750,3.0418,0.7283,3.0536,0.7150,3.0830,0.7101,3.0831,0.7101
0.0842,2.6594,0.4715,3.0752,0.7031,3.0862,0.6878,3.1161,0.6820,3.1162,0.6820
0.0844,2.6665,0.4680,3.1072,0.6736,3.1173,0.6564,3.1476,0.6497,3.1477,0.6497
0.0847,2.6737,0.4645,3.1374,0.6401,3.1465,0.6211,3.1772,0.6133,3.1773,0.6133
0.0849,2.6808,0.4610,3.1656,0.6028,3.1736,0.5820,3.2046,0.5732,3.2047,0.5732
0.0852,2.6880,0.4575,3.1916,0.5619,3.1983,0.5396,3.2296,0.5296,3.2297,0.5296
0.0854,2.6952,0.4540,3.2151,0.5178,3.2204,0.4943,3.2520,0.4830,3.2521,0.4830
0.0857,2.7024,0.4504,3.2359,0.4709,3.2397,0.4464,3.2715,0.4339,3.2716,0.4338
0.0859,2.7097,0.4468,3.2538,0.4217,3.2561,0.3964,3.2880,0.3827,3.2881,0.3826
0.0861,2.7169,0.4432,3.2687,0.3707,3.2694,0.3449,3.3014,0.3300,3.3015,0.3299
0.0864,2.7242,0.4396,3.2804,0.3185,3.2796,0.2926,3.3116,0.2764,3.3117,0.2763
0.0866,2.7314,0.4359,3.2890,0.2657,3.2865,0.2398,3.3186,0.2225,3.3187,0.2225
0.0869,2.7387,0.4323,3.2943,0.2129,3.2902,0.1874,3.3223,0.1690,3.3224,0.1689
0.0871,2.7460,0.4286,3.2965,0.1606,3.2908,0.1359,3.3227,0.1164,3.3228,0.1164
0.0874,2.7533,0.4249,3.2954,0.1096,3.2882,0.0859,3.3201,0.0655,3.3201,0.0654
0.0876,2.7607,0.4212,3.2913,0.0603,3.2826,0.0379,3.3143,0.0166,3.3144,0.0166
0.0879,2.7680,0.4174,3.2842,0.0134,3.2741,-0.0074,3.3058,-0.0295,3.3058,-0.0295
0.0881,2.7754,0.4137,3.2744,-0.0306,3.2630,-0.0497,3.2945,-0.0724,3.2946,-0.0725
0.0884,2.7828,0.4099,3.2620,-0.0713,3.2494,-0.0884,3.2807,-0.1117,3.2808,-0.1118
0.0886,2.7902,0.4061,3.2473,-0.1082,3.2337,-0.1232,3.2648,-0.1470,3.2648,-0.1471
0.0888,2.7976,0.4023,3.2304,-0.1411,3.2159,-0.1538,3.2468,-0.1780,3.2469,-0.1781
0.0891,2.8050,0.3984,3.2117,-0.1695,3.1965,-0.1798,3.2272,-0.2044,3.2273,-0.2045
0.0893,2.8124,0.3946,3.1915,-0.1934,3.1757,-0.2013,3.2062,-0.2262,3.2063,-0.2262
0.0896,2.8199,0.3907,3.1701,-0.2125,3.1538,-0.2180,3.1842,-0.2430,3.1843,-0.2431
0.0898,2.8273,0.3868,3.1478,-0.2268,3.1312,-0.2298,3.1614,-0.2550,3.1615,-0.2551
0.0901,2.8348,0.3829,3.1249,-0.2363,3.1081,-0.2369,3.1381,-0.2622,3.1382,-0.2623
0.0903,2.8423,0.3789,3.1016,-0.2410,3.0850,-0.2392,3.1148,-0.2645,3.1148,-0.2646
0.0906,2.8498,0.3749,3.0784,-0.2410,3.0619,-0.2369,3.0916,-0.2622,3.0916,-0.2623
0.0908,2.8573,0.3710,3.0555,-0.2365,3.0394,-0.2302,3.0688,-0.2554,3.0689,-0.2555
0.0911,2.8648,0.3670,3.0333,-0.2275,3.0175,-0.2191,3.0469,-0.2443,3.0469,-0.2443
0.0913,2.8724,0.3629,3.0119,-0.2144,2.9967,-0.2041,3.0259,-0.2290,3.0260,-0.2291
0.0915,2.8799,0.3589,2.9916,-0.1974,2.9772,-0.1853,3.0062,-0.2100,3.0063,-0.2100
0.0918,2.8875,0.3548,2.9728,-0.1767,2.9592,-0.1629,2.9881,-0.1873,2.9881,-0.1874
0.0920,2.8951,0.3507,2.9556,-0.1526,2.9429,-0.1373,2.9716,-0.1614,2.9717,-0.1614
0.0923,2.9027,0.3466,2.9402,-0.1254,2.9285,-0.1088,2.9571,-0.1324,2.9572,-0.1325
0.0925,2.9103,0.3425,2.9268,-0.0954,2.9162,-0.0776,2.9448,-0.1008,2.9448,-0.1008
0.0928,2.9180,0.3383,2.9156,-0.0629,2.9062,-0.0441,2.9347,-0.0667,2.9347,-0.0668
0.0930,2.9256,0.3341,2.9068,-0.0282,2.8987,-0.0085,2.9270,-0.0306,2.9271,-0.0306
0.0933,2.9333,0.3299,2.9004,0.0084,2.8936,0.0288,2.9219,0.0074,2.9220,0.0073
0.0935,2.9409,0.3257,2.8966,0.0466,2.8912,0.0674,2.9194,0.0468,2.9195,0.0467
0.0938,2.9486,0.3215,2.8956,0.0860,2.8915,0.1072,2.9197,0.0873,2.9198,0.0873
0.0940,2.9563,0.3172,2.8972,0.1264,2.8946,0.1478,2.9229,0.1288,2.9229,0.1287
0.0942,2.9641,0.3129,2.9018,0.1674,2.9005,0.1889,2.9289,0.1707,2.9289,0.1707
0.0945,2.9718,0.3086,2.9091,0.2087,2.9093,0.2301,2.9377,0.2129,2.9378,0.2128
0.0947,2.9795,0.3042,2.9193,0.2500,2.9209,0.2712,2.9495,0.2549,2.9496,0.2549
0.0950,2.9873,0.2999,2.9325,0.2911,2.9354,0.3118,2.9642,0.2965,2.9643,0.2965
0.0952,2.9951,0.2955,2.9484,0.3315,2.9528,0.3516,2.9818,0.3373,2.9819,0.3373
0.0955,3.0028,0.2911,2.9672,0.3709,2.9729,0.3903,3.0023,0.3770,3.0023,0.3770
0.0957,3.0106,0.2867,2.9888,0.4090,2.9958,0.4275,3.0254,0.4153,3.0255,0.4152
0.0960,3.0185,0.2822,3.0130,0.4455,3.0213,0.4628,3.0513,0.4516,3.0514,0.4516
0.0962,3.0263,0.2778,3.0398,0.4799,3.0493,0.4960,3.0797,0.4858,3.0798,0.4858
0.0965,3.0341,0.2733,3.0691,0.5120,3.0797,0.5267,3.1106,0.5173,3.1107,0.5173
0.0967,3.0420,0.2687,3.1007,0.5413,3.1123,0.5544,3.1437,0.5459,3.1438,0.5459
0.0969,3.0498,0.2642,3.1345,0.5675,3.1470,0.5788,3.1790,0.5711,3.1791,0.5711
0.0972,3.0577,0.2596,3.1702,0.5903,3.1836,0.5996,3.2161,0.5926,3.2162,0.5925
0.0974,3.0656,0.2550,3.2076,0.6091,3.2217,0.6164,3.2549,0.6099,3.2550,0.6098
0.0977,3.0735,0.2504,3.2466,0.6238,3.2613,0.6287,3.2951,0.6226,3.2952,0.6226
0.0979,3.0815,0.2458,3.2868,0.6339,3.3020,0.6364,3.3364,0.6305,3.3365,0.6305
0.0982,3.0894,0.2411,3.3280,0.6391,3.3435,0.6390,3.3786,0.6332,3.3787,0.6332
0.0984,3.0973,0.2364,3.3699,0.6391,3.3855,0.6363,3.4214,0.6304,3.4215,0.6304
0.0987,3.1053,0.2317,3.4122,0.6336,3.4277,0.6281,3.4643,0.6219,3.4644,0.6219
0.0989,3.1133,0.2270,3.4544,0.6225,3.4698,0.6141,3.5071,0.6074,3.5072,0.6074
0.0992,3.1213,0.2222,3.4964,0.6055,3.5114,0.5942,3.5494,0.5868,3.5495,0.5868
0.0994,3.1293,0.2175,3.5378,0.5825,3.5522,0.5683,3.5908,0.5601,3.5909,0.5600
0.0996,3.1373,0.2127,3.5781,0.5536,3.5918,0.5365,3.6310,0.5272,3.6311,0.5271
0.0999,3.1453,0.2078,3.6171,0.5186,3.6299,0.4987,3.6697,0.4882,3.6698,0.4882
0.1001,3.1533,0.2030,3.6543,0.4779,3.6661,0.4553,3.7064,0.4434,3.7065,0.4433
0.1004,3.1614,0.1981,3.6895,0.4315,3.7001,0.4065,3.7408,0.3930,3.7409,0.3929
0.1006,3.1695,0.1932,3.7223,0.3799,3.7315,0.3525,3.7727,0.3373,3.7728,0.3373
0.1009,3.1775,0.1883,3.7524,0.3233,3.7602,0.2939,3.8017,0.2769,3.8018,0.2769
0.1011,3.1856,0.1833,3.7796,0.2624,3.7857,0.2312,3.8275,0.2124,3.8276,0.2123
0.1014,3.1937,0.1783,3.8036,0.1976,3.8079,0.1650,3.8499,0.1443,3.8500,0.1442
0.1016,3.2019,0.1733,3.8241,0.1296,3.8267,0.0960,3.8688,0.0734,3.8689,0.0733
0.1019,3.2100,0.1683,3.8411,0.0592,3.8418,0.0249,3.8840,0.0004,3.8841,0.0004
0.1021,3.2181,0.1632,3.8543,-0.0128,3.8531,-0.0474,3.8953,-0.0737,3.8954,-0.0738
0.1023,3.2263,0.1581,3.8637,-0.0858,3.8606,-0.1202,3.9028,-0.1482,3.9029,-0.1483
0.1026,3.2345,0.1530,3.8693,-0.1587,3.8643,-0.1925,3.9064,-0.2222,3.9065,-0.2223
0.1028,3.2426,0.1479,3.8711,-0.2308,3.8642,-0.2636,3.9062,-0.2949,3.9063,-0.2950
0.1031,3.2508,0.1427,3.8692,-0.3012,3.8604,-0.3326,3.9022,-0.3653,3.9023,-0.3654
0.1033,3.2590,0.1375,3.8636,-0.3691,3.8530,-0.3987,3.8947,-0.4327,3.8948,-0.4328
0.1036,3.2673,0.1323,3.8545,-0.4337,3.8423,-0.4612,3.8837,-0.4964,3.8838,-0.4965
0.1038,3.2755,0.1271,3.8421,-0.4943,3.8284,-0.5194,3.8696,-0.5557,3.8697,-0.5557
0.1041,3.2837,0.1218,3.8266,-0.5503,3.8116,-0.5727,3.8525,-0.6099,3.8526,-0.6100
0.1043,3.2920,0.1165,3.8084,-0.6012,3.7922,-0.6205,3.8328,-0.6585,3.8329,-0.6586
0.1046,3.3003,0.1112,3.7878,-0.6463,3.7704,-0.6626,3.8108,-0.7012,3.8109,-0.7013
0.1048,3.3085,0.1059,3.7649,-0.6854,3.7467,-0.6984,3.7868,-0.7376,3.7869,-0.7377
0.1050,3.3168,0.1005,3.7403,-0.7182,3.7214,-0.7279,3.7612,-0.7675,3.7613,-0.7676
0.1053,3.3251,0.0951,3.7142,-0.7445,3.6948,-0.7508,3.7343,-0.7908,3.7344,-0.7909
0.1055,3.3334,0.0897,3.6871,-0.7642,3.6673,-0.7670,3.7066,-0.8073,3.7067,-0.8074
0.1058,3.3418,0.0842,3.6593,-0.7772,3.6394,-0.7767,3.6783,-0.8171,3.6784,-0.8172
0.1060,3.3501,0.0787,3.6311,-0.7836,3.6112,-0.7799,3.6499,-0.8203,3.6500,-0.8204
0.1063,3.3585,0.0732,3.6030,-0.7836,3.5833,-0.7768,3.6217,-0.8172,3.6218,-0.8173
0.1065,3.3668,0.0677,3.5752,-0.7774,3.5560,-0.7675,3.5941,-0.8078,3.5942,-0.8079
0.1068,3.3752,0.0621,3.5482,-0.7652,3.5295,-0.7525,3.5674,-0.7925,3.5675,-0.7926
0.1070,3.3836,0.0565,3.5223,-0.7472,3.5043,-0.7319,3.5419,-0.7716,3.5420,-0.7717
0.1073,3.3920,0.0509,3.4977,-0.7239,3.4805,-0.7061,3.5180,-0.7455,3.5181,-0.7456
0.1075,3.4004,0.0453,3.4747,-0.6956,3.4585,-0.6755,3.4958,-0.7145,3.4959,-0.7146
0.1077,3.4088,0.0396,3.4537,-0.6627,3.4386,-0.6406,3.4757,-0.6790,3.4758,-0.6791
0.1080,3.4173,0.0339,3.4348,-0.6255,3.4210,-0.6016,3.4579,-0.6394,3.4580,-0.6395
0.1082,3.4257,0.0281,3.4184,-0.5846,3.4058,-0.5591,3.4425,-0.5961,3.4426,-0.5962
0.1085,3.4342,0.0224,3.4045,-0.5402,3.3933,-0.5134,3.4299,-0.5496,3.4300,-0.5497
0.1087,3.4426,0.0166,3.3934,-0.4929,3.3837,-0.4649,3.4202,-0.5002,3.4203,-0.5003
0.1090,3.4511,0.0108,3.3852,-0.4431,3.3770,-0.4141,3.4134,-0.4485,3.4135,-0.4485
0.1092,3.4596,0.0049,3.3800,-0.3911,3.3735,-0.3614,3.4098,-0.3947,3.4099,-0.3948
0.1095,3.4681,-0.0009,3.3780,-0.3375,3.3731,-0.3073,3.4094,-0.3394,3.4095,-0.3394
0.1097,3.4766,-0.0069,3.3793,-0.2825,3.3760,-0.2520,3.4124,-0.2829,3.4125,-0.2830
0.1100,3.4851,-0.0128,3.3839,-0.2267,3.3823,-0.1962,3.4187,-0.2258,3.4188,-0.2258
0.1102,3.4937,-0.0187,3.3918,-0.1705,3.3919,-0.1401,3.4284,-0.1683,3.4285,-0.1684
0.1104,3.5022,-0.0247,3.4031,-0.1143,3.4048,-0.0843,3.4415,-0.1111,3.4416,-0.1111
0.1107,3.5107,-0.0308,3.4178,-0.0586,3.4212,-0.0291,3.4581,-0.0544,3.4582,-0.0545
0.1109,3.5193,-0.0368,3.4358,-0.0037,3.4408,0.0250,3.4780,0.0011,3.4781,0.0011
0.1112,3.5279,-0.0429,3.4572,0.0498,3.4638,0.0775,3.5013,0.0551,3.5014,0.0551
0.1114,3.5365,-0.0490,3.4817,0.1016,3.4899,0.1280,3.5278,0.1071,3.5279,0.1071
0.1117,3.5451,-0.0551,3.5094,0.1511,3.5190,0.1760,3.5574,0.1565,3.5575,0.1565
0.1119,3.5537,-0.0613,3.5402,0.1978,3.5512,0.2210,3.5901,0.2030,3.5902,0.2029
0.1122,3.5623,-0.0675,3.5738,0.2413,3.5861,0.2626,3.6255,0.2458,3.6256,0.2458
0.1124,3.5709,-0.0737,3.6101,0.2811,3.6236,0.3002,3.6637,0.2847,3.6638,0.2846
0.1127,3.5795,-0.0800,3.6489,0.3166,3.6636,0.3333,3.7043,0.3189,3.7044,0.3189
0.1129,3.5882,-0.0863,3.6900,0.3474,3.7057,0.3614,3.7471,0.3480,3.7472,0.3480
0.1131,3.5968,-0.0926,3.7332,0.3730,3.7496,0.3841,3.7918,0.3714,3.7919,0.3714
0.1134,3.6055,-0.0990,3.7781,0.3929,3.7953,0.4009,3.8382,0.3888,3.8383,0.3888
0.1136,3.6142,-0.1053,3.8245,0.4065,3.8422,0.4113,3.8859,0.3995,3.8861,0.3995
0.1139,3.6229,-0.1117,3.8720,0.4136,3.8900,0.4148,3.9346,0.4032,3.9347,0.4032
0.1141,3.6316,-0.1182,3.9203,0.4136,3.9385,0.4112,3.9839,0.3994,3.9841,0.3994
0.1144,3.6403,-0.1247,3.9690,0.4062,3.9872,0.4000,4.0335,0.3878,4.0336,0.3878
0.1146,3.6490,-0.1312,4.0178,0.3911,4.0357,0.3811,4.0828,0.3681,4.0829,0.3681
0.1149,3.6577,-0.1377,4.0662,0.3681,4.0837,0.3541,4.1316,0.3402,4.1317,0.3402
0.1151,3.6664,-0.1443,4.1138,0.3370,4.1306,0.3192,4.1793,0.3040,4.1794,0.3040
0.1154,3.6752,-0.1509,4.1601,0.2979,4.1762,0.2761,4.2255,0.2594,4.2257,0.2594
0.1156,3.6839,-0.1575,4.2049,0.2507,4.2199,0.2251,4.2699,0.2067,4.2701,0.2067
0.1158,3.6927,-0.1642,4.2477,0.1956,4.2614,0.1665,4.3120,0.1460,4.3122,0.1460
0.1161,3.7014,-0.1709,4.2880,0.1330,4.3003,0.1004,4.3515,0.0778,4.3516,0.0777
0.1163,3.7102,-0.1776,4.3255,0.0632,4.3362,0.0276,4.3878,0.0025,4.3880,0.0025
0.1166,3.7190,-0.1843,4.3598,-0.0132,4.3688,-0.0516,4.4208,-0.0791,4.4209,-0.0792
0.1168,3.7278,-0.1911,4.3907,-0.0954,4.3977,-0.1362,4.4500,-0.1664,4.4501,-0.1665
0.1171,3.7366,-0.1979,4.4178,-0.1829,4.4228,-0.2256,4.4752,-0.2584,4.4754,-0.2585
0.1173,3.7454,-0.2048,4.4408,-0.2745,4.4437,-0.3187,4.4963,-0.3542,4.4964,-0.3543
0.1176,3.7542,-0.2117,4.4596,-0.3695,4.4603,-0.4145,4.5129,-0.4527,4.5131,-0.4528
0.1178,3.7630,-0.2186,4.4740,-0.4666,4.4725,-0.5120,4.5251,-0.5528,4.5252,-0.5529
0.1181,3.7719,-0.2256,4.4840,-0.5649,4.4802,-0.6101,4.5327,-0.6534,4.5328,-0.6535
0.1183,3.7807,-0.2325,4.4894,-0.6631,4.4834,-0.7075,4.5357,-0.7532,4.5358,-0.7533
0.1185,3.7896,-0.2396,4.4904,-0.7602,4.4821,-0.8032,4.5342,-0.8511,4.5344,-0.8512
0.1188,3.7984,-0.2466,4.4869,-0.8549,4.4766,-0.8960,4.5284,-0.9460,4.5285,-0.9461
0.1190,3.8073,-0.2537,4.4792,-0.9462,4.4668,-0.9849,4.5183,-1.0367,4.5184,-1.0369
0.1193,3.8161,-0.2608,4.4674,-1.0330,4.4531,-1.0688,4.5042,-1.1224,4.5043,-1.1225
0.1195,3.8250,-0.2680,4.4517,-1.1145,4.4356,-1.1470,4.4864,-1.2021,4.4865,-1.2022
0.1198,3.8339,-0.2751,4.4325,-1.1897,4.4148,-1.2185,4.4652,-1.2749,4.4653,-1.2750
0.1200,3.8428,-0.2823,4.4100,-1.2579,4.3909,-1.2827,4.4409,-1.3403,4.4410,-1.3404
0.1203,3.8517,-0.2896,4.3847,-1.3184,4.3643,-1.3391,4.4139,-1.3976,4.4140,-1.3977
0.1205,3.8606,-0.2969,4.3568,-1.3709,4.3354,-1.3871,4.3846,-1.4464,4.3847,-1.4465
0.1208,3.8695,-0.3042,4.3268,-1.4148,4.3046,-1.4266,4.3534,-1.4865,4.3535,-1.4866
0.1210,3.8784,-0.3115,4.2952,-1.4500,4.2724,-1.4572,4.3207,-1.5176,4.3209,-1.5177
0.1212,3.8874,-0.3189,4.2623,-1.4763,4.2391,-1.4790,4.2871,-1.5397,4.2872,-1.5398
0.1215,3.8963,-0.3263,4.2287,-1.4937,4.2053,-1.4919,4.2529,-1.5528,4.2530,-1.5529
0.1217,3.9052,-0.3338,4.1946,-1.5023,4.1713,-1.4962,4.2185,-1.5571,4.2187,-1.5573
0.1220,3.9142,-0.3413,4.1606,-1.5023,4.1376,-1.4920,4.1845,-1.5529,4.1846,-1.5530
0.1222,3.9231,-0.3488,4.1271,-1.4939,4.1046,-1.4797,4.1511,-1.5404,4.1512,-1.5405
0.1225,3.9321,-0.3564,4.0945,-1.4776,4.0726,-1.4596,4.1187,-1.5200,4.1189,-1.5202
0.1227,3.9410,-0.3640,4.0631,-1.4537,4.0421,-1.4321,4.0879,-1.4922,4.0880,-1.4923
0.1230,3.9500,-0.3716,4.0333,-1.4227,4.0133,-1.3979,4.0588,-1.4574,4.0589,-1.4575
0.1232,3.9590,-0.3792,4.0055,-1.3851,3.9866,-1.3572,4.0318,-1.4161,4.0319,-1.4163
0.1235,3.9680,-0.3869,3.9799,-1.3413,3.9623,-1.3108,4.0072,-1.3689,4.0073,-1.3691
0.1237,3.9770,-0.3947,3.9568,-1.2920,3.9407,-1.2591,3.9854,-1.3163,3.9855,-1.3164
0.1239,3.9859,-0.4024,3.9366,-1.2376,3.9219,-1.2026,3.9664,-1.2589,3.9665,-1.2590
0.1242,3.9949,-0.4102,3.9193,-1.1788,3.9063,-1.1420,3.9506,-1.1971,3.9507,-1.1972
0.1244,4.0039,-0.4181,3.9053,-1.1162,3.8940,-1.0778,3.9381,-1.1317,3.9382,-1.1318
0.1247,4.0129,-0.4259,3.8947,-1.0501,3.8852,-1.0105,3.9291,-1.0630,3.9292,-1.0631
0.1249,4.0220,-0.4338,3.8876,-0.9813,3.8799,-0.9408,3.9238,-0.9918,3.9239,-0.9919
0.1252,4.0310,-0.4418,3.8842,-0.9103,3.8784,-0.8691,3.9223,-0.9186,3.9224,-0.9187
0.1254,4.0400,-0.4497,3.8845,-0.8377,3.8807,-0.7961,3.9245,-0.8439,3.9246,-0.8440
0.1257,4.0490,-0.4578,3.8887,-0.7640,3.8868,-0.7223,3.9307,-0.7683,3.9308,-0.7684
0.1259,4.0580,-0.4658,3.8968,-0.6898,3.8969,-0.6483,3.9409,-0.6924,3.9410,-0.6925
0.1262,4.0671,-0.4739,3.9088,-0.6156,3.9108,-0.5745,3.9550,-0.6168,3.9551,-0.6168
0.1264,4.0761,-0.4820,3.9247,-0.5420,3.9286,-0.5018,3.9730,-0.5420,3.9731,-0.5420
0.1266,4.0851,-0.4902,3.9445,-0.4697,3.9503,-0.4304,3.9950,-0.4687,3.9951,-0.4687
0.1269,4.0942,-0.4984,3.9681,-0.3991,3.9757,-0.3612,4.0208,-0.3974,4.0209,-0.3975
0.1271,4.1032,-0.5066,3.9954,-0.3309,4.0048,-0.2947,4.0503,-0.3289,4.0504,-0.3290
0.1274,4.1123,-0.5148,4.0264,-0.2658,4.0375,-0.2315,4.0835,-0.2637,4.0836,-0.2638
0.1276,4.1213,-0.5231,4.0608,-0.2043,4.0735,-0.1722,4.1201,-0.2026,4.1202,-0.2026
0.1279,4.1304,-0.5315,4.0985,-0.1470,4.1128,-0.1176,4.1600,-0.1461,4.1602,-0.1462
0.1281,4.1395,-0.5399,4.1394,-0.0947,4.1551,-0.0681,4.2030,-0.0950,4.2031,-0.0951
0.1284,4.1485,-0.5483,4.1832,-0.0480,4.2001,-0.0246,4.2488,-0.0500,4.2489,-0.0500
0.1286,4.1576,-0.5567,4.2296,-0.0075,4.2476,0.0124,4.2971,-0.0117,4.2973,-0.0117
0.1289,4.1667,-0.5652,4.2783,0.0261,4.2973,0.0423,4.3477,0.0191,4.3478,0.0191
0.1291,4.1757,-0.5737,4.3290,0.0522,4.3489,0.0643,4.4001,0.0419,4.4003,0.0419
0.1293,4.1848,-0.5823,4.3815,0.0701,4.4019,0.0779,4.4541,0.0560,4.4542,0.0560
0.1296,4.1939,-0.5909,4.4352,0.0794,4.4560,0.0826,4.5091,0.0608,4.5093,0.0608
0.1298,4.2030,-0.5995,4.4898,0.0794,4.5108,0.0778,4.5649,0.0558,4.5650,0.0558
0.1301,4.2120,-0.6082,4.5448,0.0697,4.5659,0.0631,4.6208,0.0406,4.6210,0.0406
0.1303,4.2211,-0.6169,4.5999,0.0499,4.6207,0.0383,4.6766,0.0149,4.6767,0.0149
0.1306,4.2302,-0.6256,4.6545,0.0197,4.6748,0.0030,4.7316,-0.0217,4.7317,-0.0218
0.1308,4.2393,-0.6344,4.7082,-0.0210,4.7277,-0.0429,4.7853,-0.0693,4.7855,-0.0693
0.1311,4.2484,-0.6432,4.7605,-0.0723,4.7790,-0.0992,4.8374,-0.1277,4.8376,-0.1277
0.1313,4.2574,-0.6521,4.8109,-0.1341,4.8282,-0.1660,4.8873,-0.1968,4.8875,-0.1968
0.1316,4.2665,-0.6610,4.8589,-0.2061,4.8748,-0.2428,4.9345,-0.2763,4.9346,-0.2763
0.1318,4.2756,-0.6699,4.9040,-0.2881,4.9183,-0.3292,4.9785,-0.3656,4.9787,-0.3657
0.1320,4.2847,-0.6789,4.9459,-0.3793,4.9583,-0.4245,5.0190,-0.4641,5.0192,-0.4642
0.1323,4.2938,-0.6879,4.9841,-0.4792,4.9945,-0.5280,5.0555,-0.5709,5.0557,-0.5710
0.1325,4.3029,-0.6970,5.0182,-0.5867,5.0264,-0.6387,5.0877,-0.6850,5.0878,-0.6851
0.1328,4.3120,-0.7061,5.0479,-0.7009,5.0538,-0.7554,5.1152,-0.8053,5.1154,-0.8054
0.1330,4.3211,-0.7152,5.0730,-0.8206,5.0763,-0.8769,5.1378,-0.9304,5.1380,-0.9305
0.1333,4.3302,-0.7244,5.0931,-0.9445,5.0939,-1.0020,5.1554,-1.0590,5.1555,-1.0591
0.1335,4.3392,-0.7336,5.1081,-1.0712,5.1064,-1.1292,5.1677,-1.1896,5.1678,-1.1897
0.1338,4.3483,-0.7428,5.1180,-1.1993,5.1136,-1.2570,5.1747,-1.3207,5.1748,-1.3208
0.1340,4.3574,-0.7521,5.1226,-1.3273,5.1156,-1.3839,5.1764,-1.4507,5.1766,-1.4508
0.1343,4.3665,-0.7614,5.1220,-1.4536,5.1125,-1.5085,5.1729,-1.5782,5.1731,-1.5783
0.1345,4.3756,-0.7708,5.1164,-1.5768,5.1044,-1.6292,5.1644,-1.7016,5.1645,-1.7018
0.1347,4.3847,-0.7802,5.1057,-1.6956,5.0914,-1.7448,5.1509,-1.8196,5.1511,-1.8198
0.1350,4.3938,-0.7896,5.0904,-1.8084,5.0739,-1.8539,5.1329,-1.9309,5.1330,-1.9311
0.1352,4.4028,-0.7991,5.0706,-1.9142,5.0520,-1.9553,5.1105,-2.0343,5.1107,-2.0345
0.1355,4.4119,-0.8086,5.0467,-2.0117,5.0263,-2.0481,5.0842,-2.1288,5.0844,-2.1290
0.1357,4.4210,-0.8181,5.0191,-2.1001,4.9970,-2.1314,5.0544,-2.2135,5.0545,-2.2137
0.1360,4.4301,-0.8277,4.9881,-2.1786,4.9647,-2.2044,5.0215,-2.2877,5.0216,-2.2879
0.1362,4.4391,-0.8374,4.9543,-2.2464,4.9297,-2.2665,4.9859,-2.3509,4.9861,-2.3511
0.1365,4.4482,-0.8470,4.9181,-2.3032,4.8926,-2.3175,4.9483,-2.4027,4.9484,-2.4028
0.1367,4.4573,-0.8568,4.8800,-2.3487,4.8538,-2.3571,4.9090,-2.4429,4.9091,-2.4430
0.1370,4.4663,-0.8665,4.8405,-2.3826,4.8139,-2.3852,4.8685,-2.4714,4.8687,-2.4715
0.1372,4.4754,-0.8763,4.8001,-2.4051,4.7734,-2.4019,4.8275,-2.4883,4.8276,-2.4885
0.1374,4.4845,-0.8861,4.7594,-2.4161,4.7327,-2.4074,4.7863,-2.4939,4.7864,-2.4940
0.1377,4.4935,-0.8960,4.7187,-2.4161,4.6923,-2.4020,4.7454,-2.4884,4.7456,-2.4886
0.1379,4.5026,-0.9059,4.6785,-2.4054,4.6527,-2.3861,4.7054,-2.4724,4.7055,-2.4725
0.1382,4.5116,-0.9159,4.6395,-2.3845,4.6144,-2.3603,4.6666,-2.4462,4.6668,-2.4464
0.1384,4.5207,-0.9259,4.6018,-2.3538,4.5778,-2.3251,4.6295,-2.4105,4.6297,-2.4107
0.1387,4.5297,-0.9359,4.5661,-2.3140,4.5432,-2.2811,4.5945,-2.3659,4.5947,-2.3661
0.1389,4.5387,-0.9460,4.5326,-2.2658,4.5110,-2.2291,4.5620,-2.3130,4.5621,-2.3132
0.1392,4.5478,-0.9561,4.5016,-2.2097,4.4816,-2.1696,4.5322,-2.2526,4.5323,-2.2528
0.1394,4.5568,-0.9662,4.4736,-2.1466,4.4552,-2.1034,4.5055,-2.1854,4.5056,-2.1855
0.1397,4.5658,-0.9764,4.4488,-2.0772,4.4322,-2.0313,4.4822,-2.1119,4.4823,-2.1121
0.1399,4.5748,-0.9867,4.4275,-2.0021,4.4127,-1.9538,4.4625,-2.0331,4.4626,-2.0333
0.1401,4.5839,-0.9969,4.4099,-1.9221,4.3971,-1.8719,4.4466,-1.9496,4.4467,-1.9498
0.1404,4.5929,-1.0072,4.3961,-1.8379,4.3854,-1.7861,4.4347,-1.8622,4.4348,-1.8623
0.1406,4.6019,-1.0176,4.3865,-1.7502,4.3778,-1.6973,4.4270,-1.7715,4.4271,-1.7716
0.1409,4.6109,-1.0280,4.3809,-1.6598,4.3744,-1.6061,4.4235,-1.6783,4.4236,-1.6784
0.1411,4.6199,-1.0384,4.3797,-1.5674,4.3754,-1.5132,4.4245,-1.5833,4.4246,-1.5834
0.1414,4.6288,-1.0489,4.3829,-1.4737,4.3808,-1.4194,4.4299,-1.4873,4.4300,-1.4874
0.1416,4.6378,-1.0594,4.3905,-1.3794,4.3906,-1.3253,4.4398,-1.3909,4.4399,-1.3910
0.1419,4.6468,-1.0700,4.4025,-1.2853,4.4049,-1.2317,4.4541,-1.2950,4.4543,-1.2950
0.1421,4.6557,-1.0806,4.4190,-1.1920,4.4235,-1.1394,4.4730,-1.2002,4.4731,-1.2002
0.1424,4.6647,-1.0912,4.4398,-1.1002,4.4465,-1.0490,4.4963,-1.1073,4.4964,-1.1073
0.1426,4.6737,-1.1019,4.4650,-1.0108,4.4738,-0.9613,4.5239,-1.0171,4.5241,-1.0171
0.1428,4.6826,-1.1126,4.4944,-0.9245,4.5052,-0.8770,4.5558,-0.9303,4.5559,-0.9304
0.1431,4.6915,-1.1234,4.5279,-0.8421,4.5407,-0.7971,4.5918,-0.8479,4.5919,-0.8479
0.1433,4.7005,-1.1342,4.5654,-0.7643,4.5800,-0.7221,4.6317,-0.7706,4.6318,-0.7706
0.1436,4.7094,-1.1450,4.6066,-0.6919,4.6229,-0.6530,4.6752,-0.6993,4.6754,-0.6993
0.1438,4.7183,-1.1559,4.6513,-0.6259,4.6692,-0.5905,4.7223,-0.6348,4.7224,-0.6348
0.1441,4.7272,-1.1669,4.6992,-0.5669,4.7186,-0.5355,4.7725,-0.5779,4.7726,-0.5779
0.1443,4.7361,-1.1778,4.7501,-0.5158,4.7708,-0.4888,4.8255,-0.5297,4.8257,-0.5297
0.1446,4.7450,-1.1888,4.8037,-0.4734,4.8255,-0.4512,4.8811,-0.4907,4.8812,-0.4907
0.1448,4.7539,-1.1999,4.8595,-0.4405,4.8822,-0.4234,4.9387,-0.4620,4.9388,-0.4620
0.1451,4.7627,-1.2110,4.9171,-0.4179,4.9405,-0.4062,4.9980,-0.4443,4.9982,-0.4443
0.1453,4.7716,-1.2221,4.9762,-0.4062,5.0001,-0.4004,5.0586,-0.4382,5.0587,-0.4382
0.1455,4.7804,-1.2333,5.0363,-0.4062,5.0604,-0.4064,5.1198,-0.4445,5.1200,-0.4445
0.1458,4.7893,-1.2445,5.0969,-0.4184,5.1209,-0.4248,5.1813,-0.4636,5.1815,-0.4636
0.1460,4.7981,-1.2558,5.1574,-0.4433,5.1812,-0.4561,5.2425,-0.4960,5.2427,-0.4960
0.1463,4.8069,-1.2671,5.2174,-0.4812,5.2406,-0.5005,5.3028,-0.5420,5.3030,-0.5420
0.1465,4.8157,-1.2784,5.2763,-0.5324,5.2987,-0.5581,5.3617,-0.6017,5.3619,-0.6017
0.1468,4.8245,-1.2898,5.3335,-0.5968,5.3548,-0.6289,5.4186,-0.6750,5.4188,-0.6750
0.1470,4.8333,-1.3012,5.3886,-0.6744,5.4085,-0.7127,5.4730,-0.7617,5.4732,-0.7617
0.1473,4.8421,-1.3127,5.4410,-0.7648,5.4592,-0.8091,5.5243,-0.8613,5.5245,-0.8614
0.1475,4.8508,-1.3242,5.4900,-0.8675,5.5064,-0.9175,5.5720,-0.9733,5.5722,-0.9733
0.1478,4.8596,-1.3357,5.5354,-0.9819,5.5497,-1.0370,5.6156,-1.0966,5.6157,-1.0967
0.1480,4.8683,-1.3473,5.5765,-1.1070,5.5885,-1.1666,5.6546,-1.2303,5.6548,-1.2304
0.1482,4.8771,-1.3590,5.6129,-1.2416,5.6224,-1.3051,5.6887,-1.3730,5.6889,-1.3731
0.1485,4.8858,-1.3706,5.6444,-1.3845,5.6512,-1.4512,5.7175,-1.5233,5.7177,-1.5234
0.1487,4.8945,-1.3824,5.6705,-1.5341,5.6745,-1.6032,5.7407,-1.6796,5.7409,-1.6797
0.1490,4.9032,-1.3941,5.6910,-1.6889,5.6922,-1.7595,5.7582,-1.8400,5.7583,-1.8401
0.1492,4.9119,-1.4059,5.7057,-1.8471,5.7040,-1.9183,5.7697,-2.0029,5.7698,-2.0030
0.1495,4.9205,-1.4178,5.7145,-2.0069,5.7098,-2.0777,5.7751,-2.1662,5.7753,-2.1663
0.1497,4.9292,-1.4297,5.7174,-2.1665,5.7098,-2.2359,5.7746,-2.3281,5.7748,-2.3282
0.1500,4.9378,-1.4416,5.7144,-2.3239,5.7039,-2.3911,5.7682,-2.4867,5.7684,-2.4868
0.1502,4.9464,-1.4536,5.7057,-2.4772,5.6924,-2.5414,5.7560,-2.6401,5.7562,-2.6402
0.1505,4.9551,-1.4656,5.6913,-2.6249,5.6754,-2.6852,5.7384,-2.7867,5.7385,-2.7868
0.1507,4.9636,-1.4776,5.6716,-2.7651,5.6532,-2.8207,5.7155,-2.9247,5.7157,-2.9249
0.1509,4.9722,-1.4897,5.6469,-2.8964,5.6262,-2.9467,5.6878,-3.0529,5.6880,-3.0530
0.1512,4.9808,-1.5018,5.6175,-3.0174,5.5948,-3.0618,5.6557,-3.1698,5.6558,-3.1700
0.1514,4.9894,-1.5140,5.5840,-3.1269,5.5594,-3.1649,5.6196,-3.2746,5.6198,-3.2748
0.1517,4.9979,-1.5262,5.5468,-3.2240,5.5206,-3.2552,5.5801,-3.3663,5.5802,-3.3664
0.1519,5.0064,-1.5385,5.5063,-3.3079,5.4789,-3.3321,5.5376,-3.4443,5.5378,-3.4444
0.1522,5.0149,-1.5508,5.4632,-3.3781,5.4348,-3.3951,5.4928,-3.5081,5.4930,-3.5083
0.1524,5.0234,-1.5632,5.4180,-3.4342,5.3888,-3.4439,5.4462,-3.5576,5.4464,-3.5577
0.1527,5.0319,-1.5755,5.3713,-3.4760,5.3416,-3.4786,5.3984,-3.5926,5.3986,-3.5928
0.1529,5.0403,-1.5880,5.3236,-3.5036,5.2938,-3.4991,5.3499,-3.6134,5.3501,-3.6136
0.1532,5.0488,-1.6004,5.2755,-3.5173,5.2458,-3.5058,5.3013,-3.6203,5.3015,-3.6205
0.1534,5.0572,-1.6129,5.2275,-3.5173,5.1982,-3.4992,5.2532,-3.6136,5.2533,-3.6138
0.1536,5.0656,-1.6255,5.1803,-3.5041,5.1516,-3.4798,5.2060,-3.5939,5.2061,-3.5941
0.1539,5.0740,-1.6381,5.1342,-3.4784,5.1064,-3.4481,5.1603,-3.5619,5.1604,-3.5621
0.1541,5.0824,-1.6507,5.0898,-3.4408,5.0631,-3.4050,5.1165,-3.5183,5.1166,-3.5185
0.1544,5.0907,-1.6634,5.0475,-3.3922,5.0221,-3.3512,5.0750,-3.4639,5.0752,-3.4640
0.1546,5.0991,-1.6761,5.0078,-3.3332,4.9839,-3.2876,5.0364,-3.3994,5.0365,-3.3996
0.1549,5.1074,-1.6889,4.9710,-3.2648,4.9488,-3.2150,5.0009,-3.3258,5.0010,-3.3260
0.1551,5.1157,-1.7017,4.9375,-3.1879,4.9172,-3.1343,4.9688,-3.2440,4.9689,-3.2441
0.1554,5.1240,-1.7146,4.9076,-3.1033,4.8893,-3.0464,4.9405,-3.1547,4.9407,-3.1549
0.1556,5.1322,-1.7274,4.8816,-3.0119,4.8654,-2.9522,4.9163,-3.0590,4.9164,-3.0591
0.1559,5.1405,-1.7404,4.8598,-2.9146,4.8457,-2.8526,4.8963,-2.9577,4.8965,-2.9578
0.1561,5.1487,-1.7533,4.8423,-2.8124,4.8305,-2.7484,4.8809,-2.8517,4.8810,-2.8519
0.1563,5.1569,-1.7664,4.8293,-2.7060,4.8199,-2.6406,4.8700,-2.7420,4.8701,-2.7421
0.1566,5.1651,-1.7794,4.8209,-2.5965,4.8140,-2.5300,4.8639,-2.6292,4.8641,-2.6293
0.1568,5.1733,-1.7925,4.8174,-2.4846,4.8129,-2.4175,4.8627,-2.5144,4.8629,-2.5145
0.1571,5.1814,-1.8056,4.8187,-2.3712,4.8167,-2.3040,4.8665,-2.3985,4.8666,-2.3986
0.1573,5.1895,-1.8188,4.8249,-2.2572,4.8254,-2.1903,4.8752,-2.2822,4.8753,-2.2823
0.1576,5.1976,-1.8320,4.8361,-2.1435,4.8390,-2.0773,4.8888,-2.1666,4.8890,-2.1666
0.1578,5.2057,-1.8453,4.8521,-2.0309,4.8574,-1.9659,4.9075,-2.0524,4.9076,-2.0525
0.1581,5.2138,-1.8586,4.8730,-1.9203,4.8807,-1.8569,4.9310,-1.9406,4.9311,-1.9407
0.1583,5.2218,-1.8719,4.8987,-1.8126,4.9087,-1.7512,4.9593,-1.8322,4.9594,-1.8322
0.1586,5.2298,-1.8853,4.9290,-1.7087,4.9413,-1.6498,4.9923,-1.7280,4.9924,-1.7280
0.1588,5.2378,-1.8988,4.9639,-1.6096,4.9784,-1.5535,5.0297,-1.6291,5.0299,-1.6291
0.1590,5.2458,-1.9122,5.0031,-1.5161,5.0196,-1.4634,5.0715,-1.5364,5.0716,-1.5364
0.1593,5.2538,-1.9257,5.0463,-1.4292,5.0648,-1.3804,5.1173,-1.4509,5.1174,-1.4509
0.1595,5.2617,-1.9393,5.0935,-1.3499,5.1137,-1.3054,5.1669,-1.3736,5.1670,-1.3736
0.1598,5.2696,-1.9529,5.1442,-1.2791,5.1660,-1.2395,5.2199,-1.3056,5.2201,-1.3056
0.1600,5.2775,-1.9665,5.1981,-1.2179,5.2214,-1.1835,5.2761,-1.2479,5.2762,-1.2478
0.1603,5.2853,-1.9802,5.2549,-1.1672,5.2794,-1.1384,5.3349,-1.2014,5.3351,-1.2013
0.1605,5.2932,-1.9939,5.3142,-1.1278,5.3397,-1.1052,5.3961,-1.1671,5.3962,-1.1670
0.1608,5.3010,-2.0076,5.3754,-1.1008,5.4017,-1.0847,5.4590,-1.1459,5.4591,-1.1459
0.1610,5.3088,-2.0214,5.4383,-1.0869,5.4651,-1.0776,5.5232,-1.1387,5.5234,-1.1386
0.1613,5.3165,-2.0353,5.5021,-1.0869,5.5292,-1.0848,5.5882,-1.1461,5.5883,-1.1461
0.1615,5.3243,-2.0491,5.5664,-1.1014,5.5935,-1.1068,5.6533,-1.1689,5.6535,-1.1689
0.1617,5.3320,-2.0631,5.6307,-1.1311,5.6574,-1.1441,5.7181,-1.2075,5.7183,-1.2074
0.1620,5.3397,-2.0770,5.6943,-1.1763,5.7204,-1.1970,5.7819,-1.2622,5.7820,-1.2621
0.1622,5.3473,-2.0910,5.7566,-1.2372,5.7818,-1.2657,5.8440,-1.3331,5.8442,-1.3330
0.1625,5.3550,-2.1050,5.8171,-1.3139,5.8411,-1.3500,5.9039,-1.4201,5.9041,-1.4201
0.1627,5.3626,-2.1191,5.8751,-1.4061,5.8976,-1.4497,5.9609,-1.5230,5.9611,-1.5230
0.1630,5.3702,-2.1332,5.9300,-1.5136,5.9507,-1.5644,6.0145,-1.6412,6.0147,-1.6412
0.1632,5.3777,-2.1474,5.9813,-1.6357,6.0000,-1.6931,6.0641,-1.7738,6.0643,-1.7739
0.1635,5.3852,-2.1616,6.0285,-1.7714,6.0448,-1.8350,6.1091,-1.9199,6.1093,-1.9199
0.1637,5.3928,-2.1758,6.0709,-1.9198,6.0847,-1.9888,6.1491,-2.0780,6.1492,-2.0781
0.1640,5.4002,-2.1901,6.1082,-2.0793,6.1192,-2.1530,6.1835,-2.2467,6.1837,-2.2468
0.1642,5.4077,-2.2044,6.1399,-2.2485,6.1480,-2.3260,6.2121,-2.4242,6.2123,-2.4243
0.1644,5.4151,-2.2188,6.1657,-2.4256,6.1707,-2.5059,6.2346,-2.6086,6.2347,-2.6087
0.1647,5.4225,-2.2332,6.1853,-2.6086,6.1872,-2.6907,6.2506,-2.7978,6.2508,-2.7978
0.1649,5.4299,-2.2476,6.1985,-2.7955,6.1972,-2.8783,6.2601,-2.9896,6.2602,-2.9897
0.1652,5.4372,-2.2621,6.2052,-2.9841,6.2006,-3.0665,6.2629,-3.1818,6.2631,-3.1818
0.1654,5.4445,-2.2766,6.2054,-3.1722,6.1976,-3.2531,6.2592,-3.3721,6.2594,-3.3722
0.1657,5.4518,-2.2911,6.1990,-3.3576,6.1881,-3.4360,6.2490,-3.5583,6.2492,-3.5584
0.1659,5.4590,-2.3057,6.1864,-3.5381,6.1724,-3.6129,6.2325,-3.7383,6.2327,-3.7383
0.1662,5.4662,-2.3204,6.1676,-3.7117,6.1507,-3.7819,6.2100,-3.9100,6.2102,-3.9101
0.1664,5.4734,-2.3350,6.1429,-3.8764,6.1234,-3.9411,6.1818,-4.0716,6.1820,-4.0717
0.1667,5.4806,-2.3497,6.1128,-4.0304,6.0907,-4.0889,6.1484,-4.2214,6.1485,-4.2215
0.1669,5.4877,-2.3645,6.0777,-4.1722,6.0533,-4.2237,6.1101,-4.3580,6.1103,-4.3581
0.1671,5.4948,-2.3793,6.0379,-4.3004,6.0116,-4.3445,6.0675,-4.4802,6.0677,-4.4803
0.1674,5.5019,-2.3941,5.9942,-4.4139,5.9662,-4.4501,6.0213,-4.5870,6.0215,-4.5872
0.1676,5.5089,-2.4089,5.9470,-4.5119,5.9176,-4.5399,5.9719,-4.6778,5.9721,-4.6779
0.1679,5.5159,-2.4238,5.8969,-4.5937,5.8664,-4.6134,5.9200,-4.7519,5.9201,-4.7521
0.1681,5.5229,-2.4388,5.8446,-4.6591,5.8133,-4.6703,5.8661,-4.8094,5.8663,-4.8095
0.1684,5.5299,-2.4537,5.7907,-4.7077,5.7589,-4.7105,5.8110,-4.8500,5.8112,-4.8502
0.1686,5.5368,-2.4687,5.7357,-4.7398,5.7038,-4.7344,5.7553,-4.8742,5.7555,-4.8743
0.1689,5.5436,-2.4838,5.6804,-4.7557,5.6487,-4.7423,5.6995,-4.8821,5.6997,-4.8822
0.1691,5.5505,-2.4989,5.6254,-4.7557,5.5940,-4.7346,5.6442,-4.8744,5.6444,-4.8745
0.1694,5.5573,-2.5140,5.5711,-4.7404,5.5404,-4.7120,5.5901,-4.8517,5.5902,-4.8518
0.1696,5.5641,-2.5292,5.5181,-4.7107,5.4885,-4.6754,5.5376,-4.8148,5.5377,-4.8149
0.1698,5.5708,-2.5444,5.4671,-4.6673,5.4386,-4.6257,5.4872,-4.7646,5.4874,-4.7647
0.1701,5.5776,-2.5596,5.4184,-4.6112,5.3914,-4.5636,5.4395,-4.7020,5.4396,-4.7021
0.1703,5.5842,-2.5749,5.3725,-4.5433,5.3472,-4.4903,5.3948,-4.6280,5.3949,-4.6281
0.1706,5.5909,-2.5902,5.3299,-4.4645,5.3064,-4.4067,5.3535,-4.5436,5.3536,-4.5437
0.1708,5.5975,-2.6055,5.2908,-4.3761,5.2693,-4.3139,5.3160,-4.4499,5.3161,-4.4500
0.1711,5.6041,-2.6209,5.2557,-4.2789,5.2364,-4.2130,5.2827,-4.3478,5.2828,-4.3479
0.1713,5.6106,-2.6363,5.2248,-4.1741,5.2078,-4.1049,5.2537,-4.2384,5.2538,-4.2385
0.1716,5.6171,-2.6518,5.1984,-4.0627,5.1838,-3.9908,5.2293,-4.1228,5.2295,-4.1229
0.1718,5.6236,-2.6673,5.1768,-3.9457,5.1646,-3.8716,5.2098,-4.0020,5.2100,-4.0021
0.1721,5.6300,-2.6828,5.1600,-3.8242,5.1504,-3.7483,5.1954,-3.8770,5.1955,-3.8771
0.1723,5.6365,-2.6983,5.1483,-3.6991,5.1413,-3.6221,5.1860,-3.7488,5.1861,-3.7488
0.1725,5.6428,-2.7139,5.1417,-3.5715,5.1374,-3.4938,5.1819,-3.6184,5.1820,-3.6184
0.1728,5.6492,-2.7296,5.1404,-3.4423,5.1387,-3.3644,5.1831,-3.4868,5.1832,-3.4868
0.1730,5.6554,-2.7452,5.1443,-3.3126,5.1453,-3.2350,5.1896,-3.3550,5.1897,-3.3550
0.1733,5.6617,-2.7609,5.1535,-3.1834,5.1571,-3.1065,5.2014,-3.2240,5.2016,-3.2240
0.1735,5.6679,-2.7767,5.1680,-3.0555,5.1742,-2.9799,5.2186,-3.0948,5.2187,-3.0948
0.1738,5.6741,-2.7924,5.1876,-2.9300,5.1965,-2.8563,5.2409,-2.9685,5.2410,-2.9685
0.1740,5.6803,-2.8082,5.2124,-2.8080,5.2237,-2.7365,5.2684,-2.8460,5.2685,-2.8460
0.1743,5.6864,-2.8241,5.2421,-2.6904,5.2559,-2.6216,5.3008,-2.7285,5.3009,-2.7285
0.1745,5.6924,-2.8399,5.2767,-2.5782,5.2928,-2.5128,5.3379,-2.6170,5.3381,-2.6170
0.1748,5.6985,-2.8559,5.3158,-2.4726,5.3341,-2.4109,5.3797,-2.5127,5.3798,-2.5126
0.1750,5.7045,-2.8718,5.3593,-2.3745,5.3797,-2.3172,5.4257,-2.4165,5.4258,-2.4165
0.1752,5.7104,-2.8878,5.4069,-2.2850,5.4292,-2.2326,5.4756,-2.3297,5.4758,-2.3296
0.1755,5.7164,-2.9038,5.4582,-2.2053,5.4822,-2.1582,5.5293,-2.2534,5.5294,-2.2533
0.1757,5.7222,-2.9198,5.5130,-2.1364,5.5385,-2.0952,5.5862,-2.1886,5.5863,-2.1885
0.1760,5.7281,-2.9359,5.5707,-2.0793,5.5976,-2.0444,5.6459,-2.1365,5.6460,-2.1364
0.1762,5.7339,-2.9520,5.6310,-2.0351,5.6590,-2.0071,5.7080,-2.0981,5.7081,-2.0980
0.1765,5.7397,-2.9681,5.6935,-2.0047,5.7222,-1.9840,5.7719,-2.0744,5.7720,-2.0743
0.1767,5.7454,-2.9843,5.7575,-1.9891,5.7868,-1.9762,5.8371,-2.0663,5.8373,-2.0662
0.1770,5.7511,-3.0005,5.8225,-1.9891,5.8521,-1.9842,5.9031,-2.0747,5.9033,-2.0746
0.1772,5.7567,-3.0167,5.8880,-2.0054,5.9176,-2.0089,5.9692,-2.1001,5.9694,-2.1000
0.1775,5.7623,-3.0330,5.9533,-2.0386,5.9826,-2.0506,6.0348,-2.1430,6.0350,-2.1429
0.1777,5.7679,-3.0493,6.0179,-2.0891,6.0465,-2.1098,6.0993,-2.2039,6.0995,-2.2038
0.1779,5.7734,-3.0656,6.0811,-2.1571,6.1088,-2.1865,6.1620,-2.2828,6.1622,-2.2827
0.1782,5.7789,-3.0820,6.1422,-2.2427,6.1686,-2.2806,6.2223,-2.3795,6.2224,-2.3795
0.1784,5.7843,-3.0984,6.2007,-2.3456,6.2255,-2.3918,6.2794,-2.4938,6.2796,-2.4937
0.1787,5.7897,-3.1148,6.2558,-2.4653,6.2787,-2.5196,6.3328,-2.6248,6.3330,-2.6248
0.1789,5.7951,-3.1313,6.3070,-2.6012,6.3277,-2.6629,6.3819,-2.7718,6.3821,-2.7718
0.1792,5.8004,-3.1478,6.3537,-2.7521,6.3720,-2.8207,6.4261,-2.9335,6.4263,-2.9335
0.1794,5.8057,-3.1643,6.3954,-2.9169,6.4110,-2.9916,6.4649,-3.1084,6.4650,-3.1084
0.1797,5.8109,-3.1808,6.4315,-3.0939,6.4442,-3.1739,6.4978,-3.2947,6.4980,-3.2947
0.1799,5.8161,-3.1974,6.4617,-3.2815,6.4713,-3.3657,6.5245,-3.4906,6.5246,-3.4907
0.1802,5.8212,-3.2140,6.4856,-3.4777,6.4919,-3.5651,6.5446,-3.6939,6.5447,-3.6939
0.1804,5.8263,-3.2306,6.5029,-3.6802,6.5058,-3.7696,6.5579,-3.9023,6.5580,-3.9023
0.1806,5.8314,-3.2473,6.5133,-3.8867,6.5129,-3.9770,6.5642,-4.1133,6.5644,-4.1133
0.1809,5.8364,-3.2640,6.5169,-4.0950,6.5130,-4.1849,6.5636,-4.3245,6.5637,-4.3245
0.1811,5.8414,-3.2807,6.5135,-4.3025,6.5062,-4.3908,6.5560,-4.5334,6.5561,-4.5334
0.1814,5.8463,-3.2975,6.5033,-4.5067,6.4927,-4.5923,6.5415,-4.7376,6.5417,-4.7376
0.1816,5.8512,-3.3142,6.4863,-4.7054,6.4725,-4.7870,6.5205,-4.9347,6.5206,-4.9347
0.1819,5.8561,-3.3310,6.4629,-4.8962,6.4460,-4.9729,6.4931,-5.1225,6.4932,-5.1225
0.1821,5.8608,-3.3479,6.4333,-5.0770,6.4136,-5.1477,6.4597,-5.2991,6.4599,-5.2991
0.1824,5.8656,-3.3647,6.3980,-5.2459,6.3756,-5.3099,6.4208,-5.4626,6.4210,-5.4626
0.1826,5.8703,-3.3816,6.3573,-5.4013,6.3326,-5.4576,6.3770,-5.6115,6.3772,-5.6115
0.1829,5.8750,-3.3985,6.3120,-5.5415,6.2852,-5.5898,6.3287,-5.7445,6.3288,-5.7446
0.1831,5.8796,-3.4155,6.2624,-5.6656,6.2338,-5.7053,6.2765,-5.8606,6.2767,-5.8607
0.1833,5.8842,-3.4325,6.2092,-5.7726,6.1792,-5.8033,6.2211,-5.9591,6.2213,-5.9592
0.1836,5.8887,-3.4494,6.1531,-5.8618,6.1219,-5.8834,6.1631,-6.0396,6.1633,-6.0397
0.1838,5.8932,-3.4665,6.0947,-5.9329,6.0627,-5.9453,6.1032,-6.1018,6.1034,-6.1019
0.1841,5.8976,-3.4835,6.0346,-5.9858,6.0022,-5.9892,6.0421,-6.1458,6.0422,-6.1459
0.1843,5.9020,-3.5006,5.9736,-6.0207,5.9410,-6.0151,5.9803,-6.1719,5.9805,-6.1720
0.1846,5.9063,-3.5177,5.9123,-6.0379,5.8798,-6.0236,5.9185,-6.1804,5.9187,-6.1805
0.1848,5.9106,-3.5348,5.8512,-6.0379,5.8192,-6.0153,5.8574,-6.1721,5.8576,-6.1722
0.1851,5.9149,-3.5520,5.7910,-6.0214,5.7598,-5.9909,5.7975,-6.1477,5.7977,-6.1478
0.1853,5.9191,-3.5691,5.7324,-5.9893,5.7022,-5.9513,5.7394,-6.1080,5.7396,-6.1081
0.1856,5.9233,-3.5863,5.6757,-5.9424,5.6468,-5.8976,5.6836,-6.0541,5.6838,-6.0542
0.1858,5.9274,-3.6036,5.6216,-5.8819,5.5943,-5.8307,5.6306,-5.9870,5.6308,-5.9871
0.1860,5.9314,-3.6208,5.5705,-5.8088,5.5449,-5.7517,5.5808,-5.9078,5.5810,-5.9079
0.1863,5.9354,-3.6381,5.5229,-5.7242,5.4991,-5.6619,5.5347,-5.8175,5.5348,-5.8176
0.1865,5.9394,-3.6554,5.4790,-5.6292,5.4574,-5.5622,5.4925,-5.7174,5.4926,-5.7175
0.1868,5.9433,-3.6727,5.4392,-5.5250,5.4199,-5.4539,5.4546,-5.6085,5.4548,-5.6086
0.1870,5.9472,-3.6900,5.4040,-5.4127,5.3870,-5.3382,5.4214,-5.4920,5.4215,-5.4920
0.1873,5.9510,-3.7074,5.3734,-5.2935,5.3589,-5.2160,5.3929,-5.3690,5.3931,-5.3690
0.1875,5.9548,-3.7248,5.3478,-5.1685,5.3359,-5.0887,5.3696,-5.2406,5.3697,-5.2406
0.1878,5.9585,-3.7422,5.3272,-5.0389,5.3180,-4.9571,5.3514,-5.1078,5.3515,-5.1078
0.1880,5.9622,-3.7596,5.3119,-4.9055,5.3054,-4.8225,5.3385,-4.9719,5.3387,-4.9719
0.1883,5.9658,-3.7771,5.3020,-4.7697,5.2982,-4.6859,5.3311,-4.8338,5.3312,-4.8338
0.1885,5.9694,-3.7945,5.2975,-4.6324,5.2965,-4.5483,5.3292,-4.6946,5.3293,-4.6945
0.1887,5.9730,-3.8120,5.2985,-4.4946,5.3002,-4.4108,5.3327,-4.5553,5.3328,-4.5553
0.1890,5.9764,-3.8295,5.3049,-4.3575,5.3094,-4.2745,5.3417,-4.4171,5.3419,-4.4170
0.1892,5.9799,-3.8471,5.3167,-4.2220,5.3240,-4.1403,5.3562,-4.2809,5.3563,-4.2809
0.1895,5.9833,-3.8646,5.3339,-4.0892,5.3438,-4.0094,5.3760,-4.1479,5.3761,-4.1479
0.1897,5.9866,-3.8822,5.3563,-3.9602,5.3688,-3.8827,5.4010,-4.0192,5.4012,-4.0191
0.1900,5.9899,-3.8998,5.3838,-3.8360,5.3989,-3.7614,5.4311,-3.8957,5.4313,-3.8956
0.1902,5.9931,-3.9174,5.4163,-3.7177,5.4337,-3.6465,5.4661,-3.7788,5.4662,-3.7787
0.1905,5.9963,-3.9350,5.4534,-3.6064,5.4731,-3.5392,5.5057,-3.6694,5.5058,-3.6693
0.1907,5.9994,-3.9527,5.4950,-3.5031,5.5168,-3.4405,5.5496,-3.5687,5.5498,-3.5686
0.1909,6.0025,-3.9703,5.5408,-3.4091,5.5645,-3.3515,5.5976,-3.4779,5.5978,-3.4778
0.1912,6.0055,-3.9880,5.5903,-3.3254,5.6159,-3.2734,5.6493,-3.3982,5.6494,-3.3981
0.1914,6.0085,-4.0057,5.6433,-3.2531,5.6705,-3.2072,5.7042,-3.3306,5.7043,-3.3305
0.1917,6.0115,-4.0235,5.6993,-3.1932,5.7279,-3.1541,5.7619,-3.2763,5.7621,-3.2762
0.1919,6.0143,-4.0412,5.7579,-3.1469,5.7876,-3.1149,5.8220,-3.2364,5.8222,-3.2362
0.1922,6.0172,-4.0589,5.8186,-3.1152,5.8491,-3.0908,5.8839,-3.2117,5.8841,-3.2116
0.1924,6.0200,-4.0767,5.8808,-3.0989,5.9119,-3.0826,5.9471,-3.2033,5.9473,-3.2032
0.1927,6.0227,-4.0945,5.9441,-3.0989,5.9754,-3.0910,6.0110,-3.2120,6.0112,-3.2118
0.1929,6.0254,-4.1123,6.0077,-3.1159,6.0390,-3.1167,6.0749,-3.2383,6.0751,-3.2382
0.1932,6.0280,-4.1301,6.0711,-3.1505,6.1021,-3.1602,6.1383,-3.2828,6.1384,-3.2826
0.1934,6.0306,-4.1480,6.1336,-3.2030,6.1640,-3.2218,6.2004,-3.3457,6.2006,-3.3456
0.1936,6.0331,-4.1658,6.1947,-3.2737,6.2241,-3.3015,6.2606,-3.4272,6.2608,-3.4271
0.1939,6.0356,-4.1837,6.2536,-3.3625,6.2816,-3.3992,6.3182,-3.5270,6.3184,-3.5269
0.1941,6.0380,-4.2016,6.3096,-3.4691,6.3361,-3.5145,6.3727,-3.6447,6.3729,-3.6446
0.1944,6.0403,-4.2195,6.3623,-3.5931,6.3868,-3.6468,6.4232,-3.7797,6.4234,-3.7796
0.1946,6.0427,-4.2374,6.4108,-3.7336,6.4331,-3.7951,6.4694,-3.9308,6.4695,-3.9307
0.1949,6.0449,-4.2553,6.4547,-3.8895,6.4745,-3.9582,6.5104,-4.0968,6.5106,-4.0967
0.1951,6.0471,-4.2732,6.4935,-4.0596,6.5105,-4.1346,6.5460,-4.2762,6.5462,-4.2761
0.1954,6.0493,-4.2912,6.5265,-4.2421,6.5406,-4.3227,6.5755,-4.4672,6.5757,-4.4671
0.1956,6.0514,-4.3092,6.5535,-4.4353,6.5644,-4.5203,6.5987,-4.6677,6.5989,-4.6676
0.1959,6.0534,-4.3271,6.5740,-4.6370,6.5816,-4.7254,6.6152,-4.8755,6.6154,-4.8754
0.1961,6.0554,-4.3451,6.5877,-4.8451,6.5920,-4.9356,6.6248,-5.0882,6.6250,-5.0882
0.1963,6.0574,-4.3631,6.5946,-5.0571,6.5953,-5.1486,6.6274,-5.3035,6.6275,-5.3034
0.1966,6.0593,-4.3811,6.5944,-5.2706,6.5917,-5.3618,6.6228,-5.5186,6.6230,-5.5186
0.1968,6.0611,-4.3991,6.5872,-5.4830,6.5810,-5.5727,6.6113,-5.7312,6.6115,-5.7312
0.1971,6.0629,-4.4172,6.5730,-5.6919,6.5635,-5.7788,6.5928,-5.9387,6.5930,-5.9387
0.1973,6.0646,-4.4352,6.5520,-5.8949,6.5393,-5.9778,6.5677,-6.1388,6.5679,-6.1388
0.1976,6.0663,-4.4533,6.5245,-6.0895,6.5087,-6.1675,6.5363,-6.3292,6.5364,-6.3292
0.1978,6.0680,-4.4713,6.4908,-6.2738,6.4721,-6.3458,6.4988,-6.5080,6.4990,-6.5080
0.1981,6.0695,-4.4894,6.4514,-6.4458,6.4300,-6.5109,6.4559,-6.6734,6.4561,-6.6734
0.1983,6.0710,-4.5075,6.4066,-6.6037,6.3829,-6.6612,6.4080,-6.8239,6.4082,-6.8239
0.1986,6.0725,-4.5256,6.3571,-6.7462,6.3312,-6.7955,6.3556,-6.9581,6.3558,-6.9581
0.1988,6.0739,-4.5437,6.3034,-6.8720,6.2758,-6.9126,6.2995,-7.0752,6.2997,-7.0752
0.1990,6.0753,-4.5618,6.2462,-6.9804,6.2170,-7.0120,6.2402,-7.1744,6.2404,-7.1744
0.1993,6.0766,-4.5799,6.1860,-7.0707,6.1558,-7.0931,6.1783,-7.2553,6.1785,-7.2553
0.1995,6.0778,-4.5980,6.1236,-7.1425,6.0925,-7.1557,6.1146,-7.3178,6.1148,-7.3178
0.1998,6.0790,-4.6162,6.0596,-7.1960,6.0281,-7.2000,6.0498,-7.3619,6.0499,-7.3620
0.2000,6.0802,-4.6343,5.9948,-7.2311,5.9631,-7.2261,5.9843,-7.3880,5.9845,-7.3881
0.2003,6.0813,-4.6525,5.9296,-7.2484,5.8981,-7.2347,5.9190,-7.3966,5.9192,-7.3966
0.2005,6.0823,-4.6706,5.8649,-7.2484,5.8338,-7.2263,5.8544,-7.3882,5.8546,-7.3883
0.2008,6.0833,-4.6888,5.8011,-7.2319,5.7708,-7.2018,5.7911,-7.3639,5.7912,-7.3639
0.2010,6.0842,-4.7069,5.7389,-7.1997,5.7097,-7.1621,5.7296,-7.3243,5.7298,-7.3244
0.2013,6.0851,-4.7251,5.6788,-7.1527,5.6508,-7.1082,5.6705,-7.2707,5.6707,-7.2707
0.2015,6.0859,-4.7433,5.6213,-7.0921,5.5949,-7.0412,5.6143,-7.2039,5.6144,-7.2040
0.2017,6.0867,-4.7615,5.5668,-7.0190,5.5422,-6.9623,5.5613,-7.1252,5.5614,-7.1252
0.2020,6.0874,-4.7797,5.5159,-6.9345,5.4931,-6.8725,5.5120,-7.0356,5.5121,-7.0356
0.2022,6.0881,-4.7979,5.4688,-6.8398,5.4481,-6.7731,5.4667,-6.9364,5.4669,-6.9364
0.2025,6.0887,-4.8160,5.4259,-6.7360,5.4075,-6.6651,5.4258,-6.8285,5.4259,-6.8285
0.2027,6.0892,-4.8342,5.3874,-6.6243,5.3715,-6.5499,5.3895,-6.7133,5.3896,-6.7133
0.2030,6.0897,-4.8524,5.3538,-6.5058,5.3403,-6.4285,5.3580,-6.5918,5.3582,-6.5918
0.2032,6.0902,-4.8706,5.3250,-6.3817,5.3141,-6.3020,5.3316,-6.4651,5.3317,-6.4651
0.2035,6.0905,-4.8889,5.3014,-6.2531,5.2932,-6.1715,5.3103,-6.3344,5.3105,-6.3343
0.2037,6.0909,-4.9071,5.2830,-6.1211,5.2775,-6.0381,5.2944,-6.2006,5.2945,-6.2005
0.2040,6.0912,-4.9253,5.2700,-5.9867,5.2672,-5.9030,5.2838,-6.0648,5.2840,-6.0648
0.2042,6.0914,-4.9435,5.2624,-5.8510,5.2623,-5.7670,5.2787,-5.9282,5.2788,-5.9281
0.2044,6.0915,-4.9617,5.2602,-5.7151,5.2629,-5.6313,5.2790,-5.7916,5.2792,-5.7915
0.2047,6.0917,-4.9799,5.2634,-5.5799,5.2688,-5.4968,5.2848,-5.6562,5.2849,-5.6561
0.2049,6.0917,-4.9981,5.2720,-5.4466,5.2801,-5.3647,5.2958,-5.5230,5.2960,-5.5229
0.2052,6.0917,-5.0163,5.2859,-5.3160,5.2966,-5.2359,5.3122,-5.3931,5.3123,-5.3930
0.2054,6.0917,-5.0346,5.3049,-5.1893,5.3182,-5.1115,5.3336,-5.2675,5.3338,-5.2673
0.2057,6.0916,-5.0528,5.3289,-5.0675,5.3448,-4.9924,5.3601,-5.1472,5.3602,-5.1470
0.2059,6.0914,-5.0710,5.3578,-4.9516,5.3760,-4.8798,5.3913,-5.0333,5.3914,-5.0331
0.2062,6.0912,-5.0892,5.3913,-4.8426,5.4118,-4.7748,5.4270,-4.9270,5.4271,-4.9268
0.2064,6.0909,-5.1074,5.4292,-4.7417,5.4517,-4.6783,5.4669,-4.8292,5.4670,-4.8290
0.2067,6.0906,-5.1256,5.4711,-4.6500,5.4956,-4.5914,5.5107,-4.7412,5.5109,-4.7410
0.2069,6.0902,-5.1438,5.5167,-4.5683,5.5429,-4.5152,5.5581,-4.6639,5.5583,-4.6638
0.2071,6.0898,-5.1620,5.5656,-4.4979,5.5934,-4.4507,5.6087,-4.5986,5.6088,-4.5984
0.2074,6.0893,-5.1803,5.6175,-4.4397,5.6466,-4.3990,5.6619,-4.5461,5.6621,-4.5459
0.2076,6.0888,-5.1985,5.6718,-4.3948,5.7020,-4.3610,5.7174,-4.5075,5.7176,-4.5073
0.2079,6.0882,-5.2167,5.7281,-4.3639,5.7592,-4.3376,5.7746,-4.4838,5.7748,-4.4836
0.2081,6.0875,-5.2348,5.7858,-4.3482,5.8175,-4.3296,5.8330,-4.4757,5.8332,-4.4755
0.2084,6.0868,-5.2530,5.8445,-4.3482,5.8764,-4.3378,5.8920,-4.4840,5.8921,-4.4838
0.2086,6.0861,-5.2712,5.9034,-4.3646,5.9354,-4.3626,5.9509,-4.5093,5.9511,-4.5091
0.2089,6.0853,-5.2894,5.9621,-4.3980,5.9937,-4.4046,6.0092,-4.5520,6.0094,-4.5518
0.2091,6.0844,-5.3076,6.0199,-4.4486,6.0509,-4.4640,6.0662,-4.6122,6.0664,-4.6120
0.2094,6.0835,-5.3258,6.0761,-4.5167,6.1062,-4.5408,6.1214,-4.6902,6.1215,-4.6900
0.2096,6.0825,-5.3439,6.1302,-4.6021,6.1589,-4.6349,6.1739,-4.7855,6.1741,-4.7854
0.2098,6.0815,-5.3621,6.1814,-4.7046,6.2086,-4.7458,6.2232,-4.8979,6.2234,-4.8977
0.2101,6.0804,-5.3802,6.2292,-4.8236,6.2545,-4.8728,6.2688,-5.0265,6.2690,-5.0263
0.2103,6.0793,-5.3984,6.2730,-4.9583,6.2961,-5.0150,6.3099,-5.1703,6.3101,-5.1701
0.2106,6.0781,-5.4165,6.3122,-5.1076,6.3329,-5.1712,6.3462,-5.3281,6.3463,-5.3280
0.2108,6.0769,-5.4347,6.3463,-5.2702,6.3643,-5.3400,6.3770,-5.4985,6.3771,-5.4984
0.2111,6.0756,-5.4528,6.3748,-5.4446,6.3899,-5.5197,6.4019,-5.6796,6.4021,-5.6795
0.2113,6.0742,-5.4709,6.3974,-5.6289,6.4094,-5.7083,6.4207,-5.8696,6.4209,-5.8695
0.2116,6.0728,-5.4890,6.4137,-5.8211,6.4225,-5.9038,6.4330,-6.0662,6.4331,-6.0661
0.2118,6.0713,-5.5071,6.4234,-6.0192,6.4289,-6.1041,6.4385,-6.2673,6.4387,-6.2672
0.2121,6.0698,-5.5252,6.4263,-6.2207,6.4285,-6.3066,6.4373,-6.4705,6.4375,-6.4704
0.2123,6.0683,-5.5433,6.4225,-6.4234,6.4213,-6.5091,6.4293,-6.6733,6.4294,-6.6732
0.2125,6.0666,-5.5614,6.4118,-6.6249,6.4073,-6.7093,6.4144,-6.8735,6.4146,-6.8734
0.2128,6.0650,-5.5794,6.3944,-6.8229,6.3866,-6.9047,6.3930,-7.0688,6.3931,-7.0687
0.2130,6.0633,-5.5975,6.3705,-7.0149,6.3595,-7.0931,6.3651,-7.2568,6.3653,-7.2567
0.2133,6.0615,-5.6155,6.3402,-7.1990,6.3263,-7.2725,6.3311,-7.4356,6.3313,-7.4355
0.2135,6.0596,-5.6336,6.3040,-7.3730,6.2873,-7.4409,6.2915,-7.6033,6.2917,-7.6032
0.2138,6.0578,-5.6516,6.2623,-7.5352,6.2430,-7.5967,6.2466,-7.7582,6.2468,-7.7581
0.2140,6.0558,-5.6696,6.2155,-7.6840,6.1939,-7.7384,6.1969,-7.8990,6.1971,-7.8989
0.2143,6.0538,-5.6876,6.1642,-7.8181,6.1406,-7.8649,6.1431,-8.0244,6.1433,-8.0244
0.2145,6.0518,-5.7056,6.1089,-7.9364,6.0835,-7.9751,6.0856,-8.1337,6.0858,-8.1337
0.2148,6.0497,-5.7236,6.0502,-8.0382,6.0234,-8.0684,6.0252,-8.2263,6.0254,-8.2263
0.2150,6.0475,-5.7416,5.9888,-8.1229,5.9609,-8.1446,5.9624,-8.3017,5.9626,-8.3017
0.2152,6.0453,-5.7595,5.9253,-8.1903,5.8967,-8.2033,5.8979,-8.3598,5.8981,-8.3598
0.2155,6.0431,-5.7774,5.8603,-8.2403,5.8313,-8.2447,5.8324,-8.4009,5.8326,-8.4009
0.2157,6.0408,-5.7954,5.7946,-8.2732,5.7654,-8.2692,5.7664,-8.4251,5.7665,-8.4251
0.2160,6.0384,-5.8133,5.7287,-8.2894,5.6996,-8.2772,5.7005,-8.4330,5.7007,-8.4331
0.2162,6.0360,-5.8312,5.6632,-8.2894,5.6346,-8.2694,5.6354,-8.4253,5.6356,-8.4254
0.2165,6.0335,-5.8491,5.5987,-8.2739,5.5708,-8.2465,5.5716,-8.4028,5.5718,-8.4028
0.2167,6.0310,-5.8669,5.5358,-8.2439,5.5089,-8.2095,5.5097,-8.3662,5.5098,-8.3662
0.2170,6.0285,-5.8848,5.4750,-8.2002,5.4493,-8.1594,5.4501,-8.3166,5.4502,-8.3166
0.2172,6.0258,-5.9026,5.4167,-8.1439,5.3925,-8.0971,5.3932,-8.2550,5.3934,-8.2550
0.2175,6.0232,-5.9205,5.3615,-8.0760,5.3390,-8.0237,5.3396,-8.1823,5.3397,-8.1823
0.2177,6.0205,-5.9383,5.3096,-7.9977,5.2889,-7.9404,5.2895,-8.0998,5.2896,-8.0998
0.2179,6.0177,-5.9561,5.2615,-7.9099,5.2429,-7.8482,5.2433,-8.0085,5.2434,-8.0084
0.2182,6.0149,-5.9738,5.2175,-7.8138,5.2010,-7.7483,5.2013,-7.9093,5.2014,-7.9093
0.2184,6.0120,-5.9916,5.1778,-7.7105,5.1635,-7.6417,5.1637,-7.8035,5.1639,-7.8035
0.2187,6.0091,-6.0093,5.1426,-7.6011,5.1308,-7.5295,5.1308,-7.6920,5.1310,-7.6920
0.2189,6.0061,-6.0271,5.1123,-7.4866,5.1029,-7.4127,5.1027,-7.5759,5.1029,-7.5759
0.2192,6.0031,-6.0448,5.0868,-7.3680,5.0800,-7.2924,5.0796,-7.4562,5.0798,-7.4561
0.2194,6.0000,-6.0625,5.0664,-7.2465,5.0622,-7.1696,5.0616,-7.3339,5.0617,-7.3338
0.2197,5.9968,-6.0801,5.0511,-7.1229,5.0495,-7.0452,5.0486,-7.2099,5.0488,-7.2097
0.2199,5.9937,-6.0978,5.0410,-6.9983,5.0420,-6.9202,5.0409,-7.0852,5.0410,-7.0850
0.2202,5.9904,-6.1154,5.0360,-6.8735,5.0397,-6.7957,5.0383,-6.9607,5.0385,-6.9606
0.2204,5.9872,-6.1330,5.0363,-6.7496,5.0425,-6.6724,5.0409,-6.8375,5.0410,-6.8373
0.2206,5.9838,-6.1506,5.0416,-6.6275,5.0504,-6.5514,5.0485,-6.7164,5.0486,-6.7162
0.2209,5.9804,-6.1682,5.0519,-6.5081,5.0632,-6.4335,5.0611,-6.5983,5.0612,-6.5982
0.2211,5.9770,-6.1858,5.0672,-6.3924,5.0809,-6.3198,5.0785,-6.4843,5.0787,-6.4842
0.2214,5.9735,-6.2033,5.0871,-6.2812,5.1032,-6.2112,5.1007,-6.3754,5.1008,-6.3752
0.2216,5.9700,-6.2208,5.1117,-6.1756,5.1300,-6.1085,5.1272,-6.2723,5.1274,-6.2721
0.2219,5.9664,-6.2383,5.1406,-6.0765,5.1610,-6.0128,5.1580,-6.1762,5.1582,-6.1760
0.2221,5.9628,-6.2558,5.1735,-5.9847,5.1960,-5.9251,5.1928,-6.0879,5.1929,-6.0877
0.2224,5.9591,-6.2732,5.2103,-5.9014,5.2346,-5.8462,5.2312,-6.0086,5.2313,-6.0084
0.2226,5.9554,-6.2907,5.2505,-5.8274,5.2765,-5.7770,5.2729,-5.9390,5.2730,-5.9388
0.2229,5.9516,-6.3081,5.2939,-5.7636,5.3213,-5.7186,5.3175,-5.8802,5.3177,-5.8800
0.2231,5.9478,-6.3255,5.3399,-5.7109,5.3686,-5.6718,5.3646,-5.8331,5.3648,-5.8328
0.2233,5.9439,-6.3428,5.3882,-5.6703,5.4179,-5.6375,5.4137,-5.7985,5.4139,-5.7982
0.2236,5.9400,-6.3602,5.4383,-5.6425,5.4688,-5.6163,5.4644,-5.7772,5.4646,-5.7770
0.2238,5.9361,-6.3775,5.4897,-5.6283,5.5208,-5.6091,5.5162,-5.7700,5.5163,-5.7697
0.2241,5.9320,-6.3948,5.5419,-5.6283,5.5732,-5.6165,5.5684,-5.7774,5.5686,-5.7771
0.2243,5.9280,-6.4121,5.5944,-5.6430,5.6256,-5.6388,5.6205,-5.7999,5.6207,-5.7997
0.2246,5.9239,-6.4293,5.6465,-5.6730,5.6774,-5.6766,5.6720,-5.8380,5.6722,-5.8377
0.2248,5.9197,-6.4465,5.6976,-5.7184,5.7280,-5.7298,5.7222,-5.8916,5.7224,-5.8914
0.2251,5.9155,-6.4637,5.7473,-5.7794,5.7768,-5.7987,5.7706,-5.9609,5.7708,-5.9607
0.2253,5.9113,-6.4809,5.7949,-5.8559,5.8231,-5.8828,5.8165,-6.0456,5.8167,-6.0454
0.2256,5.9070,-6.4981,5.8397,-5.9474,5.8665,-5.9820,5.8594,-6.1453,5.8596,-6.1451
0.2258,5.9026,-6.5152,5.8813,-6.0536,5.9063,-6.0954,5.8987,-6.2592,5.8989,-6.2590
0.2260,5.8982,-6.5323,5.9191,-6.1737,5.9421,-6.2222,5.9339,-6.3865,5.9340,-6.3863
0.2263,5.8938,-6.5494,5.9526,-6.3066,5.9732,-6.3614,5.9644,-6.5260,5.9646,-6.5258
0.2265,5.8893,-6.5664,5.9812,-6.4513,5.9994,-6.5115,5.9898,-6.6764,5.9900,-6.6762
0.2268,5.8848,-6.5835,6.0047,-6.6061,6.0201,-6.6712,6.0099,-6.8361,6.0100,-6.8359
0.2270,5.8802,-6.6005,6.0225,-6.7697,6.0351,-6.8386,6.0241,-7.0034,6.0243,-7.0032
0.2273,5.8756,-6.6174,6.0344,-6.9400,6.0440,-7.0120,6.0323,-7.1764,6.0325,-7.1762
0.2275,5.8709,-6.6344,6.0402,-7.1153,6.0468,-7.1893,6.0343,-7.3531,6.0344,-7.3530
0.2278,5.8662,-6.6513,6.0398,-7.2936,6.0432,-7.3685,6.0299,-7.5315,6.0301,-7.5313
0.2280,5.8615,-6.6682,6.0330,-7.4726,6.0332,-7.5474,6.0193,-7.7094,6.0195,-7.7092
0.2283,5.8567,-6.6850,6.0198,-7.6504,6.0170,-7.7241,6.0024,-7.8848,6.0025,-7.8846
0.2285,5.8518,-6.7019,6.0005,-7.8249,5.9946,-7.8964,5.9793,-8.0556,5.9795,-8.0555
0.2287,5.8469,-6.7187,5.9751,-7.9940,5.9663,-8.0625,5.9504,-8.2200,5.9506,-8.2199
0.2290,5.8420,-6.7355,5.9438,-8.1559,5.9323,-8.2203,5.9159,-8.3762,5.9161,-8.3761
0.2292,5.8370,-6.7522,5.9071,-8.3089,5.8930,-8.3685,5.8762,-8.5226,5.8764,-8.5225
0.2295,5.8320,-6.7690,5.8653,-8.4513,5.8488,-8.5053,5.8316,-8.6576,5.8318,-8.6576
0.2297,5.8269,-6.7856,5.8188,-8.5818,5.8002,-8.6297,5.7828,-8.7803,5.7830,-8.7802
0.2300,5.8218,-6.8023,5.7682,-8.6994,5.7476,-8.7405,5.7301,-8.8895,5.7303,-8.8894
0.2302,5.8167,-6.8190,5.7140,-8.8030,5.6918,-8.8371,5.6741,-8.9846,5.6743,-8.9845
0.2305,5.8115,-6.8356,5.6566,-8.8920,5.6332,-8.9188,5.6154,-9.0650,5.6156,-9.0649
0.2307,5.8062,-6.8521,5.5969,-8.9661,5.5723,-8.9854,5.5546,-9.1304,5.5548,-9.1304
0.2310,5.8010,-6.8687,5.5352,-9.0249,5.5100,-9.0367,5.4923,-9.1809,5.4925,-9.1809
0.2312,5.7956,-6.8852,5.4723,-9.0686,5.4466,-9.0729,5.4291,-9.2165,5.4293,-9.2164
0.2314,5.7903,-6.9017,5.4086,-9.0972,5.3828,-9.0943,5.3655,-9.2375,5.3657,-9.2374
0.2317,5.7849,-6.9182,5.3449,-9.1113,5.3192,-9.1013,5.3021,-9.2443,5.3023,-9.2443
0.2319,5.7794,-6.9346,5.2817,-9.1113,5.2564,-9.0944,5.2395,-9.2377,5.2397,-9.2377
0.2322,5.7739,-6.9510,5.2194,-9.0979,5.1948,-9.0746,5.1781,-9.2182,5.1783,-9.2182
0.2324,5.7684,-6.9673,5.1586,-9.0718,5.1350,-9.0424,5.1185,-9.1866,5.1187,-9.1866
0.2327,5.7628,-6.9837,5.0999,-9.0339,5.0773,-8.9988,5.0610,-9.1438,5.0612,-9.1438
0.2329,5.7572,-7.0000,5.0435,-8.9850,5.0223,-8.9447,5.0062,-9.0907,5.0064,-9.0906
0.2332,5.7516,-7.0162,4.9900,-8.9262,4.9703,-8.8811,4.9544,-9.0281,4.9545,-9.0281
0.2334,5.7459,-7.0325,4.9396,-8.8583,4.9217,-8.8089,4.9059,-8.9571,4.9060,-8.9571
0.2337,5.7402,-7.0487,4.8928,-8.7823,4.8767,-8.7291,4.8610,-8.8786,4.8611,-8.8785
0.2339,5.7344,-7.0649,4.8497,-8.6992,4.8356,-8.6426,4.8199,-8.7934,4.8201,-8.7933
0.2341,5.7286,-7.0810,4.8107,-8.6099,4.7987,-8.5504,4.7830,-8.7026,4.7832,-8.7025
0.2344,5.7227,-7.0971,4.7760,-8.5155,4.7661,-8.4535,4.7504,-8.6070,4.7506,-8.6069
0.2346,5.7168,-7.1132,4.7456,-8.4167,4.7381,-8.3528,4.7223,-8.5075,4.7224,-8.5074
0.2349,5.7109,-7.1292,4.7198,-8.3146,4.7146,-8.2490,4.6987,-8.4050,4.6989,-8.4049
0.2351,5.7049,-7.1452,4.6987,-8.2100,4.6958,-8.1432,4.6798,-8.3004,4.6800,-8.3002
0.2354,5.6989,-7.1612,4.6823,-8.1037,4.6818,-8.0362,4.6657,-8.1944,4.6658,-8.1943
0.2356,5.6929,-7.1772,4.6707,-7.9966,4.6726,-7.9288,4.6562,-8.0880,4.6564,-8.0878
0.2359,5.6868,-7.1931,4.6638,-7.8895,4.6681,-7.8218,4.6515,-7.9818,4.6517,-7.9817
0.2361,5.6807,-7.2089,4.6617,-7.7832,4.6684,-7.7160,4.6515,-7.8768,4.6517,-7.8767
0.2364,5.6745,-7.2248,4.6642,-7.6786,4.6733,-7.6123,4.6562,-7.7738,4.6563,-7.7736
0.2366,5.6683,-7.2406,4.6714,-7.5764,4.6827,-7.5114,4.6654,-7.6734,4.6655,-7.6732
0.2368,5.6621,-7.2564,4.6830,-7.4774,4.6966,-7.4141,4.6790,-7.5766,4.6791,-7.5764
0.2371,5.6558,-7.2721,4.6990,-7.3825,4.7148,-7.3213,4.6968,-7.4842,4.6969,-7.4840
0.2373,5.6495,-7.2878,4.7191,-7.2924,4.7369,-7.2337,4.7187,-7.3968,4.7188,-7.3966
0.2376,5.6432,-7.3035,4.7432,-7.2079,4.7630,-7.1521,4.7444,-7.3155,4.7445,-7.3152
0.2378,5.6368,-7.3191,4.7710,-7.1298,4.7926,-7.0774,4.7737,-7.2408,4.7738,-7.2406
0.2381,5.6304,-7.3347,4.8022,-7.0589,4.8255,-7.0102,4.8062,-7.1738,4.8064,-7.1736
0.2383,5.6239,-7.3503,4.8366,-6.9960,4.8613,-6.9515,4.8417,-7.1151,4.8419,-7.1149
0.2386,5.6174,-7.3658,4.8737,-6.9419,4.8998,-6.9019,4.8799,-7.0656,4.8800,-7.0653
0.2388,5.6109,-7.3813,4.9133,-6.8973,4.9405,-6.8622,4.9202,-7.0259,4.9204,-7.0257
0.2391,5.6043,-7.3967,4.9548,-6.8629,4.9830,-6.8331,4.9624,-6.9968,4.9626,-6.9966
0.2393,5.5977,-7.4121,4.9980,-6.8394,5.0269,-6.8152,5.0059,-6.9789,5.0061,-6.9787
0.2395,5.5911,-7.4275,5.0423,-6.8273,5.0717,-6.8092,5.0503,-6.9729,5.0505,-6.9726
0.2398,5.5844,-7.4429,5.0873,-6.8273,5.1169,-6.8153,5.0951,-6.9791,5.0953,-6.9788
0.2400,5.5777,-7.4582,5.1325,-6.8398,5.1620,-6.8342,5.1398,-6.9980,5.1400,-6.9977
0.2403,5.5710,-7.4735,5.1773,-6.8650,5.2065,-6.8660,5.1839,-7.0297,5.1840,-7.0295
0.2405,5.5643,-7.4887,5.2211,-6.9032,5.2498,-6.9108,5.2267,-7.0745,5.2269,-7.0743
0.2408,5.5575,-7.5039,5.2636,-6.9544,5.2915,-6.9686,5.2678,-7.1323,5.2680,-7.1321
0.2410,5.5506,-7.5190,5.3042,-7.0185,5.3309,-7.0392,5.3067,-7.2029,5.3069,-7.2026
0.2413,5.5438,-7.5342,5.3422,-7.0953,5.3676,-7.1223,5.3428,-7.2858,5.3430,-7.2855
0.2415,5.5369,-7.5493,5.3772,-7.1841,5.4010,-7.2172,5.3757,-7.3804,5.3758,-7.3802
0.2418,5.5299,-7.5643,5.4088,-7.2845,5.4307,-7.3233,5.4048,-7.4861,5.4049,-7.4859
0.2420,5.5230,-7.5793,5.4364,-7.3955,5.4563,-7.4395,5.4297,-7.6018,5.4298,-7.6016
0.2422,5.5160,-7.5943,5.4597,-7.5161,5.4773,-7.5648,5.4500,-7.7263,5.4502,-7.7261
0.2425,5.5090,-7.6092,5.4782,-7.6452,5.4934,-7.6979,5.4654,-7.8585,5.4656,-7.8583
0.2427,5.5019,-7.6241,5.4917,-7.7813,5.5043,-7.8373,5.4756,-7.9968,5.4758,-7.9966
0.2430,5.4948,-7.6390,5.4998,-7.9229,5.5097,-7.9815,5.4805,-8.1396,5.4806,-8.1395
0.2432,5.4877,-7.6538,5.5025,-8.0686,5.5096,-8.1289,5.4797,-8.2854,5.4799,-8.2852
0.2435,5.4806,-7.6686,5.4995,-8.2165,5.5038,-8.2776,5.4733,-8.4324,5.4735,-8.4323
0.2437,5.4734,-7.6833,5.4908,-8.3649,5.4923,-8.4261,5.4613,-8.5789,5.4615,-8.5788
0.2440,5.4662,-7.6980,5.4764,-8.5122,5.4751,-8.5725,5.4436,-8.7233,5.4438,-8.7231
0.2442,5.4589,-7.7127,5.4565,-8.6566,5.4525,-8.7152,5.4206,-8.8637,5.4208,-8.8636
0.2445,5.4517,-7.7273,5.4312,-8.7965,5.4245,-8.8525,5.3923,-8.9988,5.3925,-8.9987
0.2447,5.4444,-7.7419,5.4006,-8.9302,5.3915,-8.9830,5.3590,-9.1270,5.3592,-9.1269
0.2449,5.4370,-7.7565,5.3652,-9.0565,5.3537,-9.1054,5.3211,-9.2471,5.3213,-9.2469
0.2452,5.4297,-7.7710,5.3253,-9.1740,5.3117,-9.2183,5.2789,-9.3578,5.2791,-9.3577
0.2454,5.4223,-7.7854,5.2812,-9.2816,5.2657,-9.3209,5.2329,-9.4582,5.2331,-9.4582
0.2457,5.4149,-7.7999,5.2334,-9.3784,5.2162,-9.4123,5.1835,-9.5476,5.1837,-9.5476
0.2459,5.4074,-7.8143,5.1825,-9.4637,5.1638,-9.4918,5.1312,-9.6254,5.1314,-9.6253
0.2462,5.4000,-7.8286,5.1288,-9.5369,5.1089,-9.5591,5.0766,-9.6911,5.0768,-9.6911
0.2464,5.3925,-7.8429,5.0730,-9.5978,5.0522,-9.6138,5.0201,-9.7446,5.0203,-9.7446
0.2467,5.3849,-7.8572,5.0155,-9.6462,4.9940,-9.6560,4.9623,-9.7858,4.9625,-9.7858
0.2469,5.3774,-7.8714,4.9570,-9.6820,4.9351,-9.6858,4.9037,-9.8149,4.9039,-9.8148
0.2472,5.3698,-7.8856,4.8978,-9.7055,4.8758,-9.7033,4.8449,-9.8320,4.8450,-9.8320
0.2474,5.3622,-7.8998,4.8387,-9.7171,4.8168,-9.7090,4.7862,-9.8376,4.7864,-9.8376
0.2476,5.3546,-7.9139,4.7800,-9.7171,4.7584,-9.7034,4.7283,-9.8322,4.7285,-9.8321
0.2479,5.3469,-7.9280,4.7222,-9.7061,4.7013,-9.6871,4.6716,-9.8163,4.6717,-9.8163
0.2481,5.3392,-7.9420,4.6658,-9.6847,4.6457,-9.6608,4.6164,-9.7906,4.6166,-9.7906
0.2484,5.3315,-7.9560,4.6113,-9.6537,4.5921,-9.6251,4.5632,-9.7558,4.5634,-9.7558
0.2486,5.3238,-7.9700,4.5589,-9.6138,4.5410,-9.5809,4.5124,-9.7126,4.5126,-9.7126
0.2489,5.3160,-7.9839,4.5091,-9.5657,4.4925,-9.5288,4.4643,-9.6618,4.4645,-9.6618
0.2491,5.3082,-7.9978,4.4622,-9.5102,4.4471,-9.4699,4.4192,-9.6042,4.4194,-9.6041
0.2494,5.3004,-8.0116,4.4185,-9.4482,4.4050,-9.4047,4.3774,-9.5405,4.3775,-9.5404
0.2496,5.2926,-8.0254,4.3781,-9.3805,4.3665,-9.3341,4.3390,-9.4714,4.3392,-9.4713
0.2499,5.2847,-8.0391,4.3414,-9.3077,4.3317,-9.2590,4.3043,-9.3978,4.3045,-9.3977
0.2501,5.2768,-8.0528,4.3086,-9.2308,4.3008,-9.1800,4.2735,-9.3204,4.2737,-9.3203
0.2503,5.2689,-8.0665,4.2797,-9.1504,4.2739,-9.0980,4.2467,-9.2400,4.2468,-9.2398
0.2506,5.2610,-8.0801,4.2549,-9.0674,4.2512,-9.0136,4.2240,-9.1571,4.2241,-9.1570
0.2508,5.2530,-8.0937,4.2343,-8.9823,4.2327,-8.9276,4.2054,-9.0726,4.2055,-9.0724
0.2511,5.2451,-8.1073,4.2179,-8.8960,4.2184,-8.8406,4.1911,-8.9870,4.1912,-8.9869
0.2513,5.2371,-8.1208,4.2058,-8.8091,4.2084,-8.7534,4.1809,-8.9012,4.1811,-8.9010
0.2516,5.2290,-8.1342,4.1979,-8.7223,4.2027,-8.6666,4.1750,-8.8157,4.1752,-8.8155
0.2518,5.2210,-8.1476,4.1943,-8.6362,4.2012,-8.5809,4.1733,-8.7311,4.1735,-8.7309
0.2521,5.2129,-8.1610,4.1948,-8.5515,4.2038,-8.4969,4.1757,-8.6482,4.1758,-8.6480
0.2523,5.2048,-8.1744,4.1995,-8.4688,4.2105,-8.4152,4.1821,-8.5675,4.1823,-8.5673
0.2526,5.1967,-8.1877,4.2081,-8.3888,4.2211,-8.3366,4.1924,-8.4897,4.1926,-8.4896
0.2528,5.1886,-8.2009,4.2206,-8.3122,4.2355,-8.2616,4.2065,-8.4155,4.2067,-8.4154
0.2530,5.1804,-8.2141,4.2367,-8.2395,4.2535,-8.1909,4.2242,-8.3455,4.2243,-8.3453
0.2533,5.1723,-8.2273,4.2564,-8.1714,4.2748,-8.1251,4.2452,-8.2803,4.2453,-8.2801
0.2535,5.1641,-8.2404,4.2793,-8.1085,4.2994,-8.0649,4.2694,-8.2206,4.2695,-8.2204
0.2538,5.1559,-8.2535,4.3052,-8.0515,4.3268,-8.0109,4.2964,-8.1670,4.2965,-8.1668
0.2540,5.1476,-8.2666,4.3339,-8.0009,4.3568,-7.9637,4.3260,-8.1202,4.3262,-8.1200
0.2543,5.1394,-8.2796,4.3651,-7.9575,4.3891,-7.9238,4.3579,-8.0806,4.3581,-8.0804
0.2545,5.1311,-8.2926,4.3983,-7.9217,4.4234,-7.8920,4.3918,-8.0490,4.3919,-8.0488
0.2548,5.1228,-8.3055,4.4333,-7.8941,4.4592,-7.8687,4.4272,-8.0258,4.4273,-8.0256
0.2550,5.1145,-8.3184,4.4697,-7.8753,4.4962,-7.8543,4.4638,-8.0116,4.4639,-8.0114
0.2553,5.1062,-8.3312,4.5071,-7.8657,4.5340,-7.8495,4.5011,-8.0068,4.5012,-8.0066
0.2555,5.0978,-8.3440,4.5450,-7.8657,4.5721,-7.8544,4.5387,-8.0117,4.5389,-8.0115
0.2557,5.0895,-8.3568,4.5830,-7.8756,4.6101,-7.8695,4.5762,-8.0267,4.5763,-8.0265
0.2560,5.0811,-8.3695,4.6207,-7.8957,4.6474,-7.8948,4.6131,-8.0519,4.6132,-8.0517
0.2562,5.0727,-8.3821,4.6575,-7.9261,4.6838,-7.9305,4.6489,-8.0873,4.6490,-8.0871
0.2565,5.0642,-8.3948,4.6931,-7.9669,4.7186,-7.9765,4.6832,-8.1330,4.6833,-8.1328
0.2567,5.0558,-8.4074,4.7269,-8.0179,4.7514,-8.0327,4.7154,-8.1888,4.7156,-8.1885
0.2570,5.0473,-8.4199,4.7585,-8.0788,4.7818,-8.0987,4.7452,-8.2542,4.7454,-8.2540
0.2572,5.0389,-8.4324,4.7874,-8.1493,4.8093,-8.1740,4.7721,-8.3288,4.7723,-8.3286
0.2575,5.0304,-8.4449,4.8132,-8.2288,4.8335,-8.2581,4.7958,-8.4120,4.7959,-8.4118
0.2577,5.0219,-8.4573,4.8356,-8.3168,4.8540,-8.3502,4.8157,-8.5031,4.8159,-8.5029
0.2580,5.0134,-8.4697,4.8541,-8.4122,4.8705,-8.4494,4.8316,-8.6010,4.8318,-8.6008
0.2582,5.0048,-8.4820,4.8684,-8.5142,4.8827,-8.5546,4.8433,-8.7048,4.8434,-8.7047
0.2584,4.9963,-8.4943,4.8783,-8.6217,4.8903,-8.6647,4.8503,-8.8134,4.8505,-8.8132
0.2587,4.9877,-8.5066,4.8835,-8.7335,4.8932,-8.7786,4.8527,-8.9254,4.8529,-8.9253
0.2589,4.9791,-8.5188,4.8839,-8.8483,4.8912,-8.8948,4.8502,-9.0397,4.8504,-9.0395
0.2592,4.9705,-8.5310,4.8794,-8.9648,4.8842,-9.0120,4.8428,-9.1548,4.8429,-9.1547
0.2594,4.9619,-8.5431,4.8699,-9.0817,4.8722,-9.1289,4.8304,-9.2695,4.8306,-9.2693
0.2597,4.9533,-8.5552,4.8555,-9.1975,4.8553,-9.2442,4.8133,-9.3824,4.8134,-9.3822
0.2599,4.9446,-8.5672,4.8361,-9.3110,4.8336,-9.3564,4.7914,-9.4921,4.7915,-9.4920
0.2602,4.9360,-8.5792,4.8121,-9.4209,4.8073,-9.4643,4.7649,-9.5976,4.7651,-9.5975
0.2604,4.9273,-8.5912,4.7836,-9.5259,4.7766,-9.5668,4.7341,-9.6977,4.7343,-9.6976
0.2607,4.9186,-8.6031,4.7508,-9.6250,4.7418,-9.6628,4.6993,-9.7914,4.6995,-9.7913
0.2609,4.9099,-8.6150,4.7141,-9.7171,4.7032,-9.7515,4.6609,-9.8777,4.6610,-9.8776
0.2611,4.9012,-8.6268,4.6739,-9.8014,4.6613,-9.8319,4.6191,-9.9560,4.6193,-9.9559
0.2614,4.8925,-8.6386,4.6304,-9.8772,4.6163,-9.9035,4.5744,-10.0256,4.5746,-10.0256
0.2616,4.8837,-8.6503,4.5842,-9.9440,4.5688,-9.9658,4.5272,-10.0862,4.5274,-10.0861
0.2619,4.8750,-8.6620,4.5356,-10.0013,4.5192,-10.0184,4.4780,-10.1374,4.4782,-10.1373
0.2621,4.8662,-8.6737,4.4852,-10.0489,4.4680,-10.0613,4.4273,-10.1790,4.4274,-10.1789
0.2624,4.8574,-8.6853,4.4334,-10.0867,4.4156,-10.0943,4.3754,-10.2110,4.3755,-10.2110
0.2626,4.8486,-8.6969,4.3807,-10.1147,4.3625,-10.1175,4.3228,-10.2336,4.3230,-10.2335
0.2629,4.8398,-8.7085,4.3275,-10.1331,4.3092,-10.1312,4.2701,-10.2469,4.2702,-10.2468
0.2631,4.8310,-8.7200,4.2743,-10.1421,4.2561,-10.1357,4.2175,-10.2512,4.2177,-10.2512
0.2634,4.8222,-8.7314,4.2216,-10.1421,4.2037,-10.1313,4.1656,-10.2470,4.1658,-10.2470
0.2636,4.8134,-8.7428,4.1697,-10.1335,4.1523,-10.1186,4.1148,-10.2347,4.1150,-10.2347
0.2638,4.8045,-8.7542,4.1190,-10.1169,4.1023,-10.0980,4.0654,-10.2148,4.0655,-10.2147
0.2641,4.7957,-8.7655,4.0700,-10.0927,4.0542,-10.0702,4.0177,-10.1878,4.0179,-10.1877
0.2643,4.7868,-8.7768,4.0229,-10.0616,4.0081,-10.0357,3.9721,-10.1543,3.9723,-10.1543
0.2646,4.7779,-8.7881,3.9781,-10.0241,3.9645,-9.9952,3.9289,-10.1150,3.9291,-10.1149
0.2648,4.7691,-8.7993,3.9358,-9.9810,3.9235,-9.9493,3.8884,-10.0703,3.8885,-10.0703
0.2651,4.7602,-8.8104,3.8963,-9.9328,3.8854,-9.8986,3.8506,-10.0210,3.8508,-10.0209
0.2653,4.7513,-8.8216,3.8598,-9.8801,3.8505,-9.8437,3.8160,-9.9676,3.8161,-9.9675
0.2656,4.7424,-8.8326,3.8265,-9.8235,3.8188,-9.7852,3.7845,-9.9107,3.7847,-9.9106
0.2658,4.7334,-8.8437,3.7966,-9.7638,3.7906,-9.7239,3.7565,-9.8509,3.7566,-9.8508
0.2661,4.7245,-8.8547,3.7702,-9.7014,3.7659,-9.6601,3.7319,-9.7887,3.7320,-9.7886
0.2663,4.7156,-8.8656,3.7473,-9.6369,3.7448,-9.5946,3.7109,-9.7248,3.7110,-9.7246
0.2665,4.7066,-8.8766,3.7281,-9.5709,3.7274,-9.5279,3.6936,-9.6595,3.6937,-9.6594
0.2668,4.6977,-8.8874,3.7126,-9.5040,3.7138,-9.4604,3.6799,-9.5936,3.6800,-9.5934
0.2670,4.6887,-8.8983,3.7008,-9.4367,3.7039,-9.3928,3.6699,-9.5274,3.6700,-9.5273
0.2673,4.6797,-8.9090,3.6927,-9.3695,3.6977,-9.3256,3.6636,-9.4615,3.6637,-9.4614
0.2675,4.6707,-8.9198,3.6884,-9.3028,3.6951,-9.2592,3.6609,-9.3964,3.6610,-9.3963
0.2678,4.6618,-8.9305,3.6876,-9.2374,3.6962,-9.1942,3.6618,-9.3326,3.6619,-9.3325
0.2680,4.6528,-8.9412,3.6905,-9.1735,3.7008,-9.1311,3.6661,-9.2706,3.6663,-9.2705
0.2683,4.6438,-8.9518,3.6968,-9.1117,3.7089,-9.0704,3.6739,-9.2109,3.6740,-9.2107
0.2685,4.6347,-8.9624,3.7064,-9.0525,3.7202,-9.0125,3.6849,-9.1539,3.6850,-9.1538
0.2688,4.6257,-8.9729,3.7193,-8.9965,3.7346,-8.9579,3.6990,-9.1002,3.6991,-9.1001
0.2690,4.6167,-8.9834,3.7351,-8.9440,3.7519,-8.9072,3.7160,-9.0503,3.7162,-9.0501
0.2692,4.6077,-8.9939,3.7538,-8.8956,3.7720,-8.8608,3.7358,-9.0045,3.7359,-9.0043
0.2695,4.5987,-9.0043,3.7751,-8.8517,3.7946,-8.8192,3.7580,-8.9635,3.7581,-8.9633
0.2697,4.5896,-9.0147,3.7988,-8.8128,3.8194,-8.7829,3.7824,-8.9277,3.7825,-8.9275
0.2700,4.5806,-9.0250,3.8246,-8.7794,3.8462,-8.7523,3.8088,-8.8974,3.8089,-8.8973
0.2702,4.5715,-9.0353,3.8522,-8.7519,3.8747,-8.7279,3.8368,-8.8733,3.8370,-8.8731
0.2705,4.5625,-9.0456,3.8813,-8.7308,3.9045,-8.7100,3.8662,-8.8556,3.8663,-8.8554
0.2707,4.5534,-9.0558,3.9116,-8.7164,3.9353,-8.6990,3.8965,-8.8448,3.8967,-8.8446
0.2710,4.5443,-9.0660,3.9426,-8.7090,3.9667,-8.6953,3.9275,-8.8411,3.9276,-8.8409
0.2712,4.5353,-9.0761,3.9742,-8.7090,3.9984,-8.6991,3.9587,-8.8449,3.9588,-8.8447
0.2715,4.5262,-9.0862,4.0058,-8.7166,4.0299,-8.7106,3.9898,-8.8562,3.9899,-8.8561
0.2717,4.5171,-9.0963,4.0370,-8.7320,4.0610,-8.7299,4.0203,-8.8754,4.0204,-8.8752
0.2719,4.5080,-9.1063,4.0676,-8.7552,4.0910,-8.7572,4.0499,-8.9023,4.0500,-8.9021
0.2722,4.4989,-9.1163,4.0970,-8.7863,4.1198,-8.7923,4.0781,-8.9370,4.0783,-8.9368
0.2724,4.4899,-9.1262,4.1248,-8.8251,4.1468,-8.8351,4.1046,-8.9792,4.1047,-8.9790
0.2727,4.4808,-9.1361,4.1507,-8.8715,4.1717,-8.8854,4.1290,-9.0287,4.1291,-9.0286
0.2729,4.4717,-9.1460,4.1744,-8.9252,4.1941,-8.9427,4.1508,-9.0852,4.1510,-9.0851
0.2732,4.4626,-9.1558,4.1953,-8.9857,4.2136,-9.0067,4.1698,-9.1482,4.1700,-9.1480
0.2734,4.4535,-9.1656,4.2132,-9.0524,4.2299,-9.0766,4.1857,-9.2170,4.1858,-9.2168
0.2737,4.4444,-9.1753,4.2278,-9.1249,4.2428,-9.1519,4.1981,-9.2909,4.1982,-9.2908
0.2739,4.4352,-9.1850,4.2388,-9.2023,4.2520,-9.2318,4.2068,-9.3693,4.2069,-9.3691
0.2742,4.4261,-9.1946,4.2460,-9.2838,4.2572,-9.3153,4.2116,-9.4511,4.2117,-9.4510
0.2744,4.4170,-9.2043,4.2492,-9.3684,4.2583,-9.4016,4.2123,-9.5356,4.2125,-9.5355
0.2746,4.4079,-9.2138,4.2482,-9.4554,4.2552,-9.4896,4.2089,-9.6217,4.2091,-9.6215
0.2749,4.3988,-9.2234,4.2430,-9.5435,4.2479,-9.5783,4.2013,-9.7084,4.2015,-9.7082
0.2751,4.3897,-9.2329,4.2335,-9.6319,4.2363,-9.6668,4.1895,-9.7946,4.1897,-9.7945
0.2754,4.3805,-9.2423,4.2198,-9.7195,4.2205,-9.7539,4.1736,-9.8795,4.1737,-9.8794
0.2756,4.3714,-9.2517,4.2020,-9.8052,4.2006,-9.8387,4.1536,-9.9620,4.1537,-9.9619
0.2759,4.3623,-9.2611,4.1801,-9.8881,4.1767,-9.9202,4.1297,-10.0413,4.1299,-10.0412
0.2761,4.3532,-9.2705,4.1543,-9.9674,4.1491,-9.9976,4.1022,-10.1165,4.1023,-10.1164
0.2764,4.3440,-9.2798,4.1250,-10.0421,4.1180,-10.0700,4.0712,-10.1868,4.0714,-10.1867
0.2766,4.3349,-9.2890,4.0923,-10.1115,4.0837,-10.1368,4.0371,-10.2516,4.0373,-10.2515
0.2769,4.3258,-9.2983,4.0565,-10.1751,4.0465,-10.1975,4.0002,-10.3103,4.0004,-10.3102
0.2771,4.3167,-9.3074,4.0181,-10.2322,4.0067,-10.2514,3.9609,-10.3625,3.9610,-10.3624
0.2773,4.3075,-9.3166,3.9773,-10.2825,3.9648,-10.2984,3.9194,-10.4079,3.9195,-10.4078
0.2776,4.2984,-9.3257,3.9345,-10.3256,3.9211,-10.3380,3.8762,-10.4462,3.8764,-10.4462
0.2778,4.2893,-9.3348,3.8901,-10.3614,3.8761,-10.3703,3.8317,-10.4774,3.8318,-10.4773
0.2781,4.2802,-9.3438,3.8446,-10.3899,3.8300,-10.3951,3.7862,-10.5014,3.7864,-10.5013
0.2783,4.2710,-9.3528,3.7983,-10.4109,3.7834,-10.4126,3.7402,-10.5183,3.7404,-10.5182
0.2786,4.2619,-9.3617,3.7516,-10.4247,3.7367,-10.4229,3.6941,-10.5283,3.6942,-10.5282
0.2788,4.2528,-9.3707,3.7050,-10.4315,3.6901,-10.4263,3.6481,-10.5315,3.6482,-10.5315
0.2791,4.2437,-9.3795,3.6587,-10.4315,3.6441,-10.4230,3.6027,-10.5284,3.6029,-10.5283
0.2793,4.2345,-9.3884,3.6132,-10.4251,3.5990,-10.4134,3.5583,-10.5191,3.5584,-10.5191
0.2796,4.2254,-9.3972,3.5688,-10.4126,3.5552,-10.3980,3.5150,-10.5042,3.5152,-10.5042
0.2798,4.2163,-9.4059,3.5258,-10.3944,3.5129,-10.3771,3.4733,-10.4841,3.4735,-10.4840
0.2800,4.2072,-9.4147,3.4845,-10.3711,3.4725,-10.3512,3.4334,-10.4591,3.4335,-10.4590
0.2803,4.1981,-9.4234,3.4452,-10.3430,3.4341,-10.3208,3.3956,-10.4297,3.3957,-10.4296
0.2805,4.1889,-9.4320,3.4080,-10.3106,3.3981,-10.2863,3.3600,-10.3963,3.3601,-10.3963
0.2808,4.1798,-9.4406,3.3732,-10.2744,3.3646,-10.2483,3.3268,-10.3595,3.3269,-10.3595
0.2810,4.1707,-9.4492,3.3411,-10.2349,3.3337,-10.2071,3.2963,-10.3197,3.2964,-10.3196
0.2813,4.1616,-9.4577,3.3117,-10.1926,3.3057,-10.1633,3.2686,-10.2772,3.2687,-10.2771
0.2815,4.1525,-9.4662,3.2852,-10.1478,3.2807,-10.1173,3.2438,-10.2326,3.2439,-10.2325
0.2818,4.1434,-9.4747,3.2617,-10.1011,3.2587,-10.0696,3.2219,-10.1863,3.2220,-10.1862
0.2820,4.1343,-9.4831,3.2413,-10.0528,3.2398,-10.0205,3.2032,-10.1386,3.2033,-10.1385
0.2823,4.1252,-9.4915,3.2240,-10.0035,3.2241,-9.9706,3.1875,-10.0900,3.1876,-10.0899
0.2825,4.1161,-9.4999,3.2099,-9.9535,3.2116,-9.9201,3.1750,-10.0409,3.1751,-10.0408
0.2827,4.1070,-9.5082,3.1990,-9.9031,3.2023,-9.8696,3.1657,-9.9916,3.1658,-9.9915
0.2830,4.0979,-9.5165,3.1913,-9.8529,3.1961,-9.8193,3.1595,-9.9426,3.1596,-9.9425
0.2832,4.0888,-9.5247,3.1868,-9.8031,3.1932,-9.7697,3.1564,-9.8942,3.1565,-9.8941
0.2835,4.0798,-9.5329,3.1854,-9.7542,3.1933,-9.7212,3.1564,-9.8468,3.1565,-9.8467
0.2837,4.0707,-9.5411,3.1870,-9.7066,3.1965,-9.6741,3.1594,-9.8008,3.1595,-9.8006
0.2840,4.0616,-9.5492,3.1916,-9.6605,3.2026,-9.6288,3.1652,-9.7564,3.1653,-9.7563
0.2842,4.0525,-9.5573,3.1991,-9.6164,3.2114,-9.5856,3.1739,-9.7141,3.1740,-9.7140
0.2845,4.0435,-9.5654,3.2093,-9.5746,3.2230,-9.5449,3.1851,-9.6743,3.1852,-9.6742
0.2847,4.0344,-9.5734,3.2221,-9.5356,3.2370,-9.5072,3.1989,-9.6373,3.1990,-9.6371
0.2850,4.0254,-9.5814,3.2373,-9.4995,3.2534,-9.4726,3.2149,-9.6034,3.2150,-9.6032
0.2852,4.0163,-9.5894,3.2547,-9.4669,3.2719,-9.4417,3.2331,-9.5730,3.2332,-9.5729
0.2854,4.0072,-9.5973,3.2741,-9.4380,3.2923,-9.4147,3.2531,-9.5465,3.2532,-9.5463
0.2857,3.9982,-9.6052,3.2953,-9.4132,3.3144,-9.3920,3.2748,-9.5241,3.2749,-9.5240
0.2859,3.9892,-9.6130,3.3181,-9.3928,3.3379,-9.3738,3.2979,-9.5063,3.2980,-9.5061
0.2862,3.9801,-9.6208,3.3421,-9.3771,3.3625,-9.3605,3.3221,-9.4932,3.3222,-9.4931
0.2864,3.9711,-9.6286,3.3671,-9.3664,3.3879,-9.3524,3.3471,-9.4852,3.3472,-9.4851
0.2867,3.9621,-9.6363,3.3928,-9.3610,3.4139,-9.3496,3.3726,-9.4825,3.3727,-9.4824
0.2869,3.9531,-9.6440,3.4188,-9.3610,3.4401,-9.3524,3.3984,-9.4853,3.3985,-9.4851
0.2872,3.9441,-9.6517,3.4449,-9.3666,3.4661,-9.3609,3.4240,-9.4937,3.4241,-9.4935
0.2874,3.9351,-9.6593,3.4707,-9.3779,3.4917,-9.3753,3.4491,-9.5078,3.4492,-9.5076
0.2877,3.9261,-9.6669,3.4958,-9.3951,3.5164,-9.3954,3.4734,-9.5276,3.4735,-9.5274
0.2879,3.9171,-9.6745,3.5200,-9.4181,3.5401,-9.4214,3.4965,-9.5531,3.4967,-9.5529
0.2881,3.9081,-9.6820,3.5428,-9.4467,3.5622,-9.4530,3.5182,-9.5841,3.5183,-9.5840
0.2884,3.8991,-9.6895,3.5640,-9.4810,3.5825,-9.4901,3.5380,-9.6205,3.5382,-9.6204
0.2886,3.8901,-9.6970,3.5832,-9.5205,3.6006,-9.5324,3.5557,-9.6620,3.5559,-9.6618
0.2889,3.8811,-9.7044,3.6002,-9.5651,3.6163,-9.5795,3.5710,-9.7081,3.5712,-9.7080
0.2891,3.8722,-9.7118,3.6145,-9.6143,3.6293,-9.6310,3.5836,-9.7586,3.5838,-9.7584
0.2894,3.8632,-9.7192,3.6260,-9.6676,3.6394,-9.6865,3.5933,-9.8128,3.5934,-9.8127
0.2896,3.8543,-9.7265,3.6345,-9.7245,3.6463,-9.7452,3.5999,-9.8702,3.6000,-9.8700
0.2899,3.8453,-9.7338,3.6397,-9.7844,3.6499,-9.8066,3.6031,-9.9301,3.6032,-9.9300
0.2901,3.8364,-9.7411,3.6416,-9.8467,3.6500,-9.8700,3.6029,-9.9919,3.6030,-9.9918
0.2904,3.8275,-9.7483,3.6399,-9.9105,3.6465,-9.9347,3.5992,-10.0549,3.5994,-10.0547
0.2906,3.8185,-9.7555,3.6346,-9.9752,3.6394,-9.9999,3.5920,-10.1182,3.5921,-10.1181
0.2908,3.8096,-9.7626,3.6257,-10.0401,3.6287,-10.0648,3.5812,-10.1813,3.5813,-10.1812
0.2911,3.8007,-9.7698,3.6133,-10.1043,3.6145,-10.1287,3.5669,-10.2433,3.5670,-10.2432
0.2913,3.7918,-9.7768,3.5973,-10.1671,3.5968,-10.1909,3.5492,-10.3036,3.5493,-10.3035
0.2916,3.7829,-9.7839,3.5779,-10.2279,3.5757,-10.2506,3.5282,-10.3614,3.5284,-10.3613
0.2918,3.7741,-9.7909,3.5553,-10.2860,3.5515,-10.3074,3.5042,-10.4163,3.5043,-10.4162
0.2921,3.7652,-9.7979,3.5296,-10.3407,3.5243,-10.3604,3.4772,-10.4676,3.4774,-10.4675
0.2923,3.7563,-9.8049,3.5011,-10.3916,3.4944,-10.4094,3.4477,-10.5148,3.4478,-10.5147
0.2926,3.7474,-9.8118,3.4700,-10.4381,3.4621,-10.4538,3.4157,-10.5576,3.4158,-10.5576
0.2928,3.7386,-9.8187,3.4367,-10.4799,3.4277,-10.4933,3.3817,-10.5957,3.3818,-10.5957
0.2931,3.7298,-9.8256,3.4014,-10.5166,3.3914,-10.5276,3.3459,-10.6288,3.3460,-10.6287
0.2933,3.7209,-9.8324,3.3644,-10.5482,3.3537,-10.5566,3.3087,-10.6567,3.3088,-10.6567
0.2935,3.7121,-9.8392,3.3261,-10.5744,3.3148,-10.5802,3.2704,-10.6794,3.2705,-10.6794
0.2938,3.7033,-9.8460,3.2868,-10.5952,3.2751,-10.5984,3.2313,-10.6969,3.2314,-10.6969
0.2940,3.6945,-9.8527,3.2469,-10.6106,3.2349,-10.6112,3.1917,-10.7092,3.1918,-10.7092
0.2943,3.6857,-9.8594,3.2067,-10.6207,3.1946,-10.6187,3.1520,-10.7165,3.1521,-10.7164
0.2945,3.6769,-9.8661,3.1665,-10.6256,3.1545,-10.6212,3.1125,-10.7189,3.1126,-10.7188
0.2948,3.6681,-9.8727,3.1267,-10.6256,3.1148,-10.6188,3.0735,-10.7166,3.0736,-10.7165
0.2950,3.6593,-9.8793,3.0875,-10.6209,3.0760,-10.6118,3.0353,-10.7099,3.0354,-10.7098
0.2953,3.6506,-9.8859,3.0493,-10.6118,3.0383,-10.6005,2.9981,-10.6990,2.9982,-10.6990
0.2955,3.6418,-9.8924,3.0122,-10.5985,3.0018,-10.5853,2.9623,-10.6843,2.9624,-10.6843
0.2958,3.6331,-9.8989,2.9766,-10.5815,2.9670,-10.5664,2.9279,-10.6662,2.9280,-10.6661
0.2960,3.6243,-9.9054,2.9427,-10.5610,2.9339,-10.5442,2.8954,-10.6448,2.8955,-10.6447
0.2962,3.6156,-9.9118,2.9107,-10.5374,2.9028,-10.5190,2.8647,-10.6205,2.8648,-10.6205
0.2965,3.6069,-9.9183,2.8807,-10.5110,2.8738,-10.4912,2.8361,-10.5938,2.8362,-10.5937
0.2967,3.5982,-9.9246,2.8529,-10.4822,2.8471,-10.4612,2.8098,-10.5648,2.8099,-10.5648
0.2970,3.5895,-9.9310,2.8274,-10.4513,2.8228,-10.4293,2.7858,-10.5340,2.7859,-10.5339
0.2972,3.5808,-9.9373,2.8044,-10.4187,2.8011,-10.3957,2.7643,-10.5016,2.7644,-10.5015
0.2975,3.5721,-9.9436,2.7840,-10.3846,2.7819,-10.3609,2.7453,-10.4679,2.7454,-10.4678
0.2977,3.5634,-9.9499,2.7662,-10.3495,2.7654,-10.3252,2.7289,-10.4333,2.7290,-10.4332
0.2980,3.5548,-9.9561,2.7510,-10.3135,2.7516,-10.2888,2.7152,-10.3981,2.7153,-10.3980
0.2982,3.5461,-9.9623,2.7386,-10.2771,2.7405,-10.2520,2.7042,-10.3624,2.7042,-10.3623
0.2985,3.5375,-9.9685,2.7289,-10.2405,2.7321,-10.2152,2.6958,-10.3267,2.6959,-10.3266
0.2987,3.5289,-9.9746,2.7218,-10.2039,2.7264,-10.1786,2.6901,-10.2912,2.6901,-10.2911
0.2989,3.5202,-9.9808,2.7175,-10.1677,2.7234,-10.1426,2.6870,-10.2561,2.6871,-10.2560
0.2992,3.5116,-9.9868,2.7158,-10.1322,2.7230,-10.1072,2.6865,-10.2217,2.6866,-10.2216
0.2994,3.5030,-9.9929,2.7167,-10.0975,2.7252,-10.0730,2.6885,-10.1884,2.6886,-10.1883
0.2997,3.4945,-9.9989,2.7201,-10.0640,2.7298,-10.0401,2.6929,-10.1563,2.6930,-10.1562
0.2999,3.4859,-10.0049,2.7259,-10.0320,2.7369,-10.0087,2.6997,-10.1257,2.6998,-10.1256
0.3002,3.4773,-10.0109,2.7341,-10.0017,2.7461,-9.9792,2.7088,-10.0969,2.7089,-10.0968
0.3004,3.4688,-10.0168,2.7444,-9.9733,2.7575,-9.9518,2.7199,-10.0701,2.7200,-10.0700
0.3007,3.4602,-10.0227,2.7567,-9.9472,2.7709,-9.9267,2.7329,-10.0456,2.7330,-10.0455
0.3009,3.4517,-10.0286,2.7710,-9.9235,2.7860,-9.9043,2.7478,-10.0236,2.7479,-10.0235
0.3012,3.4432,-10.0344,2.7869,-9.9026,2.8027,-9.8847,2.7642,-10.0045,2.7643,-10.0044
0.3014,3.4347,-10.0403,2.8043,-9.8846,2.8209,-9.8682,2.7820,-9.9884,2.7821,-9.9882
0.3016,3.4262,-10.0460,2.8230,-9.8698,2.8402,-9.8550,2.8009,-9.9755,2.8010,-9.9754
0.3019,3.4177,-10.0518,2.8428,-9.8585,2.8605,-9.8454,2.8208,-9.9661,2.8209,-9.9660
0.3021,3.4092,-10.0575,2.8634,-9.8507,2.8814,-9.8395,2.8414,-9.9603,2.8415,-9.9602
0.3024,3.4007,-10.0632,2.8846,-9.8468,2.9028,-9.8375,2.8624,-9.9584,2.8625,-9.9582
0.3026,3.3923,-10.0689,2.9060,-9.8468,2.9244,-9.8396,2.8836,-9.9603,2.8837,-9.9602
0.3029,3.3838,-10.0746,2.9275,-9.8508,2.9458,-9.8457,2.9047,-9.9664,2.9048,-9.9663
0.3031,3.3754,-10.0802,2.9487,-9.8590,2.9669,-9.8561,2.9253,-9.9765,2.9254,-9.9764
0.3034,3.3670,-10.0858,2.9694,-9.8714,2.9872,-9.8706,2.9452,-9.9908,2.9453,-9.9906
0.3036,3.3586,-10.0914,2.9892,-9.8880,3.0066,-9.8893,2.9642,-10.0091,2.9643,-10.0090
0.3039,3.3502,-10.0969,3.0079,-9.9087,3.0247,-9.9121,2.9819,-10.0314,2.9820,-10.0313
0.3041,3.3418,-10.1024,3.0252,-9.9334,3.0412,-9.9389,2.9981,-10.0575,2.9982,-10.0574
0.3043,3.3334,-10.1079,3.0409,-9.9619,3.0560,-9.9694,3.0124,-10.0873,3.0125,-10.0872
0.3046,3.3251,-10.1133,3.0546,-9.9939,3.0686,-10.0033,3.0248,-10.1204,3.0249,-10.1203
0.3048,3.3167,-10.1188,3.0661,-10.0294,3.0790,-10.0404,3.0348,-10.1566,3.0349,-10.1565
0.3051,3.3084,-10.1242,3.0752,-10.0677,3.0870,-10.0803,3.0424,-10.1955,3.0425,-10.1954
0.3053,3.3001,-10.1295,3.0818,-10.1087,3.0922,-10.1226,3.0474,-10.2366,3.0475,-10.2365
0.3056,3.2918,-10.1349,3.0857,-10.1517,3.0947,-10.1668,3.0496,-10.2795,3.0497,-10.2795
0.3058,3.2835,-10.1402,3.0867,-10.1965,3.0942,-10.2123,3.0490,-10.3238,3.0491,-10.3237
0.3061,3.2752,-10.1455,3.0847,-10.2423,3.0907,-10.2588,3.0454,-10.3689,3.0455,-10.3688
0.3063,3.2669,-10.1508,3.0797,-10.2888,3.0842,-10.3056,3.0388,-10.4142,3.0389,-10.4142
0.3066,3.2587,-10.1560,3.0717,-10.3354,3.0747,-10.3523,3.0292,-10.4594,3.0293,-10.4593
0.3068,3.2504,-10.1612,3.0607,-10.3815,3.0622,-10.3981,3.0167,-10.5037,3.0168,-10.5036
0.3070,3.2422,-10.1664,3.0468,-10.4266,3.0468,-10.4428,3.0014,-10.5468,3.0015,-10.5468
0.3073,3.2340,-10.1716,3.0300,-10.4702,3.0286,-10.4857,2.9833,-10.5882,2.9834,-10.5881
0.3075,3.2257,-10.1767,3.0105,-10.5118,3.0077,-10.5263,2.9627,-10.6274,2.9628,-10.6274
0.3078,3.2175,-10.1818,2.9884,-10.5510,2.9844,-10.5644,2.9396,-10.6641,2.9397,-10.6640
0.3080,3.2094,-10.1869,2.9640,-10.5875,2.9588,-10.5995,2.9143,-10.6979,2.9144,-10.6978
0.3083,3.2012,-10.1919,2.9374,-10.6208,2.9312,-10.6313,2.8871,-10.7284,2.8872,-10.7284
0.3085,3.1930,-10.1970,2.9089,-10.6508,2.9017,-10.6597,2.8581,-10.7556,2.8582,-10.7556
0.3088,3.1849,-10.2020,2.8787,-10.6771,2.8708,-10.6843,2.8276,-10.7793,2.8277,-10.7792
0.3090,3.1768,-10.2069,2.8472,-10.6997,2.8386,-10.7051,2.7960,-10.7992,2.7961,-10.7992
0.3093,3.1686,-10.2119,2.8146,-10.7185,2.8055,-10.7220,2.7634,-10.8154,2.7635,-10.8154
0.3095,3.1605,-10.2168,2.7812,-10.7334,2.7717,-10.7350,2.7302,-10.8279,2.7302,-10.8279
0.3097,3.1524,-10.2217,2.7472,-10.7444,2.7375,-10.7441,2.6966,-10.8367,2.6966,-10.8367
0.3100,3.1444,-10.2266,2.7130,-10.7516,2.7032,-10.7495,2.6629,-10.8419,2.6630,-10.8418
0.3102,3.1363,-10.2315,2.6788,-10.7552,2.6691,-10.7513,2.6293,-10.8436,2.6294,-10.8435
0.3105,3.1282,-10.2363,2.6450,-10.7552,2.6354,-10.7496,2.5962,-10.8419,2.5963,-10.8419
0.3107,3.1202,-10.2411,2.6117,-10.7518,2.6024,-10.7446,2.5638,-10.8371,2.5639,-10.8371
0.3110,3.1122,-10.2459,2.5791,-10.7453,2.5703,-10.7365,2.5322,-10.8294,2.5323,-10.8294
0.3112,3.1042,-10.2506,2.5476,-10.7358,2.5393,-10.7256,2.5018,-10.8190,2.5019,-10.8189
0.3115,3.0962,-10.2554,2.5174,-10.7236,2.5096,-10.7121,2.4726,-10.8060,2.4727,-10.8059
0.3117,3.0882,-10.2601,2.4885,-10.7089,2.4815,-10.6962,2.4449,-10.7907,2.4450,-10.7907
0.3120,3.0802,-10.2647,2.4612,-10.6920,2.4550,-10.6782,2.4189,-10.7735,2.4189,-10.7734
0.3122,3.0722,-10.2694,2.4356,-10.6732,2.4303,-10.6583,2.3946,-10.7544,2.3946,-10.7543
0.3124,3.0643,-10.2740,2.4119,-10.6526,2.4075,-10.6368,2.3721,-10.7337,2.3722,-10.7337
0.3127,3.0564,-10.2786,2.3902,-10.6305,2.3868,-10.6140,2.3517,-10.7118,2.3518,-10.7117
0.3129,3.0484,-10.2832,2.3706,-10.6072,2.3681,-10.5900,2.3333,-10.6887,2.3334,-10.6886
0.3132,3.0405,-10.2878,2.3531,-10.5829,2.3517,-10.5651,2.3171,-10.6647,2.3172,-10.6646
0.3134,3.0326,-10.2923,2.3378,-10.5577,2.3375,-10.5396,2.3030,-10.6400,2.3031,-10.6400
0.3137,3.0248,-10.2968,2.3248,-10.5321,2.3256,-10.5136,2.2912,-10.6149,2.2913,-10.6149
0.3139,3.0169,-10.3013,2.3140,-10.5061,2.3159,-10.4873,2.2816,-10.5896,2.2817,-10.5895
0.3142,3.0090,-10.3058,2.3055,-10.4799,2.3086,-10.4610,2.2743,-10.5641,2.2744,-10.5641
0.3144,3.0012,-10.3103,2.2993,-10.4538,2.3035,-10.4349,2.2692,-10.5388,2.2693,-10.5388
0.3147,2.9934,-10.3147,2.2954,-10.4280,2.3007,-10.4092,2.2663,-10.5139,2.2664,-10.5138
0.3149,2.9856,-10.3191,2.2937,-10.4026,2.3001,-10.3840,2.2656,-10.4895,2.2657,-10.4894
0.3151,2.9778,-10.3234,2.2941,-10.3779,2.3016,-10.3595,2.2670,-10.4657,2.2671,-10.4656
0.3154,2.9700,-10.3278,2.2967,-10.3540,2.3052,-10.3360,2.2704,-10.4429,2.2705,-10.4428
0.3156,2.9622,-10.3321,2.3013,-10.3312,2.3108,-10.3137,2.2759,-10.4212,2.2759,-10.4211
0.3159,2.9545,-10.3364,2.3078,-10.3096,2.3183,-10.2926,2.2831,-10.4007,2.2832,-10.4006
0.3161,2.9467,-10.3407,2.3162,-10.2894,2.3275,-10.2731,2.2921,-10.3817,2.2922,-10.3816
0.3164,2.9390,-10.3450,2.3262,-10.2708,2.3384,-10.2552,2.3028,-10.3643,2.3029,-10.3642
0.3166,2.9313,-10.3492,2.3379,-10.2539,2.3508,-10.2393,2.3149,-10.3487,2.3150,-10.3486
0.3169,2.9236,-10.3534,2.3509,-10.2390,2.3645,-10.2253,2.3284,-10.3351,2.3284,-10.3350
0.3171,2.9159,-10.3576,2.3652,-10.2262,2.3795,-10.2136,2.3430,-10.3237,2.3431,-10.3236
0.3173,2.9083,-10.3618,2.3806,-10.2157,2.3954,-10.2042,2.3586,-10.3145,2.3586,-10.3144
0.3176,2.9006,-10.3660,2.3969,-10.2076,2.4120,-10.1974,2.3749,-10.3079,2.3750,-10.3078
0.3178,2.8930,-10.3701,2.4138,-10.2021,2.4293,-10.1932,2.3919,-10.3038,2.3919,-10.3037
0.3181,2.8853,-10.3742,2.4312,-10.1993,2.4469,-10.1918,2.4091,-10.3024,2.4092,-10.3023
0.3183,2.8777,-10.3783,2.4489,-10.1993,2.4647,-10.1932,2.4265,-10.3038,2.4266,-10.3037
0.3186,2.8701,-10.3824,2.4666,-10.2022,2.4823,-10.1976,2.4438,-10.3081,2.4439,-10.3080
0.3188,2.8625,-10.3864,2.4840,-10.2080,2.4996,-10.2049,2.4608,-10.3152,2.4609,-10.3151
0.3191,2.8550,-10.3904,2.5010,-10.2168,2.5163,-10.2153,2.4772,-10.3253,2.4772,-10.3252
0.3193,2.8474,-10.3944,2.5173,-10.2286,2.5322,-10.2286,2.4927,-10.3383,2.4928,-10.3382
0.3196,2.8399,-10.3984,2.5326,-10.2432,2.5470,-10.2447,2.5072,-10.3540,2.5073,-10.3540
0.3198,2.8323,-10.4024,2.5468,-10.2607,2.5605,-10.2637,2.5204,-10.3725,2.5205,-10.3724
0.3200,2.8248,-10.4063,2.5595,-10.2809,2.5725,-10.2853,2.5321,-10.3936,2.5322,-10.3935
0.3203,2.8173,-10.4102,2.5707,-10.3037,2.5828,-10.3094,2.5421,-10.4170,2.5421,-10.4169
0.3205,2.8099,-10.4141,2.5800,-10.3287,2.5912,-10.3356,2.5502,-10.4425,2.5502,-10.4424
0.3208,2.8024,-10.4180,2.5873,-10.3559,2.5975,-10.3639,2.5562,-10.4700,2.5563,-10.4699
0.3210,2.7949,-10.4218,2.5925,-10.3849,2.6015,-10.3938,2.5600,-10.4990,2.5601,-10.4989
0.3213,2.7875,-10.4257,2.5954,-10.4154,2.6032,-10.4251,2.5616,-10.5293,2.5617,-10.5292
0.3215,2.7801,-10.4295,2.5959,-10.4470,2.6025,-10.4574,2.5607,-10.5605,2.5608,-10.5604
0.3218,2.7727,-10.4333,2.5939,-10.4795,2.5993,-10.4902,2.5574,-10.5923,2.5575,-10.5922
0.3220,2.7653,-10.4371,2.5894,-10.5123,2.5935,-10.5233,2.5516,-10.6243,2.5517,-10.6242
0.3223,2.7579,-10.4408,2.5824,-10.5452,2.5853,-10.5563,2.5433,-10.6561,2.5434,-10.6560
0.3225,2.7505,-10.4445,2.5729,-10.5778,2.5745,-10.5887,2.5326,-10.6874,2.5327,-10.6873
0.3227,2.7432,-10.4483,2.5609,-10.6097,2.5613,-10.6203,2.5195,-10.7177,2.5196,-10.7177
0.3230,2.7358,-10.4520,2.5466,-10.6405,2.5457,-10.6506,2.5041,-10.7469,2.5042,-10.7468
0.3232,2.7285,-10.4556,2.5300,-10.6699,2.5280,-10.6793,2.4866,-10.7745,2.4867,-10.7745
0.3235,2.7212,-10.4593,2.5112,-10.6976,2.5082,-10.7062,2.4671,-10.8003,2.4672,-10.8003
0.3237,2.7139,-10.4629,2.4905,-10.7234,2.4865,-10.7310,2.4457,-10.8241,2.4458,-10.8241
0.3240,2.7066,-10.4665,2.4680,-10.7469,2.4631,-10.7535,2.4227,-10.8457,2.4228,-10.8456
0.3242,2.6994,-10.4701,2.4439,-10.7680,2.4383,-10.7735,2.3982,-10.8648,2.3983,-10.8648
0.3245,2.6921,-10.4737,2.4184,-10.7866,2.4121,-10.7909,2.3726,-10.8815,2.3726,-10.8814
0.3247,2.6849,-10.4773,2.3918,-10.8026,2.3850,-10.8056,2.3459,-10.8955,2.3460,-10.8955
0.3250,2.6777,-10.4808,2.3643,-10.8158,2.3570,-10.8175,2.3184,-10.9069,2.3185,-10.9069
0.3252,2.6705,-10.4843,2.3361,-10.8263,2.3285,-10.8267,2.2905,-10.9157,2.2905,-10.9157
0.3254,2.6633,-10.4878,2.3075,-10.8341,2.2997,-10.8331,2.2622,-10.9219,2.2622,-10.9218
0.3257,2.6561,-10.4913,2.2786,-10.8392,2.2708,-10.8370,2.2338,-10.9255,2.2339,-10.9255
0.3259,2.6489,-10.4948,2.2498,-10.8417,2.2420,-10.8382,2.2056,-10.9267,2.2057,-10.9267
0.3262,2.6418,-10.4982,2.2213,-10.8417,2.2136,-10.8370,2.1777,-10.9256,2.1778,-10.9255
0.3264,2.6347,-10.5016,2.1932,-10.8393,2.1858,-10.8335,2.1504,-10.9222,2.1505,-10.9222
0.3267,2.6276,-10.5050,2.1658,-10.8347,2.1587,-10.8278,2.1239,-10.9168,2.1240,-10.9167
0.3269,2.6205,-10.5084,2.1393,-10.8280,2.1326,-10.8201,2.0983,-10.9094,2.0983,-10.9094
0.3272,2.6134,-10.5118,2.1138,-10.8194,2.1076,-10.8105,2.0737,-10.9003,2.0738,-10.9002
0.3274,2.6063,-10.5152,2.0894,-10.8091,2.0838,-10.7993,2.0504,-10.8896,2.0504,-10.8895
0.3277,2.5992,-10.5185,2.0664,-10.7972,2.0615,-10.7866,2.0284,-10.8774,2.0285,-10.8774
0.3279,2.5922,-10.5218,2.0448,-10.7839,2.0406,-10.7726,2.0079,-10.8640,2.0080,-10.8639
0.3281,2.5852,-10.5251,2.0248,-10.7694,2.0214,-10.7575,1.9890,-10.8495,1.9891,-10.8494
0.3284,2.5782,-10.5284,2.0065,-10.7538,2.0039,-10.7414,1.9718,-10.8340,1.9718,-10.8340
0.3286,2.5712,-10.5316,1.9899,-10.7374,1.9881,-10.7245,1.9562,-10.8178,1.9563,-10.8177
0.3289,2.5642,-10.5349,1.9751,-10.7202,1.9742,-10.7069,1.9425,-10.8009,1.9425,-10.8009
0.3291,2.5572,-10.5381,1.9621,-10.7026,1.9621,-10.6889,1.9306,-10.7836,1.9306,-10.7836
0.3294,2.5503,-10.5413,1.9510,-10.6845,1.9520,-10.6706,1.9205,-10.7660,1.9206,-10.7659
0.3296,2.5433,-10.5445,1.9418,-10.6661,1.9437,-10.6521,1.9124,-10.7482,1.9124,-10.7481
0.3299,2.5364,-10.5477,1.9346,-10.6477,1.9374,-10.6336,1.9061,-10.7303,1.9061,-10.7302
0.3301,2.5295,-10.5509,1.9292,-10.6293,1.9330,-10.6152,1.9016,-10.7125,1.9017,-10.7125
0.3304,2.5226,-10.5540,1.9257,-10.6112,1.9304,-10.5971,1.8990,-10.6950,1.8991,-10.6949
0.3306,2.5157,-10.5571,1.9241,-10.5933,1.9297,-10.5793,1.8983,-10.6778,1.8983,-10.6778
0.3308,2.5089,-10.5602,1.9243,-10.5759,1.9308,-10.5621,1.8993,-10.6612,1.8993,-10.6611
0.3311,2.5020,-10.5633,1.9263,-10.5591,1.9336,-10.5456,1.9020,-10.6452,1.9020,-10.6451
0.3313,2.4952,-10.5664,1.9299,-10.5431,1.9381,-10.5299,1.9063,-10.6299,1.9064,-10.6298
0.3316,2.4884,-10.5694,1.9352,-10.5279,1.9442,-10.5151,1.9122,-10.6156,1.9123,-10.6155
0.3318,2.4816,-10.5725,1.9420,-10.5137,1.9518,-10.5013,1.9195,-10.6022,1.9196,-10.6021
0.3321,2.4748,-10.5755,1.9502,-10.5006,1.9607,-10.4888,1.9283,-10.5900,1.9283,-10.5899
0.3323,2.4680,-10.5785,1.9598,-10.4887,1.9709,-10.4775,1.9382,-10.5791,1.9382,-10.5790
0.3326,2.4613,-10.5815,1.9705,-10.4782,1.9821,-10.4677,1.9492,-10.5696,1.9493,-10.5695
0.3328,2.4545,-10.5845,1.9823,-10.4693,1.9944,-10.4595,1.9612,-10.5615,1.9613,-10.5615
0.3331,2.4478,-10.5874,1.9949,-10.4619,2.0075,-10.4529,1.9741,-10.5552,1.9741,-10.5551
0.3333,2.4411,-10.5904,2.0083,-10.4562,2.0212,-10.4481,1.9875,-10.5505,1.9876,-10.5504
0.3335,2.4344,-10.5933,2.0223,-10.4523,2.0354,-10.4452,2.0014,-10.5476,2.0015,-10.5475
0.3338,2.4277,-10.5962,2.0366,-10.4504,2.0500,-10.4442,2.0157,-10.5466,2.0157,-10.5466
0.3340,2.4210,-10.5991,2.0512,-10.4504,2.0646,-10.4452,2.0300,-10.5476,2.0300,-10.5476
0.3343,2.4144,-10.6020,2.0657,-10.4524,2.0791,-10.4482,2.0442,-10.5506,2.0443,-10.5505
0.3345,2.4077,-10.6048,2.0801,-10.4565,2.0933,-10.4534,2.0581,-10.5556,2.0582,-10.5556
0.3348,2.4011,-10.6077,2.0940,-10.4627,2.1071,-10.4606,2.0716,-10.5627,2.0716,-10.5626
0.3350,2.3945,-10.6105,2.1074,-10.4709,2.1201,-10.4700,2.0843,-10.5718,2.0844,-10.5717
0.3353,2.3879,-10.6133,2.1200,-10.4812,2.1323,-10.4813,2.0962,-10.5828,2.0963,-10.5827
0.3355,2.3813,-10.6161,2.1316,-10.4934,2.1433,-10.4946,2.1070,-10.5957,2.1071,-10.5956
0.3358,2.3747,-10.6189,2.1420,-10.5076,2.1531,-10.5097,2.1166,-10.6104,2.1166,-10.6103
0.3360,2.3682,-10.6217,2.1511,-10.5235,2.1615,-10.5266,2.1247,-10.6267,2.1247,-10.6267
0.3362,2.3617,-10.6244,2.1587,-10.5411,2.1683,-10.5450,2.1312,-10.6446,2.1313,-10.6445
0.3365,2.3551,-10.6272,2.1646,-10.5601,2.1733,-10.5648,2.1361,-10.6638,2.1361,-10.6637
0.3367,2.3486,-10.6299,2.1687,-10.5804,2.1765,-10.5857,2.1391,-10.6840,2.1392,-10.6840
0.3370,2.3421,-10.6326,2.1709,-10.6017,2.1777,-10.6076,2.1402,-10.7052,2.1402,-10.7051
0.3372,2.3357,-10.6353,2.1711,-10.6238,2.1769,-10.6302,2.1393,-10.7270,2.1393,-10.7269
0.3375,2.3292,-10.6380,2.1693,-10.6465,2.1740,-10.6532,2.1363,-10.7492,2.1364,-10.7491
0.3377,2.3228,-10.6406,2.1654,-10.6695,2.1690,-10.6763,2.1313,-10.7715,2.1314,-10.7714
0.3380,2.3163,-10.6433,2.1593,-10.6925,2.1620,-10.6994,2.1243,-10.7937,2.1243,-10.7936
0.3382,2.3099,-10.6459,2.1512,-10.7153,2.1528,-10.7221,2.1152,-10.8155,2.1152,-10.8154
0.3385,2.3035,-10.6485,2.1411,-10.7376,2.1416,-10.7441,2.1041,-10.8367,2.1042,-10.8366
0.3387,2.2971,-10.6511,2.1289,-10.7591,2.1285,-10.7653,2.0912,-10.8570,2.0912,-10.8569
0.3389,2.2908,-10.6537,2.1149,-10.7797,2.1135,-10.7854,2.0764,-10.8763,2.0765,-10.8762
0.3392,2.2844,-10.6563,2.0991,-10.7990,2.0969,-10.8042,2.0600,-10.8943,2.0601,-10.8942
0.3394,2.2781,-10.6589,2.0817,-10.8170,2.0786,-10.8216,2.0421,-10.9109,2.0421,-10.9108
0.3397,2.2717,-10.6614,2.0628,-10.8335,2.0590,-10.8373,2.0228,-10.9259,2.0228,-10.9258
0.3399,2.2654,-10.6640,2.0426,-10.8482,2.0381,-10.8512,2.0023,-10.9392,2.0023,-10.9392
0.3402,2.2591,-10.6665,2.0212,-10.8612,2.0162,-10.8634,1.9808,-10.9508,1.9808,-10.9508
0.3404,2.2528,-10.6690,1.9989,-10.8724,1.9934,-10.8736,1.9584,-10.9606,1.9585,-10.9606
0.3407,2.2466,-10.6715,1.9758,-10.8816,1.9700,-10.8820,1.9355,-10.9686,1.9355,-10.9685
0.3409,2.2403,-10.6739,1.9522,-10.8889,1.9461,-10.8884,1.9120,-10.9747,1.9121,-10.9746
0.3412,2.2341,-10.6764,1.9282,-10.8944,1.9220,-10.8929,1.8884,-10.9790,1.8884,-10.9790
0.3414,2.2278,-10.6789,1.9041,-10.8979,1.8978,-10.8956,1.8647,-10.9815,1.8647,-10.9815
0.3416,2.2216,-10.6813,1.8799,-10.8997,1.8737,-10.8964,1.8411,-10.9824,1.8411,-10.9823
0.3419,2.2154,-10.6837,1.8560,-10.8997,1.8499,-10.8956,1.8178,-10.9816,1.8178,-10.9815
0.3421,2.2093,-10.6861,1.8325,-10.8980,1.8266,-10.8931,1.7949,-10.9792,1.7950,-10.9792
0.3424,2.2031,-10.6885,1.8096,-10.8948,1.8039,-10.8891,1.7727,-10.9754,1.7728,-10.9754
0.3426,2.1969,-10.6909,1.7873,-10.8901,1.7820,-10.8838,1.7513,-10.9703,1.7513,-10.9703
0.3429,2.1908,-10.6933,1.7660,-10.8841,1.7611,-10.8771,1.7307,-10.9639,1.7308,-10.9639
0.3431,2.1847,-10.6956,1.7456,-10.8769,1.7411,-10.8693,1.7112,-10.9565,1.7112,-10.9564
0.3434,2.1786,-10.6980,1.7263,-10.8686,1.7224,-10.8604,1.6928,-10.9480,1.6929,-10.9480
0.3436,2.1725,-10.7003,1.7082,-10.8593,1.7049,-10.8506,1.6756,-10.9387,1.6757,-10.9386
0.3439,2.1664,-10.7026,1.6914,-10.8492,1.6888,-10.8401,1.6598,-10.9286,1.6598,-10.9285
0.3441,2.1603,-10.7049,1.6761,-10.8383,1.6741,-10.8288,1.6453,-10.9178,1.6454,-10.9177
0.3443,2.1543,-10.7072,1.6621,-10.8269,1.6608,-10.8170,1.6323,-10.9065,1.6324,-10.9064
0.3446,2.1482,-10.7095,1.6497,-10.8149,1.6491,-10.8048,1.6208,-10.8948,1.6208,-10.8947
0.3448,2.1422,-10.7118,1.6388,-10.8026,1.6390,-10.7922,1.6108,-10.8827,1.6108,-10.8827
0.3451,2.1362,-10.7140,1.6294,-10.7900,1.6304,-10.7795,1.6023,-10.8704,1.6023,-10.8704
0.3453,2.1302,-10.7163,1.6217,-10.7772,1.6234,-10.7666,1.5954,-10.8580,1.5954,-10.8580
0.3456,2.1243,-10.7185,1.6155,-10.7643,1.6181,-10.7536,1.5901,-10.8456,1.5901,-10.8455
0.3458,2.1183,-10.7207,1.6109,-10.7515,1.6143,-10.7408,1.5863,-10.8332,1.5863,-10.8332
0.3461,2.1123,-10.7229,1.6079,-10.7388,1.6120,-10.7282,1.5840,-10.8210,1.5841,-10.8210
0.3463,2.1064,-10.7251,1.6065,-10.7264,1.6114,-10.7158,1.5833,-10.8091,1.5833,-10.8090
0.3466,2.1005,-10.7273,1.6066,-10.7143,1.6122,-10.7038,1.5840,-10.7975,1.5840,-10.7975
0.3468,2.0946,-10.7294,1.6081,-10.7026,1.6144,-10.6923,1.5861,-10.7864,1.5862,-10.7863
0.3470,2.0887,-10.7316,1.6110,-10.6914,1.6181,-10.6813,1.5896,-10.7758,1.5897,-10.7757
0.3473,2.0828,-10.7337,1.6153,-10.6808,1.6230,-10.6710,1.5944,-10.7658,1.5945,-10.7657
0.3475,2.0770,-10.7359,1.6209,-10.6709,1.6292,-10.6614,1.6004,-10.7565,1.6005,-10.7564
0.3478,2.0711,-10.7380,1.6276,-10.6618,1.6365,-10.6527,1.6076,-10.7480,1.6076,-10.7480
0.3480,2.0653,-10.7401,1.6354,-10.6535,1.6449,-10.6448,1.6157,-10.7404,1.6158,-10.7404
0.3483,2.0595,-10.7422,1.6442,-10.6462,1.6541,-10.6380,1.6248,-10.7338,1.6249,-10.7337
0.3485,2.0536,-10.7443,1.6539,-10.6400,1.6642,-10.6323,1.6347,-10.7282,1.6347,-10.7282
0.3488,2.0479,-10.7463,1.6643,-10.6348,1.6750,-10.6277,1.6452,-10.7238,1.6453,-10.7237
0.3490,2.0421,-10.7484,1.6754,-10.6309,1.6863,-10.6243,1.6563,-10.7205,1.6564,-10.7205
0.3493,2.0363,-10.7504,1.6869,-10.6282,1.6980,-10.6223,1.6678,-10.7186,1.6678,-10.7185
0.3495,2.0306,-10.7525,1.6987,-10.6268,1.7100,-10.6216,1.6795,-10.7179,1.6795,-10.7178
0.3497,2.0248,-10.7545,1.7107,-10.6268,1.7220,-10.6223,1.6913,-10.7186,1.6913,-10.7185
0.3500,2.0191,-10.7565,1.7227,-10.6282,1.7340,-10.6244,1.7030,-10.7206,1.7030,-10.7206
0.3502,2.0134,-10.7585,1.7345,-10.6311,1.7457,-10.6280,1.7145,-10.7241,1.7145,-10.7241
0.3505,2.0077,-10.7605,1.7460,-10.6354,1.7570,-10.6331,1.7255,-10.7290,1.7256,-10.7290
0.3507,2.0020,-10.7625,1.7570,-10.6411,1.7678,-10.6395,1.7360,-10.7353,1.7360,-10.7352
0.3510,1.9964,-10.7644,1.7674,-10.6482,1.7777,-10.6474,1.7457,-10.7430,1.7458,-10.7429
0.3512,1.9907,-10.7664,1.7769,-10.6567,1.7868,-10.6567,1.7546,-10.7519,1.7546,-10.7519
0.3515,1.9851,-10.7683,1.7854,-10.6666,1.7949,-10.6672,1.7624,-10.7621,1.7625,-10.7620
0.3517,1.9795,-10.7703,1.7929,-10.6776,1.8017,-10.6789,1.7691,-10.7734,1.7691,-10.7734
0.3520,1.9739,-10.7722,1.7990,-10.6898,1.8072,-10.6917,1.7744,-10.7858,1.7744,-10.7858
0.3522,1.9683,-10.7741,1.8038,-10.7031,1.8113,-10.7054,1.7783,-10.7991,1.7783,-10.7990
0.3524,1.9627,-10.7760,1.8071,-10.7171,1.8138,-10.7200,1.7807,-10.8131,1.7807,-10.8131
0.3527,1.9571,-10.7779,1.8088,-10.7319,1.8147,-10.7352,1.7815,-10.8278,1.7815,-10.8277
0.3529,1.9516,-10.7798,1.8089,-10.7473,1.8139,-10.7509,1.7806,-10.8429,1.7807,-10.8428
0.3532,1.9460,-10.7817,1.8073,-10.7631,1.8114,-10.7668,1.7781,-10.8583,1.7781,-10.8582
0.3534,1.9405,-10.7835,1.8039,-10.7790,1.8072,-10.7829,1.7738,-10.8737,1.7739,-10.8737
0.3537,1.9350,-10.7854,1.7988,-10.7950,1.8012,-10.7989,1.7679,-10.8891,1.7679,-10.8891
0.3539,1.9295,-10.7872,1.7919,-10.8108,1.7934,-10.8147,1.7602,-10.9042,1.7603,-10.9042
0.3542,1.9240,-10.7890,1.7834,-10.8263,1.7840,-10.8300,1.7509,-10.9189,1.7510,-10.9188
0.3544,1.9186,-10.7908,1.7732,-10.8412,1.7730,-10.8447,1.7401,-10.9330,1.7401,-10.9329
0.3547,1.9131,-10.7927,1.7615,-10.8555,1.7605,-10.8586,1.7278,-10.9463,1.7278,-10.9463
0.3549,1.9077,-10.7944,1.7482,-10.8689,1.7466,-10.8717,1.7140,-10.9588,1.7141,-10.9587
0.3551,1.9022,-10.7962,1.7337,-10.8814,1.7313,-10.8837,1.6991,-10.9702,1.6991,-10.9702
0.3554,1.8968,-10.7980,1.7179,-10.8928,1.7149,-10.8946,1.6830,-10.9806,1.6830,-10.9806
0.3556,1.8914,-10.7998,1.7010,-10.9030,1.6975,-10.9043,1.6659,-10.9899,1.6659,-10.9898
0.3559,1.8861,-10.8015,1.6831,-10.9120,1.6792,-10.9127,1.6479,-10.9979,1.6480,-10.9979
0.3561,1.8807,-10.8033,1.6645,-10.9198,1.6602,-10.9198,1.6293,-11.0047,1.6294,-11.0046
0.3564,1.8753,-10.8050,1.6453,-10.9262,1.6406,-10.9256,1.6102,-11.0102,1.6102,-11.0102
0.3566,1.8700,-10.8067,1.6255,-10.9312,1.6207,-10.9300,1.5907,-11.0144,1.5907,-11.0144
0.3569,1.8647,-10.8085,1.6055,-10.9350,1.6005,-10.9332,1.5710,-11.0174,1.5710,-11.0174
0.3571,1.8593,-10.8102,1.5854,-10.9375,1.5804,-10.9350,1.5512,-11.0192,1.5512,-11.0191
0.3574,1.8540,-10.8119,1.5653,-10.9387,1.5603,-10.9356,1.5315,-11.0197,1.5316,-11.0197
0.3576,1.8487,-10.8135,1.5454,-10.9387,1.5404,-10.9350,1.5121,-11.0192,1.5121,-11.0191
0.3578,1.8435,-10.8152,1.5258,-10.9375,1.5210,-10.9333,1.4931,-11.0176,1.4931,-11.0175
0.3581,1.8382,-10.8169,1.5066,-10.9353,1.5021,-10.9306,1.4746,-11.0149,1.4746,-11.0149
0.3583,1.8330,-10.8186,1.4881,-10.9321,1.4838,-10.9268,1.4567,-11.0114,1.4567,-11.0114
0.3586,1.8277,-10.8202,1.4703,-10.9279,1.4663,-10.9222,1.4396,-11.0070,1.4396,-11.0070
0.3588,1.8225,-10.8218,1.4532,-10.9229,1.4497,-10.9168,1.4233,-11.0018,1.4234,-11.0018
0.3591,1.8173,-10.8235,1.4372,-10.9172,1.4341,-10.9106,1.4080,-10.9960,1.4080,-10.9959
0.3593,1.8121,-10.8251,1.4221,-10.9107,1.4195,-10.9039,1.3937,-10.9895,1.3937,-10.9895
0.3596,1.8069,-10.8267,1.4081,-10.9037,1.4060,-10.8965,1.3805,-10.9825,1.3805,-10.9825
0.3598,1.8017,-10.8283,1.3952,-10.8962,1.3937,-10.8888,1.3684,-10.9751,1.3684,-10.9750
0.3601,1.7966,-10.8299,1.3836,-10.8882,1.3827,-10.8806,1.3575,-10.9673,1.3576,-10.9672
0.3603,1.7914,-10.8315,1.3732,-10.8800,1.3729,-10.8721,1.3479,-10.9591,1.3479,-10.9591
0.3605,1.7863,-10.8331,1.3641,-10.8714,1.3644,-10.8634,1.3395,-10.9508,1.3396,-10.9508
0.3608,1.7812,-10.8346,1.3562,-10.8627,1.3572,-10.8545,1.3324,-10.9423,1.3325,-10.9423
0.3610,1.7761,-10.8362,1.3497,-10.8538,1.3514,-10.8456,1.3267,-10.9337,1.3267,-10.9337
0.3613,1.7710,-10.8377,1.3446,-10.8449,1.3468,-10.8366,1.3222,-10.9251,1.3222,-10.9251
0.3615,1.7659,-10.8393,1.3407,-10.8360,1.3436,-10.8277,1.3190,-10.9166,1.3190,-10.9165
0.3618,1.7609,-10.8408,1.3381,-10.8272,1.3417,-10.8190,1.3170,-10.9082,1.3171,-10.9081
0.3620,1.7558,-10.8423,1.3369,-10.8186,1.3411,-10.8104,1.3164,-10.8999,1.3164,-10.8999
0.3623,1.7508,-10.8438,1.3369,-10.8102,1.3417,-10.8021,1.3169,-10.8919,1.3169,-10.8919
0.3625,1.7458,-10.8453,1.3381,-10.8021,1.3435,-10.7941,1.3186,-10.8842,1.3187,-10.8842
0.3628,1.7408,-10.8468,1.3405,-10.7944,1.3465,-10.7865,1.3215,-10.8769,1.3215,-10.8768
0.3630,1.7358,-10.8483,1.3440,-10.7870,1.3505,-10.7794,1.3254,-10.8700,1.3254,-10.8699
0.3632,1.7308,-10.8498,1.3485,-10.7802,1.3556,-10.7727,1.3303,-10.8636,1.3303,-10.8635
0.3635,1.7258,-10.8513,1.3541,-10.7739,1.3616,-10.7667,1.3362,-10.8577,1.3362,-10.8577
0.3637,1.7209,-10.8527,1.3605,-10.7682,1.3685,-10.7613,1.3429,-10.8525,1.3429,-10.8524
0.3640,1.7159,-10.8542,1.3677,-10.7631,1.3761,-10.7566,1.3504,-10.8479,1.3504,-10.8478
0.3642,1.7110,-10.8556,1.3757,-10.7588,1.3844,-10.7526,1.3585,-10.8440,1.3585,-10.8440
0.3645,1.7061,-10.8571,1.3843,-10.7552,1.3933,-10.7494,1.3672,-10.8410,1.3672,-10.8409
0.3647,1.7012,-10.8585,1.3934,-10.7525,1.4026,-10.7471,1.3763,-10.8387,1.3763,-10.8387
0.3650,1.6963,-10.8599,1.4029,-10.7506,1.4123,-10.7457,1.3857,-10.8374,1.3858,-10.8373
0.3652,1.6914,-10.8613,1.4126,-10.7497,1.4222,-10.7452,1.3954,-10.8369,1.3954,-10.8368
0.3655,1.6865,-10.8627,1.4225,-10.7497,1.4321,-10.7457,1.4051,-10.8374,1.4051,-10.8373
0.3657,1.6817,-10.8641,1.4324,-10.7507,1.4420,-10.7472,1.4147,-10.8388,1.4148,-10.8387
0.3659,1.6768,-10.8655,1.4421,-10.7526,1.4516,-10.7496,1.4242,-10.8412,1.4242,-10.8411
0.3662,1.6720,-10.8669,1.4516,-10.7556,1.4609,-10.7531,1.4333,-10.8446,1.4333,-10.8445
0.3664,1.6672,-10.8683,1.4607,-10.7596,1.4698,-10.7576,1.4419,-10.8489,1.4420,-10.8489
0.3667,1.6624,-10.8696,1.4692,-10.7645,1.4780,-10.7631,1.4499,-10.8542,1.4500,-10.8541
0.3669,1.6576,-10.8710,1.4770,-10.7704,1.4855,-10.7694,1.4572,-10.8604,1.4572,-10.8603
0.3672,1.6528,-10.8723,1.4841,-10.7772,1.4920,-10.7767,1.4636,-10.8674,1.4637,-10.8673
0.3674,1.6481,-10.8737,1.4902,-10.7848,1.4976,-10.7848,1.4691,-10.8752,1.4691,-10.8752
0.3677,1.6433,-10.8750,1.4952,-10.7932,1.5022,-10.7936,1.4734,-10.8837,1.4735,-10.8837
0.3679,1.6386,-10.8763,1.4991,-10.8024,1.5055,-10.8031,1.4766,-10.8929,1.4766,-10.8929
0.3682,1.6338,-10.8777,1.5018,-10.8121,1.5075,-10.8132,1.4785,-10.9026,1.4786,-10.9025
0.3684,1.6291,-10.8790,1.5031,-10.8223,1.5082,-10.8237,1.4791,-10.9127,1.4792,-10.9126
0.3686,1.6244,-10.8803,1.5031,-10.8329,1.5075,-10.8345,1.4784,-10.9231,1.4784,-10.9231
0.3689,1.6197,-10.8816,1.5017,-10.8438,1.5053,-10.8455,1.4762,-10.9337,1.4762,-10.9336
0.3691,1.6151,-10.8829,1.4988,-10.8548,1.5017,-10.8567,1.4726,-10.9443,1.4726,-10.9443
0.3694,1.6104,-10.8841,1.4945,-10.8659,1.4967,-10.8677,1.4676,-10.9549,1.4676,-10.9549
0.3696,1.6057,-10.8854,1.4888,-10.8768,1.4902,-10.8786,1.4612,-10.9654,1.4612,-10.9653
0.3699,1.6011,-10.8867,1.4816,-10.8874,1.4824,-10.8891,1.4535,-10.9755,1.4535,-10.9754
0.3701,1.5965,-10.8879,1.4731,-10.8978,1.4732,-10.8993,1.4444,-10.9852,1.4444,-10.9851
0.3704,1.5919,-10.8892,1.4633,-10.9076,1.4627,-10.9089,1.4341,-10.9944,1.4342,-10.9943
0.3706,1.5873,-10.8904,1.4523,-10.9169,1.4511,-10.9179,1.4227,-11.0029,1.4228,-11.0029
0.3709,1.5827,-10.8917,1.4402,-10.9255,1.4384,-10.9262,1.4103,-11.0109,1.4103,-11.0108
0.3711,1.5781,-10.8929,1.4270,-10.9333,1.4247,-10.9337,1.3969,-11.0180,1.3969,-11.0180
0.3713,1.5735,-10.8941,1.4130,-10.9404,1.4102,-10.9404,1.3827,-11.0244,1.3827,-11.0243
0.3716,1.5690,-10.8953,1.3981,-10.9466,1.3950,-10.9463,1.3678,-11.0299,1.3678,-11.0299
0.3718,1.5644,-10.8965,1.3826,-10.9520,1.3792,-10.9512,1.3523,-11.0346,1.3523,-11.0345
0.3721,1.5599,-10.8977,1.3666,-10.9564,1.3629,-10.9552,1.3364,-11.0384,1.3364,-11.0383
0.3723,1.5554,-10.8989,1.3502,-10.9599,1.3463,-10.9582,1.3202,-11.0413,1.3202,-11.0413
0.3726,1.5509,-10.9001,1.3336,-10.9625,1.3296,-10.9604,1.3038,-11.0433,1.3038,-11.0433
0.3728,1.5464,-10.9013,1.3168,-10.9642,1.3128,-10.9617,1.2874,-11.0446,1.2874,-11.0445
0.3731,1.5419,-10.9025,1.3001,-10.9650,1.2961,-10.9621,1.2710,-11.0449,1.2711,-11.0449
0.3733,1.5374,-10.9037,1.2835,-10.9650,1.2796,-10.9617,1.2549,-11.0446,1.2549,-11.0445
0.3736,1.5330,-10.9048,1.2673,-10.9642,1.2634,-10.9605,1.2391,-11.0434,1.2391,-11.0434
0.3738,1.5285,-10.9060,1.2513,-10.9627,1.2477,-10.9586,1.2237,-11.0416,1.2237,-11.0416
0.3740,1.5241,-10.9071,1.2359,-10.9605,1.2325,-10.9560,1.2089,-11.0392,1.2089,-11.0392
0.3743,1.5197,-10.9083,1.2211,-10.9576,1.2180,-10.9528,1.1947,-11.0362,1.1947,-11.0361
0.3745,1.5153,-10.9094,1.2070,-10.9542,1.2042,-10.9491,1.1811,-11.0326,1.1812,-11.0326
0.3748,1.5109,-10.9105,1.1936,-10.9502,1.1912,-10.9448,1.1684,-11.0286,1.1684,-11.0285
0.3750,1.5065,-10.9116,1.1810,-10.9457,1.1790,-10.9402,1.1565,-11.0241,1.1565,-11.0241
0.3753,1.5021,-10.9127,1.1694,-10.9409,1.1678,-10.9351,1.1455,-11.0193,1.1455,-11.0193
0.3755,1.4978,-10.9139,1.1587,-10.9357,1.1576,-10.9297,1.1355,-11.0142,1.1355,-11.0141
0.3758,1.4934,-10.9150,1.1490,-10.9302,1.1484,-10.9241,1.1264,-11.0088,1.1265,-11.0088
0.3760,1.4891,-10.9161,1.1403,-10.9245,1.1402,-10.9182,1.1184,-11.0032,1.1184,-11.0032
0.3763,1.4848,-10.9171,1.1327,-10.9186,1.1331,-10.9122,1.1115,-10.9975,1.1115,-10.9974
0.3765,1.4805,-10.9182,1.1262,-10.9126,1.1271,-10.9061,1.1056,-10.9916,1.1056,-10.9916
0.3767,1.4762,-10.9193,1.1208,-10.9065,1.1223,-10.9000,1.1007,-10.9857,1.1007,-10.9857
0.3770,1.4719,-10.9204,1.1165,-10.9003,1.1185,-10.8938,1.0970,-10.9798,1.0970,-10.9798
0.3772,1.4676,-10.9214,1.1132,-10.8942,1.1158,-10.8877,1.0943,-10.9739,1.0943,-10.9739
0.3775,1.4633,-10.9225,1.1111,-10.8882,1.1141,-10.8816,1.0926,-10.9681,1.0927,-10.9681
0.3777,1.4591,-10.9235,1.1100,-10.8822,1.1136,-10.8757,1.0921,-10.9624,1.0921,-10.9624
0.3780,1.4548,-10.9246,1.1099,-10.8764,1.1141,-10.8700,1.0925,-10.9569,1.0925,-10.9569
0.3782,1.4506,-10.9256,1.1109,-10.8709,1.1155,-10.8645,1.0939,-10.9516,1.0939,-10.9516
0.3785,1.4464,-10.9267,1.1129,-10.8655,1.1179,-10.8592,1.0962,-10.9466,1.0962,-10.9465
0.3787,1.4422,-10.9277,1.1157,-10.8605,1.1213,-10.8543,1.0994,-10.9418,1.0994,-10.9418
0.3790,1.4380,-10.9287,1.1195,-10.8557,1.1254,-10.8497,1.1034,-10.9374,1.1035,-10.9374
0.3792,1.4338,-10.9297,1.1240,-10.8514,1.1304,-10.8456,1.1083,-10.9334,1.1083,-10.9334
0.3794,1.4296,-10.9307,1.1293,-10.8475,1.1360,-10.8418,1.1138,-10.9298,1.1138,-10.9297
0.3797,1.4255,-10.9317,1.1353,-10.8440,1.1423,-10.8386,1.1199,-10.9266,1.1200,-10.9266
0.3799,1.4213,-10.9327,1.1419,-10.8410,1.1492,-10.8358,1.1266,-10.9240,1.1267,-10.9240
0.3802,1.4172,-10.9337,1.1489,-10.8385,1.1565,-10.8337,1.1338,-10.9219,1.1338,-10.9218
0.3804,1.4130,-10.9347,1.1565,-10.8367,1.1642,-10.8321,1.1413,-10.9203,1.1413,-10.9203
0.3807,1.4089,-10.9357,1.1643,-10.8354,1.1722,-10.8311,1.1491,-10.9194,1.1491,-10.9194
0.3809,1.4048,-10.9367,1.1723,-10.8347,1.1803,-10.8308,1.1571,-10.9191,1.1571,-10.9190
0.3812,1.4007,-10.9376,1.1805,-10.8347,1.1885,-10.8311,1.1651,-10.9194,1.1651,-10.9194
0.3814,1.3966,-10.9386,1.1886,-10.8354,1.1967,-10.8321,1.1730,-10.9204,1.1730,-10.9204
0.3817,1.3926,-10.9395,1.1967,-10.8368,1.2046,-10.8338,1.1808,-10.9220,1.1808,-10.9220
0.3819,1.3885,-10.9405,1.2045,-10.8388,1.2123,-10.8362,1.1883,-10.9244,1.1883,-10.9243
0.3821,1.3845,-10.9414,1.2119,-10.8415,1.2196,-10.8393,1.1954,-10.9274,1.1954,-10.9273
0.3824,1.3804,-10.9424,1.2190,-10.8449,1.2264,-10.8431,1.2020,-10.9310,1.2020,-10.9309
0.3826,1.3764,-10.9433,1.2254,-10.8490,1.2325,-10.8474,1.2080,-10.9352,1.2080,-10.9352
0.3829,1.3724,-10.9443,1.2312,-10.8536,1.2379,-10.8525,1.2133,-10.9401,1.2133,-10.9400
0.3831,1.3684,-10.9452,1.2362,-10.8589,1.2425,-10.8580,1.2177,-10.9454,1.2178,-10.9454
0.3834,1.3644,-10.9461,1.2403,-10.8647,1.2462,-10.8641,1.2213,-10.9513,1.2213,-10.9512
0.3836,1.3604,-10.9470,1.2435,-10.8710,1.2489,-10.8706,1.2239,-10.9576,1.2239,-10.9575
0.3839,1.3564,-10.9479,1.2457,-10.8777,1.2506,-10.8776,1.2255,-10.9642,1.2255,-10.9642
0.3841,1.3525,-10.9488,1.2468,-10.8847,1.2511,-10.8848,1.2259,-10.9712,1.2259,-10.9711
0.3844,1.3485,-10.9497,1.2468,-10.8920,1.2505,-10.8922,1.2252,-10.9783,1.2253,-10.9783
0.3846,1.3446,-10.9506,1.2455,-10.8995,1.2486,-10.8998,1.2234,-10.9856,1.2234,-10.9856
0.3848,1.3406,-10.9515,1.2431,-10.9071,1.2456,-10.9075,1.2204,-10.9929,1.2204,-10.9929
0.3851,1.3367,-10.9524,1.2395,-10.9147,1.2414,-10.9151,1.2162,-11.0002,1.2163,-11.0002
0.3853,1.3328,-10.9533,1.2347,-10.9222,1.2360,-10.9226,1.2109,-11.0073,1.2109,-11.0073
0.3856,1.3289,-10.9541,1.2288,-10.9295,1.2295,-10.9298,1.2045,-11.0143,1.2045,-11.0142
0.3858,1.3250,-10.9550,1.2217,-10.9366,1.2218,-10.9368,1.1970,-11.0209,1.1970,-11.0209
0.3861,1.3212,-10.9559,1.2135,-10.9434,1.2132,-10.9434,1.1884,-11.0273,1.1884,-11.0272
0.3863,1.3173,-10.9567,1.2044,-10.9498,1.2035,-10.9496,1.1789,-11.0332,1.1790,-11.0331
0.3866,1.3135,-10.9576,1.1943,-10.9557,1.1929,-10.9553,1.1686,-11.0386,1.1686,-11.0385
0.3868,1.3096,-10.9584,1.1834,-10.9611,1.1816,-10.9605,1.1575,-11.0435,1.1575,-11.0435
0.3871,1.3058,-10.9593,1.1717,-10.9659,1.1695,-10.9651,1.1457,-11.0479,1.1457,-11.0478
0.3873,1.3020,-10.9601,1.1594,-10.9702,1.1569,-10.9691,1.1333,-11.0517,1.1334,-11.0516
0.3875,1.2982,-10.9609,1.1465,-10.9739,1.1438,-10.9725,1.1205,-11.0549,1.1205,-11.0548
0.3878,1.2944,-10.9618,1.1332,-10.9769,1.1303,-10.9752,1.1073,-11.0575,1.1073,-11.0574
0.3880,1.2906,-10.9626,1.1196,-10.9793,1.1165,-10.9773,1.0939,-11.0595,1.0939,-11.0594
0.3883,1.2868,-10.9634,1.1058,-10.9811,1.1026,-10.9788,1.0803,-11.0609,1.0803,-11.0609
0.3885,1.2830,-10.9642,1.0919,-10.9823,1.0887,-10.9797,1.0667,-11.0617,1.0667,-11.0617
0.3888,1.2793,-10.9650,1.0780,-10.9829,1.0748,-10.9800,1.0531,-11.0620,1.0531,-11.0620
0.3890,1.2755,-10.9658,1.0643,-10.9829,1.0611,-10.9797,1.0398,-11.0617,1.0398,-11.0617
0.3893,1.2718,-10.9666,1.0508,-10.9823,1.0477,-10.9789,1.0267,-11.0610,1.0267,-11.0609
0.3895,1.2681,-10.9674,1.0376,-10.9813,1.0347,-10.9776,1.0139,-11.0597,1.0139,-11.0597
0.3898,1.2644,-10.9682,1.0248,-10.9797,1.0221,-10.9758,1.0016,-11.0581,1.0016,-11.0580
0.3900,1.2606,-10.9690,1.0125,-10.9778,1.0100,-10.9736,0.9898,-11.0560,0.9898,-11.0559
0.3902,1.2570,-10.9698,1.0007,-10.9754,0.9985,-10.9711,0.9786,-11.0535,0.9786,-11.0535
0.3905,1.2533,-10.9705,0.9896,-10.9727,0.9877,-10.9681,0.9680,-11.0508,0.9681,-11.0507
0.3907,1.2496,-10.9713,0.9792,-10.9696,0.9777,-10.9649,0.9582,-11.0477,0.9582,-11.0477
0.3910,1.2459,-10.9721,0.9696,-10.9663,0.9684,-10.9614,0.9491,-11.0444,0.9491,-11.0444
0.3912,1.2423,-10.9728,0.9607,-10.9627,0.9599,-10.9578,0.9407,-11.0409,0.9407,-11.0408
0.3915,1.2386,-10.9736,0.9526,-10.9589,0.9522,-10.9539,0.9332,-11.0372,0.9332,-11.0372
0.3917,1.2350,-10.9744,0.9454,-10.9550,0.9454,-10.9499,0.9266,-11.0334,0.9266,-11.0333
0.3920,1.2314,-10.9751,0.9391,-10.9510,0.9395,-10.9457,0.9208,-11.0294,0.9208,-11.0294
0.3922,1.2278,-10.9758,0.9337,-10.9468,0.9346,-10.9415,0.9159,-11.0254,0.9159,-11.0254
0.3925,1.2242,-10.9766,0.9292,-10.9426,0.9305,-10.9373,0.9119,-11.0213,0.9119,-11.0213
0.3927,1.2206,-10.9773,0.9256,-10.9384,0.9273,-10.9330,0.9087,-11.0173,0.9087,-11.0172
0.3929,1.2170,-10.9781,0.9229,-10.9342,0.9251,-10.9288,0.9065,-11.0133,0.9065,-11.0132
0.3932,1.2134,-10.9788,0.9211,-10.9300,0.9237,-10.9247,0.9051,-11.0093,0.9051,-11.0092
0.3934,1.2099,-10.9795,0.9202,-10.9260,0.9232,-10.9206,0.9046,-11.0054,0.9046,-11.0053
0.3937,1.2063,-10.9802,0.9201,-10.9220,0.9236,-10.9167,0.9049,-11.0016,0.9049,-11.0016
0.3939,1.2028,-10.9809,0.9209,-10.9181,0.9248,-10.9129,0.9061,-10.9980,0.9061,-10.9979
0.3942,1.1992,-10.9816,0.9225,-10.9145,0.9268,-10.9093,0.9080,-10.9945,0.9080,-10.9945
0.3944,1.1957,-10.9824,0.9248,-10.9110,0.9295,-10.9059,0.9106,-10.9912,0.9106,-10.9912
0.3947,1.1922,-10.9831,0.9279,-10.9077,0.9329,-10.9028,0.9139,-10.9882,0.9140,-10.9882
0.3949,1.1887,-10.9837,0.9317,-10.9048,0.9370,-10.8999,0.9179,-10.9854,0.9179,-10.9854
0.3952,1.1852,-10.9844,0.9360,-10.9021,0.9417,-10.8973,0.9225,-10.9830,0.9225,-10.9829
0.3954,1.1817,-10.9851,0.9410,-10.8997,0.9469,-10.8951,0.9275,-10.9808,0.9275,-10.9808
0.3956,1.1783,-10.9858,0.9464,-10.8976,0.9525,-10.8932,0.9331,-10.9790,0.9331,-10.9790
0.3959,1.1748,-10.9865,0.9522,-10.8959,0.9586,-10.8917,0.9390,-10.9776,0.9390,-10.9775
0.3961,1.1714,-10.9872,0.9584,-10.8946,0.9649,-10.8906,0.9452,-10.9765,0.9452,-10.9765
0.3964,1.1679,-10.9879,0.9649,-10.8938,0.9715,-10.8899,0.9516,-10.9758,0.9516,-10.9758
0.3966,1.1645,-10.9885,0.9715,-10.8933,0.9782,-10.8897,0.9581,-10.9756,0.9582,-10.9756
0.3969,1.1611,-10.9892,0.9782,-10.8933,0.9850,-10.8900,0.9647,-10.9759,0.9648,-10.9758
0.3971,1.1576,-10.9898,0.9850,-10.8938,0.9917,-10.8906,0.9713,-10.9765,0.9713,-10.9765
0.3974,1.1542,-10.9905,0.9916,-10.8947,0.9983,-10.8918,0.9777,-10.9777,0.9777,-10.9776
0.3976,1.1508,-10.9912,0.9980,-10.8961,1.0046,-10.8935,0.9839,-10.9793,0.9839,-10.9792
0.3979,1.1475,-10.9918,1.0042,-10.8980,1.0106,-10.8956,0.9898,-10.9813,0.9898,-10.9813
0.3981,1.1441,-10.9925,1.0100,-10.9003,1.0162,-10.8982,0.9952,-10.9838,0.9952,-10.9837
0.3983,1.1407,-10.9931,1.0153,-10.9031,1.0213,-10.9012,1.0001,-10.9867,1.0001,-10.9866
0.3986,1.1374,-10.9937,1.0201,-10.9063,1.0257,-10.9046,1.0045,-10.9900,1.0045,-10.9900
0.3988,1.1340,-10.9944,1.0242,-10.9099,1.0295,-10.9084,1.0081,-10.9937,1.0082,-10.9936
0.3991,1.1307,-10.9950,1.0276,-10.9139,1.0326,-10.9126,1.0111,-10.9977,1.0111,-10.9977
0.3993,1.1273,-10.9956,1.0302,-10.9182,1.0348,-10.9171,1.0132,-11.0020,1.0132,-11.0020
0.3996,1.1240,-10.9963,1.0320,-10.9228,1.0361,-10.9219,1.0145,-11.0066,1.0145,-11.0065
0.3998,1.1207,-10.9969,1.0329,-10.9276,1.0365,-10.9268,1.0148,-11.0113,1.0148,-11.0113
0.4001,1.1174,-10.9975,1.0328,-10.9326,1.0360,-10.9319,1.0143,-11.0162,1.0143,-11.0162
0.4003,1.1141,-10.9981,1.0318,-10.9378,1.0345,-10.9371,1.0127,-11.0212,1.0127,-11.0212
0.4006,1.1109,-10.9987,1.0298,-10.9430,1.0319,-10.9424,1.0102,-11.0262,1.0102,-11.0262
0.4008,1.1076,-10.9993,1.0268,-10.9482,1.0284,-10.9476,1.0067,-11.0312,1.0068,-11.0312
0.4010,1.1043,-10.9999,1.0228,-10.9533,1.0239,-10.9527,1.0023,-11.0361,1.0023,-11.0361
0.4013,1.1011,-11.0005,1.0178,-10.9584,1.0185,-10.9577,0.9970,-11.0409,0.9970,-11.0408
0.4015,1.0978,-11.0011,1.0119,-10.9632,1.0122,-10.9625,0.9907,-11.0454,0.9908,-11.0454
0.4018,1.0946,-11.0017,1.0052,-10.9679,1.0050,-10.9671,0.9837,-11.0498,0.9837,-11.0497
0.4020,1.0914,-11.0023,0.9976,-10.9723,0.9969,-10.9713,0.9758,-11.0538,0.9758,-11.0538
0.4023,1.0882,-11.0029,0.9892,-10.9763,0.9882,-10.9752,0.9672,-11.0575,0.9673,-11.0575
0.4025,1.0849,-11.0035,0.9802,-10.9800,0.9788,-10.9788,0.9580,-11.0609,0.9581,-11.0609
0.4028,1.0817,-11.0040,0.9705,-10.9834,0.9688,-10.9819,0.9483,-11.0639,0.9483,-11.0638
0.4030,1.0786,-11.0046,0.9603,-10.9863,0.9583,-10.9847,0.9380,-11.0665,0.9380,-11.0664
0.4033,1.0754,-11.0052,0.9496,-10.9888,0.9474,-10.9870,0.9274,-11.0687,0.9274,-11.0686
0.4035,1.0722,-11.0058,0.9386,-10.9909,0.9362,-10.9889,0.9165,-11.0705,0.9165,-11.0704
0.4037,1.0690,-11.0063,0.9273,-10.9926,0.9248,-10.9903,0.9053,-11.0718,0.9054,-11.0718
0.4040,1.0659,-11.0069,0.9159,-10.9938,0.9133,-10.9914,0.8941,-11.0728,0.8941,-11.0728
0.4042,1.0628,-11.0074,0.9044,-10.9946,0.9018,-10.9920,0.8828,-11.0734,0.8828,-11.0733
0.4045,1.0596,-11.0080,0.8929,-10.9950,0.8903,-10.9921,0.8716,-11.0736,0.8716,-11.0735
0.4047,1.0565,-11.0085,0.8815,-10.9950,0.8789,-10.9920,0.8605,-11.0734,0.8606,-11.0733
0.4050,1.0534,-11.0091,0.8703,-10.9946,0.8678,-10.9914,0.8497,-11.0729,0.8497,-11.0728
0.4052,1.0503,-11.0096,0.8593,-10.9939,0.8570,-10.9905,0.8391,-11.0720,0.8392,-11.0720
0.4055,1.0472,-11.0102,0.8487,-10.9928,0.8466,-10.9893,0.8289,-11.0709,0.8290,-11.0708
0.4057,1.0441,-11.0107,0.8385,-10.9915,0.8366,-10.9878,0.8192,-11.0694,0.8192,-11.0694
0.4060,1.0410,-11.0112,0.8288,-10.9898,0.8271,-10.9860,0.8099,-11.0678,0.8099,-11.0677
0.4062,1.0379,-11.0118,0.8196,-10.9880,0.8181,-10.9840,0.8012,-11.0659,0.8012,-11.0658
0.4064,1.0349,-11.0123,0.8110,-10.9859,0.8098,-10.9818,0.7930,-11.0638,0.7930,-11.0637
0.4067,1.0318,-11.0128,0.8030,-10.9836,0.8020,-10.9794,0.7854,-11.0615,0.7854,-11.0615
0.4069,1.0288,-11.0134,0.7956,-10.9811,0.7950,-10.9769,0.7785,-11.0591,0.7785,-11.0591
0.4072,1.0257,-11.0139,0.7889,-10.9786,0.7887,-10.9742,0.7723,-11.0566,0.7723,-11.0565
0.4074,1.0227,-11.0144,0.7830,-10.9759,0.7830,-10.9715,0.7668,-11.0539,0.7668,-11.0539
0.4077,1.0197,-11.0149,0.7777,-10.9731,0.7782,-10.9686,0.7620,-11.0512,0.7620,-11.0512
0.4079,1.0167,-11.0154,0.7732,-10.9703,0.7740,-10.9658,0.7579,-11.0485,0.7579,-11.0485
0.4082,1.0137,-11.0159,0.7695,-10.9674,0.7706,-10.9629,0.7546,-11.0457,0.7546,-11.0457
0.4084,1.0107,-11.0164,0.7665,-10.9645,0.7680,-10.9599,0.7520,-11.0429,0.7520,-11.0429
0.4087,1.0077,-11.0169,0.7642,-10.9616,0.7661,-10.9571,0.7501,-11.0402,0.7501,-11.0401
0.4089,1.0047,-11.0174,0.7627,-10.9587,0.7650,-10.9542,0.7490,-11.0374,0.7490,-11.0374
0.4091,1.0018,-11.0179,0.7620,-10.9559,0.7646,-10.9514,0.7486,-11.0348,0.7486,-11.0347
0.4094,0.9988,-11.0184,0.7619,-10.9532,0.7649,-10.9487,0.7488,-11.0322,0.7488,-11.0321
0.4096,0.9958,-11.0189,0.7625,-10.9506,0.7659,-10.9461,0.7497,-11.0297,0.7498,-11.0297
0.4099,0.9929,-11.0194,0.7638,-10.9481,0.7675,-10.9437,0.7513,-11.0273,0.7513,-11.0273
0.4101,0.9900,-11.0199,0.7658,-10.9457,0.7697,-10.9413,0.7535,-11.0251,0.7535,-11.0251
0.4104,0.9870,-11.0204,0.7683,-10.9435,0.7726,-10.9392,0.7562,-11.0230,0.7562,-11.0230
0.4106,0.9841,-11.0208,0.7714,-10.9414,0.7759,-10.9372,0.7595,-11.0211,0.7595,-11.0211
0.4109,0.9812,-11.0213,0.7750,-10.9396,0.7798,-10.9355,0.7632,-11.0194,0.7633,-11.0194
0.4111,0.9783,-11.0218,0.7791,-10.9379,0.7841,-10.9339,0.7674,-11.0180,0.7674,-11.0179
0.4114,0.9754,-11.0223,0.7836,-10.9365,0.7887,-10.9326,0.7720,-11.0167,0.7720,-11.0167
0.4116,0.9725,-11.0227,0.7884,-10.9354,0.7937,-10.9316,0.7769,-11.0157,0.7769,-11.0157
0.4118,0.9697,-11.0232,0.7935,-10.9345,0.7990,-10.9308,0.7820,-11.0150,0.7820,-11.0150
0.4121,0.9668,-11.0236,0.7988,-10.9339,0.8044,-10.9304,0.7873,-11.0146,0.7873,-11.0145
0.4123,0.9639,-11.0241,0.8043,-10.9336,0.8099,-10.9302,0.7927,-11.0144,0.7927,-11.0144
0.4126,0.9611,-11.0246,0.8098,-10.9336,0.8155,-10.9304,0.7981,-11.0146,0.7981,-11.0145
0.4128,0.9582,-11.0250,0.8154,-10.9339,0.8211,-10.9309,0.8035,-11.0150,0.8035,-11.0150
0.4131,0.9554,-11.0255,0.8209,-10.9345,0.8265,-10.9317,0.8088,-11.0158,0.8088,-11.0158
0.4133,0.9526,-11.0259,0.8262,-10.9355,0.8317,-10.9328,0.8139,-11.0169,0.8139,-11.0168
0.4136,0.9498,-11.0264,0.8313,-10.9368,0.8367,-10.9343,0.8188,-11.0183,0.8188,-11.0182
0.4138,0.9470,-11.0268,0.8361,-10.9384,0.8413,-10.9360,0.8232,-11.0200,0.8233,-11.0199
0.4141,0.9442,-11.0272,0.8404,-10.9403,0.8455,-10.9381,0.8273,-11.0220,0.8273,-11.0219
0.4143,0.9414,-11.0277,0.8444,-10.9425,0.8492,-10.9404,0.8309,-11.0242,0.8309,-11.0242
0.4145,0.9386,-11.0281,0.8478,-10.9449,0.8523,-10.9431,0.8339,-11.0268,0.8339,-11.0267
0.4148,0.9358,-11.0285,0.8506,-10.9477,0.8548,-10.9459,0.8363,-11.0295,0.8363,-11.0295
0.4150,0.9330,-11.0290,0.8527,-10.9506,0.8566,-10.9490,0.8381,-11.0325,0.8381,-11.0324
0.4153,0.9303,-11.0294,0.8542,-10.9538,0.8577,-10.9523,0.8391,-11.0356,0.8391,-11.0355
0.4155,0.9275,-11.0298,0.8549,-10.9571,0.8580,-10.9557,0.8394,-11.0388,0.8394,-11.0388
0.4158,0.9248,-11.0303,0.8548,-10.9605,0.8575,-10.9592,0.8389,-11.0422,0.8389,-11.0422
0.4160,0.9220,-11.0307,0.8540,-10.9640,0.8563,-10.9627,0.8376,-11.0456,0.8376,-11.0456
0.4163,0.9193,-11.0311,0.8523,-10.9676,0.8542,-10.9663,0.8355,-11.0490,0.8356,-11.0490
0.4165,0.9166,-11.0315,0.8498,-10.9712,0.8513,-10.9699,0.8327,-11.0524,0.8327,-11.0524
0.4168,0.9139,-11.0319,0.8465,-10.9747,0.8475,-10.9734,0.8290,-11.0558,0.8290,-11.0558
0.4170,0.9112,-11.0323,0.8424,-10.9781,0.8430,-10.9768,0.8246,-11.0590,0.8246,-11.0590
0.4172,0.9085,-11.0327,0.8375,-10.9815,0.8378,-10.9801,0.8194,-11.0622,0.8194,-11.0621
0.4175,0.9058,-11.0331,0.8319,-10.9846,0.8318,-10.9832,0.8136,-11.0651,0.8136,-11.0651
0.4177,0.9031,-11.0335,0.8256,-10.9876,0.8252,-10.9861,0.8071,-11.0679,0.8071,-11.0679
0.4180,0.9004,-11.0339,0.8187,-10.9904,0.8179,-10.9888,0.8000,-11.0704,0.8000,-11.0704
0.4182,0.8978,-11.0343,0.8112,-10.9930,0.8101,-10.9913,0.7923,-11.0727,0.7924,-11.0727
0.4185,0.8951,-11.0347,0.8032,-10.9953,0.8018,-10.9934,0.7843,-11.0748,0.7843,-11.0748
0.4187,0.8924,-11.0351,0.7947,-10.9973,0.7932,-10.9953,0.7758,-11.0766,0.7758,-11.0765
0.4190,0.8898,-11.0355,0.7859,-10.9990,0.7842,-10.9969,0.7670,-11.0781,0.7670,-11.0780
0.4192,0.8872,-11.0359,0.7768,-11.0004,0.7749,-10.9982,0.7580,-11.0793,0.7580,-11.0793
0.4195,0.8845,-11.0363,0.7674,-11.0015,0.7655,-10.9992,0.7487,-11.0802,0.7488,-11.0802
0.4197,0.8819,-11.0367,0.7580,-11.0024,0.7559,-10.9999,0.7394,-11.0809,0.7394,-11.0809
0.4199,0.8793,-11.0371,0.7484,-11.0029,0.7463,-11.0003,0.7301,-11.0813,0.7301,-11.0812
0.4202,0.8767,-11.0374,0.7389,-11.0032,0.7368,-11.0004,0.7208,-11.0814,0.7208,-11.0814
0.4204,0.8741,-11.0378,0.7295,-11.0032,0.7274,-11.0003,0.7117,-11.0813,0.7117,-11.0812
0.4207,0.8715,-11.0382,0.7202,-11.0029,0.7182,-10.9999,0.7027,-11.0809,0.7027,-11.0809
0.4209,0.8689,-11.0386,0.7111,-11.0025,0.7093,-10.9993,0.6940,-11.0803,0.6940,-11.0803
0.4212,0.8663,-11.0389,0.7024,-11.0017,0.7006,-10.9985,0.6855,-11.0796,0.6855,-11.0795
0.4214,0.8638,-11.0393,0.6939,-11.0008,0.6924,-10.9974,0.6775,-11.0786,0.6775,-11.0785
0.4217,0.8612,-11.0397,0.6859,-10.9997,0.6845,-10.9962,0.6698,-11.0774,0.6698,-11.0774
0.4219,0.8587,-11.0400,0.6783,-10.9984,0.6771,-10.9948,0.6625,-11.0761,0.6625,-11.0761
0.4222,0.8561,-11.0404,0.6711,-10.9970,0.6702,-10.9933,0.6558,-11.0747,0.6558,-11.0747
0.4224,0.8536,-11.0408,0.6645,-10.9954,0.6638,-10.9917,0.6495,-11.0732,0.6495,-11.0731
0.4226,0.8510,-11.0411,0.6584,-10.9937,0.6580,-10.9900,0.6438,-11.0715,0.6438,-11.0715
0.4229,0.8485,-11.0415,0.6529,-10.9920,0.6527,-10.9881,0.6387,-11.0698,0.6387,-11.0697
0.4231,0.8460,-11.0418,0.6479,-10.9901,0.6480,-10.9863,0.6341,-11.0680,0.6341,-11.0680
0.4234,0.8435,-11.0422,0.6436,-10.9882,0.6440,-10.9843,0.6301,-11.0661,0.6302,-11.0661
0.4236,0.8410,-11.0425,0.6398,-10.9863,0.6406,-10.9823,0.6268,-11.0643,0.6268,-11.0642
0.4239,0.8385,-11.0429,0.6367,-10.9843,0.6378,-10.9804,0.6240,-11.0624,0.6240,-11.0623
0.4241,0.8360,-11.0432,0.6343,-10.9823,0.6356,-10.9784,0.6219,-11.0605,0.6219,-11.0604
0.4244,0.8335,-11.0436,0.6324,-10.9803,0.6340,-10.9764,0.6203,-11.0586,0.6203,-11.0585
0.4246,0.8311,-11.0439,0.6311,-10.9784,0.6331,-10.9744,0.6194,-11.0567,0.6194,-11.0567
0.4249,0.8286,-11.0442,0.6305,-10.9765,0.6327,-10.9725,0.6190,-11.0549,0.6190,-11.0548
0.4251,0.8261,-11.0446,0.6305,-10.9746,0.6330,-10.9707,0.6192,-11.0531,0.6192,-11.0531
0.4253,0.8237,-11.0449,0.6310,-10.9728,0.6338,-10.9689,0.6200,-11.0514,0.6200,-11.0514
0.4256,0.8212,-11.0452,0.6320,-10.9711,0.6351,-10.9672,0.6213,-11.0498,0.6213,-11.0498
0.4258,0.8188,-11.0456,0.6336,-10.9695,0.6370,-10.9656,0.6230,-11.0483,0.6230,-11.0482
0.4261,0.8164,-11.0459,0.6357,-10.9679,0.6393,-10.9641,0.6253,-11.0468,0.6253,-11.0468
0.4263,0.8140,-11.0462,0.6383,-10.9665,0.6421,-10.9628,0.6280,-11.0456,0.6280,-11.0455
0.4266,0.8115,-11.0466,0.6413,-10.9653,0.6453,-10.9616,0.6311,-11.0444,0.6311,-11.0444
0.4268,0.8091,-11.0469,0.6446,-10.9641,0.6488,-10.9605,0.6345,-11.0434,0.6345,-11.0433
0.4271,0.8067,-11.0472,0.6483,-10.9632,0.6527,-10.9597,0.6383,-11.0425,0.6383,-11.0425
0.4273,0.8043,-11.0475,0.6523,-10.9624,0.6568,-10.9589,0.6423,-11.0419,0.6423,-11.0418
0.4276,0.8019,-11.0478,0.6565,-10.9618,0.6611,-10.9584,0.6465,-11.0414,0.6465,-11.0413
0.4278,0.7996,-11.0482,0.6609,-10.9614,0.6656,-10.9581,0.6509,-11.0411,0.6509,-11.0410
0.4280,0.7972,-11.0485,0.6654,-10.9612,0.6702,-10.9580,0.6554,-11.0410,0.6554,-11.0409
0.4283,0.7948,-11.0488,0.6700,-10.9612,0.6748,-10.9581,0.6599,-11.0411,0.6599,-11.0410
0.4285,0.7925,-11.0491,0.6746,-10.9614,0.6794,-10.9584,0.6643,-11.0414,0.6643,-11.0413
0.4288,0.7901,-11.0494,0.6791,-10.9618,0.6838,-10.9590,0.6687,-11.0419,0.6687,-11.0419
0.4290,0.7878,-11.0497,0.6835,-10.9625,0.6881,-10.9598,0.6729,-11.0427,0.6729,-11.0426
0.4293,0.7854,-11.0500,0.6877,-10.9633,0.6922,-10.9608,0.6769,-11.0436,0.6769,-11.0436
0.4295,0.7831,-11.0503,0.6917,-10.9644,0.6960,-10.9620,0.6806,-11.0448,0.6806,-11.0447
0.4298,0.7808,-11.0506,0.6953,-10.9657,0.6995,-10.9634,0.6840,-11.0461,0.6840,-11.0461
0.4300,0.7784,-11.0509,0.6985,-10.9672,0.7025,-10.9650,0.6869,-11.0477,0.6869,-11.0476
0.4303,0.7761,-11.0512,0.7013,-10.9689,0.7051,-10.9668,0.6894,-11.0494,0.6894,-11.0494
0.4305,0.7738,-11.0515,0.7036,-10.9708,0.7072,-10.9688,0.6914,-11.0513,0.6914,-11.0512
0.4307,0.7715,-11.0518,0.7054,-10.9728,0.7087,-10.9709,0.6928,-11.0533,0.6928,-11.0533
0.4310,0.7692,-11.0521,0.7066,-10.9750,0.7096,-10.9731,0.6937,-11.0554,0.6937,-11.0554
0.4312,0.7670,-11.0524,0.7072,-10.9772,0.7098,-10.9754,0.6939,-11.0577,0.6939,-11.0576
0.4315,0.7647,-11.0527,0.7071,-10.9796,0.7094,-10.9778,0.6935,-11.0599,0.6935,-11.0599
0.4317,0.7624,-11.0530,0.7064,-10.9820,0.7084,-10.9803,0.6924,-11.0623,0.6924,-11.0622
0.4320,0.7601,-11.0532,0.7050,-10.9844,0.7066,-10.9827,0.6907,-11.0646,0.6907,-11.0646
0.4322,0.7579,-11.0535,0.7029,-10.9869,0.7042,-10.9852,0.6883,-11.0670,0.6883,-11.0669
0.4325,0.7556,-11.0538,0.7002,-10.9893,0.7011,-10.9876,0.6853,-11.0692,0.6853,-11.0692
0.4327,0.7534,-11.0541,0.6968,-10.9917,0.6974,-10.9899,0.6816,-11.0715,0.6816,-11.0714
0.4330,0.7511,-11.0544,0.6928,-10.9939,0.6930,-10.9922,0.6773,-11.0736,0.6773,-11.0736
0.4332,0.7489,-11.0546,0.6881,-10.9961,0.6881,-10.9943,0.6725,-11.0756,0.6725,-11.0756
0.4334,0.7467,-11.0549,0.6829,-10.9982,0.6826,-10.9963,0.6671,-11.0775,0.6671,-11.0775
0.4337,0.7445,-11.0552,0.6772,-11.0001,0.6766,-10.9981,0.6613,-11.0792,0.6613,-11.0792
0.4339,0.7423,-11.0555,0.6710,-11.0018,0.6701,-10.9998,0.6550,-11.0808,0.6550,-11.0808
0.4342,0.7400,-11.0557,0.6643,-11.0034,0.6633,-11.0013,0.6483,-11.0822,0.6483,-11.0822
0.4344,0.7378,-11.0560,0.6573,-11.0047,0.6561,-11.0025,0.6413,-11.0834,0.6413,-11.0834
0.4347,0.7357,-11.0563,0.6500,-11.0059,0.6487,-11.0036,0.6340,-11.0845,0.6340,-11.0844
0.4349,0.7335,-11.0565,0.6425,-11.0069,0.6410,-11.0045,0.6265,-11.0853,0.6265,-11.0853
0.4352,0.7313,-11.0568,0.6348,-11.0077,0.6332,-11.0052,0.6189,-11.0859,0.6189,-11.0859
0.4354,0.7291,-11.0571,0.6269,-11.0082,0.6253,-11.0057,0.6112,-11.0864,0.6112,-11.0864
0.4357,0.7269,-11.0573,0.6190,-11.0086,0.6174,-11.0060,0.6035,-11.0867,0.6035,-11.0866
0.4359,0.7248,-11.0576,0.6112,-11.0088,0.6095,-11.0060,0.5958,-11.0867,0.5958,-11.0867
0.4361,0.7226,-11.0578,0.6034,-11.0088,0.6017,-11.0060,0.5883,-11.0867,0.5883,-11.0866
0.4364,0.7205,-11.0581,0.5957,-11.0086,0.5941,-11.0057,0.5808,-11.0864,0.5808,-11.0864
0.4366,0.7183,-11.0584,0.5882,-11.0083,0.5867,-11.0053,0.5736,-11.0860,0.5736,-11.0860
0.4369,0.7162,-11.0586,0.5809,-11.0078,0.5796,-11.0047,0.5666,-11.0855,0.5667,-11.0854
0.4371,0.7141,-11.0589,0.5740,-11.0072,0.5727,-11.0040,0.5600,-11.0848,0.5600,-11.0848
0.4374,0.7119,-11.0591,0.5673,-11.0064,0.5662,-11.0032,0.5536,-11.0840,0.5536,-11.0840
0.4376,0.7098,-11.0594,0.5610,-11.0055,0.5601,-11.0022,0.5476,-11.0831,0.5476,-11.0831
0.4379,0.7077,-11.0596,0.5551,-11.0045,0.5543,-11.0012,0.5420,-11.0822,0.5421,-11.0821
0.4381,0.7056,-11.0599,0.5496,-11.0035,0.5491,-11.0001,0.5369,-11.0811,0.5369,-11.0811
0.4384,0.7035,-11.0601,0.5445,-11.0023,0.5442,-10.9989,0.5322,-11.0800,0.5322,-11.0799
0.4386,0.7014,-11.0603,0.5400,-11.0011,0.5399,-10.9976,0.5279,-11.0788,0.5279,-11.0788
0.4388,0.6993,-11.0606,0.5359,-10.9999,0.5360,-10.9964,0.5241,-11.0776,0.5241,-11.0775
0.4391,0.6973,-11.0608,0.5323,-10.9986,0.5327,-10.9950,0.5208,-11.0763,0.5208,-11.0763
0.4393,0.6952,-11.0611,0.5292,-10.9972,0.5298,-10.9937,0.5181,-11.0750,0.5181,-11.0750
0.4396,0.6931,-11.0613,0.5266,-10.9959,0.5275,-10.9923,0.5158,-11.0737,0.5158,-11.0737
0.4398,0.6910,-11.0615,0.5246,-10.9945,0.5257,-10.9910,0.5140,-11.0724,0.5140,-11.0724
0.4401,0.6890,-11.0618,0.5230,-10.9932,0.5244,-10.9896,0.5127,-11.0711,0.5127,-11.0711
0.4403,0.6869,-11.0620,0.5220,-10.9918,0.5236,-10.9883,0.5119,-11.0699,0.5119,-11.0698
0.4406,0.6849,-11.0622,0.5215,-10.9905,0.5233,-10.9870,0.5116,-11.0686,0.5116,-11.0686
0.4408,0.6829,-11.0625,0.5214,-10.9892,0.5235,-10.9857,0.5118,-11.0674,0.5118,-11.0674
0.4411,0.6808,-11.0627,0.5218,-10.9880,0.5242,-10.9845,0.5124,-11.0663,0.5124,-11.0662
0.4413,0.6788,-11.0629,0.5227,-10.9868,0.5253,-10.9833,0.5135,-11.0651,0.5135,-11.0651
0.4415,0.6768,-11.0631,0.5240,-10.9857,0.5268,-10.9822,0.5149,-11.0641,0.5149,-11.0641
0.4418,0.6748,-11.0634,0.5258,-10.9847,0.5288,-10.9812,0.5168,-11.0631,0.5168,-11.0631
0.4420,0.6728,-11.0636,0.5279,-10.9837,0.5310,-10.9803,0.5190,-11.0623,0.5190,-11.0622
0.4423,0.6708,-11.0638,0.5303,-10.9828,0.5337,-10.9795,0.5216,-11.0615,0.5216,-11.0614
0.4425,0.6688,-11.0640,0.5331,-10.9821,0.5366,-10.9788,0.5244,-11.0608,0.5244,-11.0607
0.4428,0.6668,-11.0643,0.5361,-10.9814,0.5398,-10.9782,0.5275,-11.0602,0.5275,-11.0602
0.4430,0.6648,-11.0645,0.5394,-10.9809,0.5432,-10.9777,0.5308,-11.0597,0.5308,-11.0597
0.4433,0.6628,-11.0647,0.5429,-10.9805,0.5468,-10.9773,0.5343,-11.0594,0.5343,-11.0594
0.4435,0.6608,-11.0649,0.5465,-10.9802,0.5505,-10.9771,0.5379,-11.0592,0.5379,-11.0591
0.4437,0.6589,-11.0651,0.5503,-10.9800,0.5543,-10.9770,0.5416,-11.0591,0.5416,-11.0591
0.4440,0.6569,-11.0653,0.5541,-10.9800,0.5581,-10.9771,0.5453,-11.0592,0.5453,-11.0591
0.4442,0.6549,-11.0655,0.5579,-10.9802,0.5618,-10.9773,0.5490,-11.0594,0.5490,-11.0594
0.4445,0.6530,-11.0658,0.5616,-10.9805,0.5655,-10.9777,0.5526,-11.0598,0.5526,-11.0597
0.4447,0.6511,-11.0660,0.5652,-10.9809,0.5691,-10.9782,0.5561,-11.0603,0.5561,-11.0602
0.4450,0.6491,-11.0662,0.5687,-10.9815,0.5725,-10.9789,0.5594,-11.0609,0.5594,-11.0609
0.4452,0.6472,-11.0664,0.5719,-10.9823,0.5756,-10.9797,0.5624,-11.0617,0.5624,-11.0617
0.4455,0.6453,-11.0666,0.5749,-10.9832,0.5785,-10.9807,0.5652,-11.0626,0.5652,-11.0626
0.4457,0.6433,-11.0668,0.5776,-10.9842,0.5810,-10.9818,0.5676,-11.0637,0.5676,-11.0637
0.4460,0.6414,-11.0670,0.5799,-10.9854,0.5831,-10.9830,0.5697,-11.0649,0.5697,-11.0648
0.4462,0.6395,-11.0672,0.5818,-10.9866,0.5848,-10.9844,0.5713,-11.0662,0.5713,-11.0661
0.4464,0.6376,-11.0674,0.5833,-10.9880,0.5860,-10.9858,0.5725,-11.0675,0.5725,-11.0675
0.4467,0.6357,-11.0676,0.5843,-10.9895,0.5868,-10.9873,0.5732,-11.0690,0.5732,-11.0690
0.4469,0.6338,-11.0678,0.5848,-10.9910,0.5870,-10.9889,0.5734,-11.0705,0.5734,-11.0705
0.4472,0.6319,-11.0680,0.5847,-10.9927,0.5867,-10.9906,0.5731,-11.0721,0.5731,-11.0720
0.4474,0.6300,-11.0682,0.5841,-10.9943,0.5858,-10.9922,0.5722,-11.0737,0.5722,-11.0736
0.4477,0.6282,-11.0684,0.5829,-10.9960,0.5843,-10.9939,0.5707,-11.0753,0.5707,-11.0752
0.4479,0.6263,-11.0686,0.5812,-10.9976,0.5823,-10.9956,0.5688,-11.0769,0.5688,-11.0768
0.4482,0.6244,-11.0688,0.5790,-10.9993,0.5798,-10.9972,0.5663,-11.0784,0.5663,-11.0784
0.4484,0.6226,-11.0690,0.5761,-11.0009,0.5767,-10.9988,0.5632,-11.0799,0.5632,-11.0799
0.4487,0.6207,-11.0691,0.5728,-11.0025,0.5731,-11.0004,0.5597,-11.0814,0.5597,-11.0814
0.4489,0.6189,-11.0693,0.5690,-11.0039,0.5690,-11.0018,0.5557,-11.0828,0.5557,-11.0827
0.4491,0.6170,-11.0695,0.5647,-11.0053,0.5644,-11.0032,0.5512,-11.0841,0.5512,-11.0840
0.4494,0.6152,-11.0697,0.5599,-11.0066,0.5595,-11.0045,0.5464,-11.0853,0.5464,-11.0852
0.4496,0.6133,-11.0699,0.5548,-11.0078,0.5541,-11.0056,0.5412,-11.0863,0.5412,-11.0863
0.4499,0.6115,-11.0701,0.5493,-11.0089,0.5485,-11.0066,0.5357,-11.0873,0.5357,-11.0872
0.4501,0.6097,-11.0703,0.5435,-11.0098,0.5425,-11.0075,0.5299,-11.0881,0.5299,-11.0881
0.4504,0.6079,-11.0704,0.5375,-11.0106,0.5364,-11.0082,0.5239,-11.0888,0.5239,-11.0888
0.4506,0.6061,-11.0706,0.5312,-11.0113,0.5300,-11.0088,0.5177,-11.0894,0.5177,-11.0893
0.4509,0.6043,-11.0708,0.5248,-11.0118,0.5236,-11.0093,0.5114,-11.0898,0.5114,-11.0898
0.4511,0.6025,-11.0710,0.5184,-11.0122,0.5170,-11.0096,0.5050,-11.0901,0.5050,-11.0901
0.4514,0.6007,-11.0712,0.5118,-11.0125,0.5105,-11.0098,0.4987,-11.0903,0.4987,-11.0903
0.4516,0.5989,-11.0713,0.5053,-11.0126,0.5040,-11.0099,0.4923,-11.0904,0.4923,-11.0903
0.4518,0.5971,-11.0715,0.4989,-11.0126,0.4976,-11.0098,0.4861,-11.0903,0.4861,-11.0903
0.4521,0.5953,-11.0717,0.4925,-11.0125,0.4913,-11.0096,0.4799,-11.0901,0.4799,-11.0901
0.4523,0.5935,-11.0719,0.4863,-11.0123,0.4851,-11.0094,0.4740,-11.0899,0.4740,-11.0898
0.4526,0.5918,-11.0720,0.4803,-11.0119,0.4792,-11.0090,0.4682,-11.0895,0.4682,-11.0895
0.4528,0.5900,-11.0722,0.4745,-11.0115,0.4736,-11.0085,0.4627,-11.0891,0.4627,-11.0890
0.4531,0.5882,-11.0724,0.4690,-11.0110,0.4682,-11.0079,0.4574,-11.0885,0.4574,-11.0885
0.4533,0.5865,-11.0726,0.4638,-11.0104,0.4631,-11.0073,0.4525,-11.0879,0.4525,-11.0879
0.4536,0.5847,-11.0727,0.4589,-11.0097,0.4584,-11.0066,0.4479,-11.0872,0.4479,-11.0872
0.4538,0.5830,-11.0729,0.4544,-11.0090,0.4540,-11.0058,0.4436,-11.0865,0.4436,-11.0865
0.4541,0.5813,-11.0731,0.4502,-11.0082,0.4500,-11.0050,0.4397,-11.0858,0.4397,-11.0857
0.4543,0.5795,-11.0732,0.4464,-11.0074,0.4464,-11.0041,0.4362,-11.0850,0.4362,-11.0849
0.4545,0.5778,-11.0734,0.4431,-11.0065,0.4432,-11.0033,0.4331,-11.0841,0.4331,-11.0841
0.4548,0.5761,-11.0736,0.4401,-11.0056,0.4405,-11.0023,0.4304,-11.0833,0.4304,-11.0832
0.4550,0.5744,-11.0737,0.4375,-11.0047,0.4381,-11.0014,0.4280,-11.0824,0.4280,-11.0823
0.4553,0.5726,-11.0739,0.4354,-11.0038,0.4362,-11.0005,0.4262,-11.0815,0.4262,-11.0815
0.4555,0.5709,-11.0740,0.4337,-11.0029,0.4347,-10.9996,0.4247,-11.0806,0.4247,-11.0806
0.4558,0.5692,-11.0742,0.4324,-11.0019,0.4336,-10.9986,0.4236,-11.0797,0.4236,-11.0797
0.4560,0.5675,-11.0744,0.4316,-11.0010,0.4330,-10.9977,0.4230,-11.0789,0.4230,-11.0788
0.4563,0.5659,-11.0745,0.4311,-11.0001,0.4327,-10.9968,0.4227,-11.0780,0.4227,-11.0780
0.4565,0.5642,-11.0747,0.4311,-10.9993,0.4329,-10.9960,0.4229,-11.0772,0.4229,-11.0771
0.4568,0.5625,-11.0748,0.4314,-10.9984,0.4334,-10.9951,0.4234,-11.0764,0.4234,-11.0763
0.4570,0.5608,-11.0750,0.4322,-10.9976,0.4343,-10.9943,0.4242,-11.0756,0.4242,-11.0756
0.4572,0.5591,-11.0751,0.4332,-10.9968,0.4356,-10.9936,0.4255,-11.0749,0.4255,-11.0749
0.4575,0.5575,-11.0753,0.4347,-10.9961,0.4372,-10.9929,0.4270,-11.0743,0.4270,-11.0742
0.4577,0.5558,-11.0754,0.4364,-10.9955,0.4391,-10.9923,0.4288,-11.0737,0.4288,-11.0736
0.4580,0.5541,-11.0756,0.4384,-10.9949,0.4412,-10.9917,0.4309,-11.0731,0.4309,-11.0731
0.4582,0.5525,-11.0757,0.4407,-10.9944,0.4437,-10.9912,0.4333,-11.0726,0.4333,-11.0726
0.4585,0.5508,-11.0759,0.4432,-10.9939,0.4463,-10.9908,0.4358,-11.0722,0.4358,-11.0722
0.4587,0.5492,-11.0760,0.4460,-10.9935,0.4491,-10.9905,0.4386,-11.0719,0.4386,-11.0719
0.4590,0.5476,-11.0762,0.4488,-10.9933,0.4521,-10.9902,0.4415,-11.0717,0.4415,-11.0717
0.4592,0.5459,-11.0763,0.4518,-10.9931,0.4551,-10.9901,0.4444,-11.0716,0.4444,-11.0715
0.4595,0.5443,-11.0765,0.4549,-10.9930,0.4582,-10.9900,0.4475,-11.0715,0.4475,-11.0715
0.4597,0.5427,-11.0766,0.4581,-10.9930,0.4614,-10.9901,0.4505,-11.0716,0.4505,-11.0715
0.4599,0.5411,-11.0768,0.4612,-10.9931,0.4645,-10.9902,0.4536,-11.0717,0.4536,-11.0717
0.4602,0.5394,-11.0769,0.4643,-10.9933,0.4676,-10.9905,0.4566,-11.0720,0.4566,-11.0719
0.4604,0.5378,-11.0771,0.4673,-10.9936,0.4705,-10.9909,0.4594,-11.0723,0.4594,-11.0723
0.4607,0.5362,-11.0772,0.4701,-10.9940,0.4733,-10.9913,0.4621,-11.0727,0.4621,-11.0727
0.4609,0.5346,-11.0773,0.4728,-10.9945,0.4759,-10.9919,0.4647,-11.0733,0.4647,-11.0732
0.4612,0.5330,-11.0775,0.4753,-10.9951,0.4782,-10.9926,0.4669,-11.0739,0.4669,-11.0739
0.4614,0.5314,-11.0776,0.4775,-10.9958,0.4803,-10.9933,0.4690,-11.0746,0.4690,-11.0746
0.4617,0.5299,-11.0778,0.4794,-10.9966,0.4821,-10.9942,0.4706,-11.0754,0.4706,-11.0754
0.4619,0.5283,-11.0779,0.4810,-10.9975,0.4835,-10.9951,0.4720,-11.0763,0.4720,-11.0763
0.4622,0.5267,-11.0780,0.4822,-10.9984,0.4845,-10.9961,0.4730,-11.0773,0.4730,-11.0772
0.4624,0.5251,-11.0782,0.4830,-10.9994,0.4851,-10.9971,0.4735,-11.0783,0.4735,-11.0782
0.4626,0.5236,-11.0783,0.4834,-11.0005,0.4853,-10.9982,0.4737,-11.0793,0.4737,-11.0793
0.4629,0.5220,-11.0784,0.4833,-11.0016,0.4850,-10.9993,0.4734,-11.0804,0.4734,-11.0803
0.4631,0.5204,-11.0786,0.4828,-11.0027,0.4843,-11.0004,0.4727,-11.0814,0.4727,-11.0814
0.4634,0.5189,-11.0787,0.4819,-11.0038,0.4831,-11.0016,0.4715,-11.0825,0.4715,-11.0825
0.4636,0.5173,-11.0788,0.4805,-11.0050,0.4814,-11.0027,0.4699,-11.0836,0.4699,-11.0836
0.4639,0.5158,-11.0790,0.4786,-11.0061,0.4793,-11.0039,0.4678,-11.0847,0.4678,-11.0847
0.4641,0.5143,-11.0791,0.4763,-11.0072,0.4767,-11.0050,0.4653,-11.0857,0.4653,-11.0857
0.4644,0.5127,-11.0792,0.4735,-11.0083,0.4738,-11.0060,0.4624,-11.0867,0.4624,-11.0867
0.4646,0.5112,-11.0794,0.4703,-11.0093,0.4704,-11.0070,0.4591,-11.0877,0.4591,-11.0876
0.4649,0.5097,-11.0795,0.4668,-11.0103,0.4666,-11.0079,0.4554,-11.0885,0.4554,-11.0885
0.4651,0.5082,-11.0796,0.4628,-11.0111,0.4625,-11.0088,0.4514,-11.0894,0.4514,-11.0893
0.4653,0.5066,-11.0798,0.4586,-11.0120,0.4581,-11.0096,0.4471,-11.0901,0.4471,-11.0900
0.4656,0.5051,-11.0799,0.4540,-11.0127,0.4534,-11.0103,0.4425,-11.0907,0.4425,-11.0907
0.4658,0.5036,-11.0800,0.4493,-11.0133,0.4485,-11.0109,0.4377,-11.0913,0.4377,-11.0913
0.4661,0.5021,-11.0801,0.4443,-11.0139,0.4434,-11.0114,0.4328,-11.0918,0.4328,-11.0917
0.4663,0.5006,-11.0803,0.4391,-11.0143,0.4382,-11.0118,0.4277,-11.0922,0.4277,-11.0921
0.4666,0.4991,-11.0804,0.4338,-11.0147,0.4328,-11.0121,0.4225,-11.0925,0.4225,-11.0924
0.4668,0.4976,-11.0805,0.4285,-11.0150,0.4274,-11.0123,0.4172,-11.0927,0.4172,-11.0926
0.4671,0.4961,-11.0806,0.4231,-11.0151,0.4220,-11.0125,0.4119,-11.0928,0.4119,-11.0928
0.4673,0.4947,-11.0807,0.4177,-11.0152,0.4166,-11.0125,0.4067,-11.0928,0.4067,-11.0928
0.4676,0.4932,-11.0809,0.4124,-11.0152,0.4113,-11.0125,0.4015,-11.0928,0.4015,-11.0928
0.4678,0.4917,-11.0810,0.4071,-11.0151,0.4061,-11.0123,0.3965,-11.0927,0.3965,-11.0927
0.4680,0.4902,-11.0811,0.4020,-11.0150,0.4011,-11.0121,0.3915,-11.0925,0.3915,-11.0925
0.4683,0.4888,-11.0812,0.3970,-11.0148,0.3962,-11.0119,0.3868,-11.0923,0.3868,-11.0922
0.4685,0.4873,-11.0813,0.3923,-11.0145,0.3915,-11.0115,0.3822,-11.0919,0.3822,-11.0919
0.4688,0.4859,-11.0814,0.3877,-11.0141,0.3870,-11.0112,0.3779,-11.0916,0.3779,-11.0915
0.4690,0.4844,-11.0816,0.3834,-11.0137,0.3828,-11.0107,0.3738,-11.0912,0.3738,-11.0911
0.4693,0.4830,-11.0817,0.3794,-11.0132,0.3789,-11.0102,0.3700,-11.0907,0.3700,-11.0907
0.4695,0.4815,-11.0818,0.3756,-11.0127,0.3753,-11.0097,0.3665,-11.0902,0.3665,-11.0902
0.4698,0.4801,-11.0819,0.3722,-11.0122,0.3720,-11.0092,0.3632,-11.0897,0.3632,-11.0897
0.4700,0.4787,-11.0820,0.3690,-11.0116,0.3690,-11.0086,0.3603,-11.0891,0.3603,-11.0891
0.4703,0.4772,-11.0821,0.3662,-11.0110,0.3664,-11.0080,0.3577,-11.0886,0.3577,-11.0885
0.4705,0.4758,-11.0822,0.3638,-11.0104,0.3641,-11.0073,0.3555,-11.0880,0.3555,-11.0879
0.4707,0.4744,-11.0824,0.3617,-11.0098,0.3622,-11.0067,0.3536,-11.0874,0.3536,-11.0874
0.4710,0.4730,-11.0825,0.3599,-11.0092,0.3606,-11.0061,0.3520,-11.0868,0.3520,-11.0867
0.4712,0.4716,-11.0826,0.3585,-11.0086,0.3593,-11.0054,0.3508,-11.0862,0.3508,-11.0861
0.4715,0.4701,-11.0827,0.3574,-11.0079,0.3585,-11.0048,0.3499,-11.0856,0.3499,-11.0855
0.4717,0.4687,-11.0828,0.3567,-11.0073,0.3579,-11.0042,0.3494,-11.0850,0.3494,-11.0849
0.4720,0.4673,-11.0829,0.3564,-11.0067,0.3577,-11.0036,0.3492,-11.0844,0.3492,-11.0844
0.4722,0.4660,-11.0830,0.3563,-11.0061,0.3578,-11.0030,0.3493,-11.0838,0.3493,-11.0838
0.4725,0.4646,-11.0831,0.3566,-11.0055,0.3583,-11.0024,0.3497,-11.0833,0.3497,-11.0833
0.4727,0.4632,-11.0832,0.3572,-11.0050,0.3590,-11.0019,0.3504,-11.0828,0.3504,-11.0827
0.4730,0.4618,-11.0833,0.3581,-11.0044,0.3601,-11.0014,0.3514,-11.0823,0.3514,-11.0823
0.4732,0.4604,-11.0834,0.3593,-11.0040,0.3614,-11.0009,0.3527,-11.0818,0.3527,-11.0818
0.4734,0.4590,-11.0835,0.3607,-11.0035,0.3630,-11.0005,0.3542,-11.0814,0.3542,-11.0814
0.4737,0.4577,-11.0836,0.3624,-11.0031,0.3647,-11.0001,0.3560,-11.0811,0.3560,-11.0810
0.4739,0.4563,-11.0837,0.3643,-11.0027,0.3667,-10.9997,0.3579,-11.0807,0.3579,-11.0807
0.4742,0.4549,-11.0838,0.3664,-11.0024,0.3689,-10.9995,0.3600,-11.0805,0.3600,-11.0804
0.4744,0.4536,-11.0839,0.3686,-11.0022,0.3712,-10.9992,0.3623,-11.0803,0.3623,-11.0802
0.4747,0.4522,-11.0840,0.3710,-11.0020,0.3737,-10.9991,0.3647,-11.0801,0.3647,-11.0801
0.4749,0.4509,-11.0841,0.3735,-11.0019,0.3762,-10.9990,0.3671,-11.0800,0.3671,-11.0800
0.4752,0.4495,-11.0842,0.3760,-11.0018,0.3788,-10.9989,0.3696,-11.0800,0.3696,-11.0799
0.4754,0.4482,-11.0843,0.3786,-11.0018,0.3814,-10.9990,0.3722,-11.0800,0.3722,-11.0800
0.4757,0.4468,-11.0844,0.3812,-11.0019,0.3840,-10.9991,0.3747,-11.0801,0.3747,-11.0801
0.4759,0.4455,-11.0845,0.3837,-11.0020,0.3865,-10.9993,0.3771,-11.0803,0.3771,-11.0802
0.4761,0.4442,-11.0846,0.3862,-11.0022,0.3889,-10.9995,0.3795,-11.0805,0.3795,-11.0805
0.4764,0.4429,-11.0847,0.3886,-11.0025,0.3912,-10.9998,0.3817,-11.0808,0.3817,-11.0808
0.4766,0.4415,-11.0848,0.3908,-11.0028,0.3934,-11.0002,0.3838,-11.0812,0.3838,-11.0811
0.4769,0.4402,-11.0849,0.3928,-11.0033,0.3953,-11.0007,0.3857,-11.0816,0.3857,-11.0816
0.4771,0.4389,-11.0850,0.3946,-11.0037,0.3970,-11.0012,0.3873,-11.0821,0.3873,-11.0821
0.4774,0.4376,-11.0851,0.3962,-11.0043,0.3985,-11.0017,0.3887,-11.0827,0.3887,-11.0826
0.4776,0.4363,-11.0852,0.3975,-11.0049,0.3996,-11.0024,0.3899,-11.0833,0.3899,-11.0832
0.4779,0.4350,-11.0853,0.3985,-11.0055,0.4005,-11.0030,0.3907,-11.0839,0.3907,-11.0839
0.4781,0.4337,-11.0854,0.3992,-11.0062,0.4010,-11.0038,0.3911,-11.0846,0.3911,-11.0845
0.4784,0.4324,-11.0855,0.3995,-11.0069,0.4011,-11.0045,0.3913,-11.0853,0.3913,-11.0852
0.4786,0.4311,-11.0856,0.3995,-11.0077,0.4009,-11.0053,0.3910,-11.0860,0.3910,-11.0860
0.4788,0.4298,-11.0857,0.3991,-11.0084,0.4003,-11.0060,0.3904,-11.0868,0.3904,-11.0867
0.4791,0.4285,-11.0858,0.3983,-11.0092,0.3993,-11.0068,0.3894,-11.0875,0.3894,-11.0875
0.4793,0.4272,-11.0859,0.3971,-11.0100,0.3979,-11.0076,0.3881,-11.0882,0.3881,-11.0882
0.4796,0.4260,-11.0859,0.3955,-11.0108,0.3962,-11.0084,0.3864,-11.0890,0.3864,-11.0889
0.4798,0.4247,-11.0860,0.3936,-11.0115,0.3941,-11.0091,0.3843,-11.0897,0.3843,-11.0896
0.4801,0.4234,-11.0861,0.3913,-11.0123,0.3916,-11.0098,0.3819,-11.0904,0.3819,-11.0903
0.4803,0.4222,-11.0862,0.3887,-11.0129,0.3888,-11.0105,0.3792,-11.0910,0.3792,-11.0910
0.4806,0.4209,-11.0863,0.3858,-11.0136,0.3857,-11.0112,0.3761,-11.0916,0.3761,-11.0916
0.4808,0.4196,-11.0864,0.3825,-11.0142,0.3823,-11.0117,0.3728,-11.0921,0.3728,-11.0921
0.4811,0.4184,-11.0865,0.3790,-11.0148,0.3786,-11.0123,0.3693,-11.0926,0.3693,-11.0926
0.4813,0.4171,-11.0866,0.3752,-11.0153,0.3748,-11.0127,0.3655,-11.0931,0.3655,-11.0931
0.4815,0.4159,-11.0866,0.3713,-11.0157,0.3707,-11.0132,0.3615,-11.0935,0.3615,-11.0934
0.4818,0.4146,-11.0867,0.3672,-11.0161,0.3665,-11.0135,0.3574,-11.0938,0.3574,-11.0938
0.4820,0.4134,-11.0868,0.3629,-11.0164,0.3622,-11.0138,0.3532,-11.0941,0.3532,-11.0940
0.4823,0.4122,-11.0869,0.3585,-11.0166,0.3577,-11.0140,0.3489,-11.0943,0.3489,-11.0942
0.4825,0.4109,-11.0870,0.3541,-11.0168,0.3533,-11.0142,0.3446,-11.0944,0.3446,-11.0944
0.4828,0.4097,-11.0871,0.3497,-11.0169,0.3488,-11.0142,0.3402,-11.0945,0.3402,-11.0945
0.4830,0.4085,-11.0871,0.3452,-11.0170,0.3444,-11.0143,0.3359,-11.0945,0.3359,-11.0945
0.4833,0.4073,-11.0872,0.3408,-11.0170,0.3400,-11.0142,0.3317,-11.0945,0.3316,-11.0945
0.4835,0.4060,-11.0873,0.3365,-11.0169,0.3357,-11.0142,0.3275,-11.0944,0.3275,-11.0944
0.4838,0.4048,-11.0874,0.3322,-11.0168,0.3315,-11.0140,0.3234,-11.0943,0.3234,-11.0943
0.4840,0.4036,-11.0875,0.3281,-11.0167,0.3274,-11.0138,0.3195,-11.0941,0.3195,-11.0941
0.4842,0.4024,-11.0875,0.3242,-11.0165,0.3236,-11.0136,0.3157,-11.0939,0.3157,-11.0939
0.4845,0.4012,-11.0876,0.3204,-11.0162,0.3199,-11.0134,0.3121,-11.0937,0.3121,-11.0936
0.4847,0.4000,-11.0877,0.3169,-11.0160,0.3164,-11.0131,0.3087,-11.0934,0.3087,-11.0933
0.4850,0.3988,-11.0878,0.3135,-11.0156,0.3132,-11.0127,0.3056,-11.0931,0.3056,-11.0930
0.4852,0.3976,-11.0879,0.3104,-11.0153,0.3102,-11.0124,0.3027,-11.0927,0.3027,-11.0927
0.4855,0.3964,-11.0879,0.3076,-11.0149,0.3075,-11.0120,0.3000,-11.0924,0.3000,-11.0923
0.4857,0.3953,-11.0880,0.3050,-11.0145,0.3050,-11.0116,0.2976,-11.0920,0.2976,-11.0920
0.4860,0.3941,-11.0881,0.3027,-11.0141,0.3028,-11.0112,0.2955,-11.0916,0.2955,-11.0916
0.4862,0.3929,-11.0882,0.3006,-11.0137,0.3009,-11.0108,0.2936,-11.0912,0.2936,-11.0912
0.4865,0.3917,-11.0882,0.2989,-11.0133,0.2993,-11.0103,0.2921,-11.0908,0.2920,-11.0908
0.4867,0.3906,-11.0883,0.2974,-11.0129,0.2980,-11.0099,0.2908,-11.0904,0.2908,-11.0904
0.4869,0.3894,-11.0884,0.2963,-11.0124,0.2970,-11.0095,0.2898,-11.0900,0.2898,-11.0899
0.4872,0.3882,-11.0885,0.2954,-11.0120,0.2963,-11.0090,0.2890,-11.0896,0.2890,-11.0895
0.4874,0.3871,-11.0885,0.2948,-11.0116,0.2958,-11.0086,0.2886,-11.0892,0.2886,-11.0891
0.4877,0.3859,-11.0886,0.2945,-11.0112,0.2956,-11.0082,0.2884,-11.0888,0.2884,-11.0887
0.4879,0.3848,-11.0887,0.2945,-11.0108,0.2958,-11.0078,0.2885,-11.0884,0.2885,-11.0883
0.4882,0.3836,-11.0888,0.2947,-11.0104,0.2961,-11.0074,0.2888,-11.0880,0.2888,-11.0880
0.4884,0.3825,-11.0888,0.2952,-11.0100,0.2967,-11.0070,0.2894,-11.0877,0.2894,-11.0876
0.4887,0.3813,-11.0889,0.2959,-11.0096,0.2976,-11.0067,0.2903,-11.0873,0.2903,-11.0873
0.4889,0.3802,-11.0890,0.2969,-11.0093,0.2987,-11.0064,0.2913,-11.0870,0.2913,-11.0870
0.4892,0.3790,-11.0891,0.2981,-11.0090,0.3000,-11.0061,0.2926,-11.0867,0.2926,-11.0867
0.4894,0.3779,-11.0891,0.2995,-11.0087,0.3015,-11.0058,0.2940,-11.0865,0.2940,-11.0865
0.4896,0.3768,-11.0892,0.3010,-11.0085,0.3031,-11.0056,0.2956,-11.0863,0.2956,-11.0862
0.4899,0.3756,-11.0893,0.3028,-11.0083,0.3049,-11.0054,0.2973,-11.0861,0.2973,-11.0861
0.4901,0.3745,-11.0893,0.3046,-11.0081,0.3068,-11.0052,0.2992,-11.0859,0.2992,-11.0859
0.4904,0.3734,-11.0894,0.3066,-11.0080,0.3088,-11.0051,0.3012,-11.0858,0.3012,-11.0858
0.4906,0.3723,-11.0895,0.3086,-11.0079,0.3109,-11.0050,0.3032,-11.0858,0.3032,-11.0857
0.4909,0.3712,-11.0895,0.3107,-11.0078,0.3131,-11.0050,0.3053,-11.0857,0.3053,-11.0857
0.4911,0.3701,-11.0896,0.3129,-11.0078,0.3152,-11.0050,0.3074,-11.0858,0.3074,-11.0857
0.4914,0.3690,-11.0897,0.3150,-11.0079,0.3173,-11.0051,0.3094,-11.0858,0.3094,-11.0858
0.4916,0.3679,-11.0897,0.3171,-11.0080,0.3194,-11.0052,0.3115,-11.0860,0.3115,-11.0859
0.4919,0.3668,-11.0898,0.3192,-11.0081,0.3214,-11.0054,0.3134,-11.0861,0.3134,-11.0861
0.4921,0.3657,-11.0899,0.3211,-11.0083,0.3233,-11.0056,0.3153,-11.0863,0.3153,-11.0863
0.4923,0.3646,-11.0899,0.3229,-11.0085,0.3251,-11.0059,0.3170,-11.0866,0.3170,-11.0865
0.4926,0.3635,-11.0900,0.3246,-11.0088,0.3267,-11.0062,0.3185,-11.0869,0.3185,-11.0868
0.4928,0.3624,-11.0901,0.3261,-11.0092,0.3281,-11.0065,0.3199,-11.0872,0.3199,-11.0872
0.4931,0.3613,-11.0901,0.3274,-11.0095,0.3293,-11.0069,0.3211,-11.0876,0.3211,-11.0875
0.4933,0.3602,-11.0902,0.3285,-11.0099,0.3303,-11.0074,0.3220,-11.0880,0.3220,-11.0880
0.4936,0.3592,-11.0903,0.3293,-11.0104,0.3310,-11.0078,0.3226,-11.0884,0.3226,-11.0884
0.4938,0.3581,-11.0903,0.3299,-11.0108,0.3314,-11.0083,0.3230,-11.0889,0.3230,-11.0888
0.4941,0.3570,-11.0904,0.3301,-11.0113,0.3315,-11.0088,0.3231,-11.0894,0.3231,-11.0893
0.4943,0.3559,-11.0904,0.3301,-11.0118,0.3313,-11.0093,0.3229,-11.0899,0.3229,-11.0898
0.4946,0.3549,-11.0905,0.3298,-11.0124,0.3308,-11.0099,0.3224,-11.0904,0.3224,-11.0903
0.4948,0.3538,-11.0906,0.3291,-11.0129,0.3300,-11.0104,0.3216,-11.0909,0.3216,-11.0908
0.4950,0.3528,-11.0906,0.3281,-11.0134,0.3289,-11.0109,0.3205,-11.0914,0.3205,-11.0913
0.4953,0.3517,-11.0907,0.3269,-11.0140,0.3274,-11.0115,0.3191,-11.0919,0.3191,-11.0918
0.4955,0.3507,-11.0908,0.3253,-11.0145,0.3257,-11.0120,0.3174,-11.0924,0.3174,-11.0923
0.4958,0.3496,-11.0908,0.3234,-11.0150,0.3236,-11.0125,0.3154,-11.0928,0.3154,-11.0928
0.4960,0.3486,-11.0909,0.3212,-11.0154,0.3213,-11.0129,0.3131,-11.0933,0.3131,-11.0932
0.4963,0.3475,-11.0909,0.3188,-11.0159,0.3187,-11.0134,0.3106,-11.0937,0.3106,-11.0936
0.4965,0.3465,-11.0910,0.3161,-11.0163,0.3159,-11.0138,0.3079,-11.0941,0.3079,-11.0940
0.4968,0.3454,-11.0911,0.3132,-11.0167,0.3129,-11.0141,0.3050,-11.0944,0.3050,-11.0944
0.4970,0.3444,-11.0911,0.3101,-11.0170,0.3097,-11.0145,0.3018,-11.0947,0.3018,-11.0947
0.4973,0.3434,-11.0912,0.3068,-11.0173,0.3064,-11.0147,0.2986,-11.0950,0.2986,-11.0949
0.4975,0.3424,-11.0912,0.3034,-11.0176,0.3029,-11.0150,0.2952,-11.0952,0.2952,-11.0951
0.4977,0.3413,-11.0913,0.2999,-11.0178,0.2993,-11.0152,0.2917,-11.0954,0.2917,-11.0953
0.4980,0.3403,-11.0913,0.2963,-11.0180,0.2957,-11.0153,0.2882,-11.0955,0.2882,-11.0955
0.4982,0.3393,-11.0914,0.2926,-11.0181,0.2920,-11.0154,0.2846,-11.0956,0.2846,-11.0956
0.4985,0.3383,-11.0915,0.2889,-11.0182,0.2883,-11.0155,0.2810,-11.0957,0.2810,-11.0956
0.4987,0.3373,-11.0915,0.2853,-11.0182,0.2846,-11.0155,0.2774,-11.0957,0.2774,-11.0956
0.4990,0.3363,-11.0916,0.2816,-11.0182,0.2810,-11.0155,0.2739,-11.0957,0.2739,-11.0956
0.4992,0.3352,-11.0916,0.2780,-11.0182,0.2774,-11.0154,0.2704,-11.0956,0.2704,-11.0956
0.4995,0.3342,-11.0917,0.2745,-11.0181,0.2739,-11.0153,0.2671,-11.0955,0.2671,-11.0955
0.4997,0.3332,-11.0917,0.2712,-11.0180,0.2706,-11.0152,0.2638,-11.0954,0.2638,-11.0954
0.5000,0.3323,-11.0918,0.2679,-11.0178,0.2674,-11.0150,0.2607,-11.0953,0.2607,-11.0952


==> simdata/conference_differences_nblm.csv <==
# simulation export from CNussbaumLiberzon:conference_differencees_nblm
# file "conference_differencees_nblm.csv"
# a = 10, b = -2
# 
# 
#


t,n.y,n.k
0.0000,-2.5000,-0.6699
0.0001,-2.5023,-0.6692
0.0002,-2.5047,-0.6686
0.0003,-2.5070,-0.6680
0.0004,-2.5093,-0.6674
0.0005,-2.5116,-0.6667
0.0006,-2.5140,-0.6661
0.0007,-2.5163,-0.6655
0.0008,-2.5187,-0.6648
0.0009,-2.5210,-0.6642
0.0010,-2.5233,-0.6636
0.0011,-2.5257,-0.6629
0.0012,-2.5280,-0.6623
0.0013,-2.5304,-0.6617
0.0014,-2.5328,-0.6610
0.0015,-2.5351,-0.6604
0.0016,-2.5375,-0.6597
0.0017,-2.5398,-0.6591
0.0018,-2.5422,-0.6584
0.0019,-2.5446,-0.6578
0.0020,-2.5469,-0.6571
0.0021,-2.5493,-0.6565
0.0022,-2.5517,-0.6559
0.0023,-2.5541,-0.6552
0.0024,-2.5564,-0.6545
0.0025,-2.5588,-0.6539
0.0026,-2.5612,-0.6532
0.0027,-2.5636,-0.6526
0.0028,-2.5660,-0.6519
0.0029,-2.5684,-0.6513
0.0030,-2.5708,-0.6506
0.0031,-2.5732,-0.6499
0.0032,-2.5756,-0.6493
0.0033,-2.5780,-0.6486
0.0034,-2.5804,-0.6480
0.0035,-2.5828,-0.6473
0.0036,-2.5852,-0.6466
0.0037,-2.5876,-0.6460
0.0038,-2.5900,-0.6453
0.0039,-2.5925,-0.6446
0.0040,-2.5949,-0.6439
0.0041,-2.5973,-0.6433
0.0042,-2.5997,-0.6426
0.0043,-2.6021,-0.6419
0.0044,-2.6046,-0.6412
0.0045,-2.6070,-0.6406
0.0046,-2.6094,-0.6399
0.0047,-2.6119,-0.6392
0.0048,-2.6143,-0.6385
0.0049,-2.6168,-0.6378
0.0050,-2.6192,-0.6372
0.0051,-2.6217,-0.6365
0.0052,-2.6241,-0.6358
0.0053,-2.6266,-0.6351
0.0054,-2.6290,-0.6344
0.0055,-2.6315,-0.6337
0.0056,-2.6339,-0.6330
0.0057,-2.6364,-0.6323
0.0058,-2.6389,-0.6316
0.0059,-2.6413,-0.6309
0.0060,-2.6438,-0.6302
0.0061,-2.6463,-0.6295
0.0062,-2.6488,-0.6288
0.0063,-2.6512,-0.6281
0.0064,-2.6537,-0.6274
0.0065,-2.6562,-0.6267
0.0066,-2.6587,-0.6260
0.0067,-2.6612,-0.6253
0.0068,-2.6637,-0.6246
0.0069,-2.6662,-0.6239
0.0070,-2.6687,-0.6232
0.0071,-2.6712,-0.6225
0.0072,-2.6737,-0.6218
0.0073,-2.6762,-0.6210
0.0074,-2.6787,-0.6203
0.0075,-2.6812,-0.6196
0.0076,-2.6837,-0.6189
0.0077,-2.6862,-0.6182
0.0078,-2.6887,-0.6175
0.0079,-2.6913,-0.6167
0.0080,-2.6938,-0.6160
0.0081,-2.6963,-0.6153
0.0082,-2.6989,-0.6146
0.0083,-2.7014,-0.6138
0.0084,-2.7039,-0.6131
0.0085,-2.7065,-0.6124
0.0086,-2.7090,-0.6116
0.0087,-2.7115,-0.6109
0.0088,-2.7141,-0.6102
0.0089,-2.7166,-0.6094
0.0090,-2.7192,-0.6087
0.0091,-2.7217,-0.6079
0.0092,-2.7243,-0.6072
0.0093,-2.7269,-0.6065
0.0094,-2.7294,-0.6057
0.0095,-2.7320,-0.6050
0.0096,-2.7345,-0.6042
0.0097,-2.7371,-0.6035
0.0098,-2.7397,-0.6027
0.0099,-2.7423,-0.6020
0.0100,-2.7448,-0.6012
0.0101,-2.7474,-0.6005
0.0102,-2.7500,-0.5997
0.0103,-2.7526,-0.5990
0.0104,-2.7552,-0.5982
0.0105,-2.7578,-0.5974
0.0106,-2.7604,-0.5967
0.0107,-2.7630,-0.5959
0.0108,-2.7656,-0.5952
0.0109,-2.7682,-0.5944
0.0110,-2.7708,-0.5936
0.0111,-2.7734,-0.5929
0.0112,-2.7760,-0.5921
0.0113,-2.7786,-0.5913
0.0114,-2.7812,-0.5906
0.0115,-2.7839,-0.5898
0.0116,-2.7865,-0.5890
0.0117,-2.7891,-0.5882
0.0118,-2.7917,-0.5874
0.0119,-2.7944,-0.5867
0.0120,-2.7970,-0.5859
0.0121,-2.7996,-0.5851
0.0122,-2.8023,-0.5843
0.0123,-2.8049,-0.5835
0.0124,-2.8076,-0.5827
0.0125,-2.8102,-0.5820
0.0126,-2.8129,-0.5812
0.0127,-2.8155,-0.5804
0.0128,-2.8182,-0.5796
0.0129,-2.8208,-0.5788
0.0130,-2.8235,-0.5780
0.0131,-2.8262,-0.5772
0.0132,-2.8288,-0.5764
0.0133,-2.8315,-0.5756
0.0134,-2.8342,-0.5748
0.0135,-2.8369,-0.5740
0.0136,-2.8395,-0.5732
0.0137,-2.8422,-0.5724
0.0138,-2.8449,-0.5716
0.0139,-2.8476,-0.5708
0.0140,-2.8503,-0.5700
0.0141,-2.8530,-0.5691
0.0142,-2.8557,-0.5683
0.0143,-2.8584,-0.5675
0.0144,-2.8611,-0.5667
0.0145,-2.8638,-0.5659
0.0146,-2.8665,-0.5651
0.0147,-2.8692,-0.5642
0.0148,-2.8719,-0.5634
0.0149,-2.8746,-0.5626
0.0150,-2.8774,-0.5618
0.0151,-2.8801,-0.5609
0.0152,-2.8828,-0.5601
0.0153,-2.8855,-0.5593
0.0154,-2.8883,-0.5584
0.0155,-2.8910,-0.5576
0.0156,-2.8937,-0.5568
0.0157,-2.8965,-0.5559
0.0158,-2.8992,-0.5551
0.0159,-2.9020,-0.5543
0.0160,-2.9047,-0.5534
0.0161,-2.9075,-0.5526
0.0162,-2.9102,-0.5517
0.0163,-2.9130,-0.5509
0.0164,-2.9158,-0.5500
0.0165,-2.9185,-0.5492
0.0166,-2.9213,-0.5483
0.0167,-2.9241,-0.5475
0.0168,-2.9268,-0.5466
0.0169,-2.9296,-0.5458
0.0170,-2.9324,-0.5449
0.0171,-2.9352,-0.5440
0.0172,-2.9380,-0.5432
0.0173,-2.9408,-0.5423
0.0174,-2.9435,-0.5415
0.0175,-2.9463,-0.5406
0.0176,-2.9491,-0.5397
0.0177,-2.9519,-0.5388
0.0178,-2.9547,-0.5380
0.0179,-2.9576,-0.5371
0.0180,-2.9604,-0.5362
0.0181,-2.9632,-0.5354
0.0182,-2.9660,-0.5345
0.0183,-2.9688,-0.5336
0.0184,-2.9716,-0.5327
0.0185,-2.9745,-0.5318
0.0186,-2.9773,-0.5309
0.0187,-2.9801,-0.5301
0.0188,-2.9830,-0.5292
0.0189,-2.9858,-0.5283
0.0190,-2.9886,-0.5274
0.0191,-2.9915,-0.5265
0.0192,-2.9943,-0.5256
0.0193,-2.9972,-0.5247
0.0194,-3.0000,-0.5238
0.0195,-3.0029,-0.5229
0.0196,-3.0058,-0.5220
0.0197,-3.0086,-0.5211
0.0198,-3.0115,-0.5202
0.0199,-3.0144,-0.5193
0.0200,-3.0172,-0.5184
0.0201,-3.0201,-0.5175
0.0202,-3.0230,-0.5166
0.0203,-3.0259,-0.5156
0.0204,-3.0288,-0.5147
0.0205,-3.0316,-0.5138
0.0206,-3.0345,-0.5129
0.0207,-3.0374,-0.5120
0.0208,-3.0403,-0.5111
0.0209,-3.0432,-0.5101
0.0210,-3.0461,-0.5092
0.0211,-3.0490,-0.5083
0.0212,-3.0520,-0.5073
0.0213,-3.0549,-0.5064
0.0214,-3.0578,-0.5055
0.0215,-3.0607,-0.5045
0.0216,-3.0636,-0.5036
0.0217,-3.0666,-0.5027
0.0218,-3.0695,-0.5017
0.0219,-3.0724,-0.5008
0.0220,-3.0754,-0.4998
0.0221,-3.0783,-0.4989
0.0222,-3.0813,-0.4979
0.0223,-3.0842,-0.4970
0.0224,-3.0872,-0.4960
0.0225,-3.0901,-0.4951
0.0226,-3.0931,-0.4941
0.0227,-3.0960,-0.4932
0.0228,-3.0990,-0.4922
0.0229,-3.1020,-0.4913
0.0230,-3.1049,-0.4903
0.0231,-3.1079,-0.4893
0.0232,-3.1109,-0.4884
0.0233,-3.1139,-0.4874
0.0234,-3.1168,-0.4864
0.0235,-3.1198,-0.4855
0.0236,-3.1228,-0.4845
0.0237,-3.1258,-0.4835
0.0238,-3.1288,-0.4825
0.0239,-3.1318,-0.4816
0.0240,-3.1348,-0.4806
0.0241,-3.1378,-0.4796
0.0242,-3.1408,-0.4786
0.0243,-3.1438,-0.4776
0.0244,-3.1468,-0.4766
0.0245,-3.1499,-0.4756
0.0246,-3.1529,-0.4747
0.0247,-3.1559,-0.4737
0.0248,-3.1589,-0.4727
0.0249,-3.1620,-0.4717
0.0250,-3.1650,-0.4707
0.0251,-3.1681,-0.4697
0.0252,-3.1711,-0.4687
0.0253,-3.1741,-0.4677
0.0254,-3.1772,-0.4666
0.0255,-3.1803,-0.4656
0.0256,-3.1833,-0.4646
0.0257,-3.1864,-0.4636
0.0258,-3.1894,-0.4626
0.0259,-3.1925,-0.4616
0.0260,-3.1956,-0.4606
0.0261,-3.1986,-0.4595
0.0262,-3.2017,-0.4585
0.0263,-3.2048,-0.4575
0.0264,-3.2079,-0.4565
0.0265,-3.2110,-0.4554
0.0266,-3.2141,-0.4544
0.0267,-3.2172,-0.4534
0.0268,-3.2203,-0.4523
0.0269,-3.2234,-0.4513
0.0270,-3.2265,-0.4503
0.0271,-3.2296,-0.4492
0.0272,-3.2327,-0.4482
0.0273,-3.2358,-0.4471
0.0274,-3.2389,-0.4461
0.0275,-3.2420,-0.4450
0.0276,-3.2452,-0.4440
0.0277,-3.2483,-0.4429
0.0278,-3.2514,-0.4419
0.0279,-3.2546,-0.4408
0.0280,-3.2577,-0.4398
0.0281,-3.2609,-0.4387
0.0282,-3.2640,-0.4376
0.0283,-3.2672,-0.4366
0.0284,-3.2703,-0.4355
0.0285,-3.2735,-0.4344
0.0286,-3.2766,-0.4334
0.0287,-3.2798,-0.4323
0.0288,-3.2830,-0.4312
0.0289,-3.2861,-0.4301
0.0290,-3.2893,-0.4291
0.0291,-3.2925,-0.4280
0.0292,-3.2957,-0.4269
0.0293,-3.2989,-0.4258
0.0294,-3.3020,-0.4247
0.0295,-3.3052,-0.4236
0.0296,-3.3084,-0.4225
0.0297,-3.3116,-0.4214
0.0298,-3.3148,-0.4203
0.0299,-3.3180,-0.4192
0.0300,-3.3213,-0.4181
0.0301,-3.3245,-0.4170
0.0302,-3.3277,-0.4159
0.0303,-3.3309,-0.4148
0.0304,-3.3341,-0.4137
0.0305,-3.3374,-0.4126
0.0306,-3.3406,-0.4115
0.0307,-3.3438,-0.4104
0.0308,-3.3471,-0.4093
0.0309,-3.3503,-0.4081
0.0310,-3.3536,-0.4070
0.0311,-3.3568,-0.4059
0.0312,-3.3601,-0.4048
0.0313,-3.3633,-0.4036
0.0314,-3.3666,-0.4025
0.0315,-3.3699,-0.4014
0.0316,-3.3731,-0.4002
0.0317,-3.3764,-0.3991
0.0318,-3.3797,-0.3980
0.0319,-3.3830,-0.3968
0.0320,-3.3863,-0.3957
0.0321,-3.3895,-0.3945
0.0322,-3.3928,-0.3934
0.0323,-3.3961,-0.3922
0.0324,-3.3994,-0.3911
0.0325,-3.4027,-0.3899
0.0326,-3.4060,-0.3888
0.0327,-3.4094,-0.3876
0.0328,-3.4127,-0.3864
0.0329,-3.4160,-0.3853
0.0330,-3.4193,-0.3841
0.0331,-3.4226,-0.3829
0.0332,-3.4260,-0.3818
0.0333,-3.4293,-0.3806
0.0334,-3.4326,-0.3794
0.0335,-3.4360,-0.3782
0.0336,-3.4393,-0.3770
0.0337,-3.4427,-0.3759
0.0338,-3.4460,-0.3747
0.0339,-3.4494,-0.3735
0.0340,-3.4527,-0.3723
0.0341,-3.4561,-0.3711
0.0342,-3.4595,-0.3699
0.0343,-3.4628,-0.3687
0.0344,-3.4662,-0.3675
0.0345,-3.4696,-0.3663
0.0346,-3.4730,-0.3651
0.0347,-3.4764,-0.3639
0.0348,-3.4798,-0.3627
0.0349,-3.4831,-0.3615
0.0350,-3.4865,-0.3603
0.0351,-3.4899,-0.3591
0.0352,-3.4934,-0.3578
0.0353,-3.4968,-0.3566
0.0354,-3.5002,-0.3554
0.0355,-3.5036,-0.3542
0.0356,-3.5070,-0.3529
0.0357,-3.5104,-0.3517
0.0358,-3.5139,-0.3505
0.0359,-3.5173,-0.3493
0.0360,-3.5207,-0.3480
0.0361,-3.5242,-0.3468
0.0362,-3.5276,-0.3455
0.0363,-3.5311,-0.3443
0.0364,-3.5345,-0.3430
0.0365,-3.5380,-0.3418
0.0366,-3.5414,-0.3405
0.0367,-3.5449,-0.3393
0.0368,-3.5484,-0.3380
0.0369,-3.5518,-0.3368
0.0370,-3.5553,-0.3355
0.0371,-3.5588,-0.3342
0.0372,-3.5623,-0.3330
0.0373,-3.5658,-0.3317
0.0374,-3.5693,-0.3304
0.0375,-3.5728,-0.3292
0.0376,-3.5763,-0.3279
0.0377,-3.5798,-0.3266
0.0378,-3.5833,-0.3253
0.0379,-3.5868,-0.3240
0.0380,-3.5903,-0.3228
0.0381,-3.5938,-0.3215
0.0382,-3.5973,-0.3202
0.0383,-3.6009,-0.3189
0.0384,-3.6044,-0.3176
0.0385,-3.6079,-0.3163
0.0386,-3.6115,-0.3150
0.0387,-3.6150,-0.3137
0.0388,-3.6186,-0.3124
0.0389,-3.6221,-0.3111
0.0390,-3.6257,-0.3098
0.0391,-3.6292,-0.3084
0.0392,-3.6328,-0.3071
0.0393,-3.6364,-0.3058
0.0394,-3.6399,-0.3045
0.0395,-3.6435,-0.3032
0.0396,-3.6471,-0.3018
0.0397,-3.6507,-0.3005
0.0398,-3.6543,-0.2992
0.0399,-3.6578,-0.2978
0.0400,-3.6614,-0.2965
0.0401,-3.6650,-0.2951
0.0402,-3.6686,-0.2938
0.0403,-3.6723,-0.2925
0.0404,-3.6759,-0.2911
0.0405,-3.6795,-0.2898
0.0406,-3.6831,-0.2884
0.0407,-3.6867,-0.2871
0.0408,-3.6904,-0.2857
0.0409,-3.6940,-0.2843
0.0410,-3.6976,-0.2830
0.0411,-3.7013,-0.2816
0.0412,-3.7049,-0.2802
0.0413,-3.7086,-0.2789
0.0414,-3.7122,-0.2775
0.0415,-3.7159,-0.2761
0.0416,-3.7195,-0.2747
0.0417,-3.7232,-0.2733
0.0418,-3.7269,-0.2720
0.0419,-3.7305,-0.2706
0.0420,-3.7342,-0.2692
0.0421,-3.7379,-0.2678
0.0422,-3.7416,-0.2664
0.0423,-3.7453,-0.2650
0.0424,-3.7490,-0.2636
0.0425,-3.7527,-0.2622
0.0426,-3.7564,-0.2608
0.0427,-3.7601,-0.2594
0.0428,-3.7638,-0.2579
0.0429,-3.7675,-0.2565
0.0430,-3.7712,-0.2551
0.0431,-3.7749,-0.2537
0.0432,-3.7787,-0.2523
0.0433,-3.7824,-0.2508
0.0434,-3.7861,-0.2494
0.0435,-3.7899,-0.2480
0.0436,-3.7936,-0.2465
0.0437,-3.7974,-0.2451
0.0438,-3.8011,-0.2436
0.0439,-3.8049,-0.2422
0.0440,-3.8087,-0.2408
0.0441,-3.8124,-0.2393
0.0442,-3.8162,-0.2378
0.0443,-3.8200,-0.2364
0.0444,-3.8237,-0.2349
0.0445,-3.8275,-0.2335
0.0446,-3.8313,-0.2320
0.0447,-3.8351,-0.2305
0.0448,-3.8389,-0.2291
0.0449,-3.8427,-0.2276
0.0450,-3.8465,-0.2261
0.0451,-3.8503,-0.2246
0.0452,-3.8541,-0.2232
0.0453,-3.8579,-0.2217
0.0454,-3.8618,-0.2202
0.0455,-3.8656,-0.2187
0.0456,-3.8694,-0.2172
0.0457,-3.8732,-0.2157
0.0458,-3.8771,-0.2142
0.0459,-3.8809,-0.2127
0.0460,-3.8848,-0.2112
0.0461,-3.8886,-0.2097
0.0462,-3.8925,-0.2082
0.0463,-3.8963,-0.2067
0.0464,-3.9002,-0.2051
0.0465,-3.9041,-0.2036
0.0466,-3.9079,-0.2021
0.0467,-3.9118,-0.2006
0.0468,-3.9157,-0.1990
0.0469,-3.9196,-0.1975
0.0470,-3.9235,-0.1960
0.0471,-3.9274,-0.1944
0.0472,-3.9313,-0.1929
0.0473,-3.9352,-0.1913
0.0474,-3.9391,-0.1898
0.0475,-3.9430,-0.1882
0.0476,-3.9469,-0.1867
0.0477,-3.9508,-0.1851
0.0478,-3.9547,-0.1836
0.0479,-3.9587,-0.1820
0.0480,-3.9626,-0.1804
0.0481,-3.9665,-0.1789
0.0482,-3.9705,-0.1773
0.0483,-3.9744,-0.1757
0.0484,-3.9784,-0.1741
0.0485,-3.9823,-0.1725
0.0486,-3.9863,-0.1710
0.0487,-3.9903,-0.1694
0.0488,-3.9942,-0.1678
0.0489,-3.9982,-0.1662
0.0490,-4.0022,-0.1646
0.0491,-4.0062,-0.1630
0.0492,-4.0101,-0.1614
0.0493,-4.0141,-0.1598
0.0494,-4.0181,-0.1582
0.0495,-4.0221,-0.1565
0.0496,-4.0261,-0.1549
0.0497,-4.0301,-0.1533
0.0498,-4.0341,-0.1517
0.0499,-4.0382,-0.1501
0.0500,-4.0422,-0.1484
0.0501,-4.0462,-0.1468
0.0502,-4.0502,-0.1452
0.0503,-4.0543,-0.1435
0.0504,-4.0583,-0.1419
0.0505,-4.0623,-0.1402
0.0506,-4.0664,-0.1386
0.0507,-4.0704,-0.1369
0.0508,-4.0745,-0.1353
0.0509,-4.0786,-0.1336
0.0510,-4.0826,-0.1319
0.0511,-4.0867,-0.1303
0.0512,-4.0908,-0.1286
0.0513,-4.0948,-0.1269
0.0514,-4.0989,-0.1253
0.0515,-4.1030,-0.1236
0.0516,-4.1071,-0.1219
0.0517,-4.1112,-0.1202
0.0518,-4.1153,-0.1185
0.0519,-4.1194,-0.1168
0.0520,-4.1235,-0.1151
0.0521,-4.1276,-0.1134
0.0522,-4.1317,-0.1117
0.0523,-4.1359,-0.1100
0.0524,-4.1400,-0.1083
0.0525,-4.1441,-0.1066
0.0526,-4.1483,-0.1049
0.0527,-4.1524,-0.1031
0.0528,-4.1565,-0.1014
0.0529,-4.1607,-0.0997
0.0530,-4.1648,-0.0980
0.0531,-4.1690,-0.0962
0.0532,-4.1732,-0.0945
0.0533,-4.1773,-0.0927
0.0534,-4.1815,-0.0910
0.0535,-4.1857,-0.0893
0.0536,-4.1898,-0.0875
0.0537,-4.1940,-0.0857
0.0538,-4.1982,-0.0840
0.0539,-4.2024,-0.0822
0.0540,-4.2066,-0.0805
0.0541,-4.2108,-0.0787
0.0542,-4.2150,-0.0769
0.0543,-4.2192,-0.0751
0.0544,-4.2234,-0.0734
0.0545,-4.2277,-0.0716
0.0546,-4.2319,-0.0698
0.0547,-4.2361,-0.0680
0.0548,-4.2403,-0.0662
0.0549,-4.2446,-0.0644
0.0550,-4.2488,-0.0626
0.0551,-4.2531,-0.0608
0.0552,-4.2573,-0.0590
0.0553,-4.2616,-0.0572
0.0554,-4.2658,-0.0554
0.0555,-4.2701,-0.0535
0.0556,-4.2744,-0.0517
0.0557,-4.2786,-0.0499
0.0558,-4.2829,-0.0481
0.0559,-4.2872,-0.0462
0.0560,-4.2915,-0.0444
0.0561,-4.2958,-0.0425
0.0562,-4.3001,-0.0407
0.0563,-4.3043,-0.0389
0.0564,-4.3087,-0.0370
0.0565,-4.3130,-0.0351
0.0566,-4.3173,-0.0333
0.0567,-4.3216,-0.0314
0.0568,-4.3259,-0.0296
0.0569,-4.3302,-0.0277
0.0570,-4.3346,-0.0258
0.0571,-4.3389,-0.0239
0.0572,-4.3432,-0.0220
0.0573,-4.3476,-0.0202
0.0574,-4.3519,-0.0183
0.0575,-4.3563,-0.0164
0.0576,-4.3606,-0.0145
0.0577,-4.3650,-0.0126
0.0578,-4.3694,-0.0107
0.0579,-4.3737,-0.0088
0.0580,-4.3781,-0.0068
0.0581,-4.3825,-0.0049
0.0582,-4.3869,-0.0030
0.0583,-4.3912,-0.0011
0.0584,-4.3956,0.0008
0.0585,-4.4000,0.0028
0.0586,-4.4044,0.0047
0.0587,-4.4088,0.0067
0.0588,-4.4133,0.0086
0.0589,-4.4177,0.0105
0.0590,-4.4221,0.0125
0.0591,-4.4265,0.0145
0.0592,-4.4309,0.0164
0.0593,-4.4354,0.0184
0.0594,-4.4398,0.0203
0.0595,-4.4442,0.0223
0.0596,-4.4487,0.0243
0.0597,-4.4531,0.0263
0.0598,-4.4576,0.0282
0.0599,-4.4620,0.0302
0.0600,-4.4665,0.0322
0.0601,-4.4710,0.0342
0.0602,-4.4754,0.0362
0.0603,-4.4799,0.0382
0.0604,-4.4844,0.0402
0.0605,-4.4889,0.0422
0.0606,-4.4934,0.0443
0.0607,-4.4978,0.0463
0.0608,-4.5023,0.0483
0.0609,-4.5068,0.0503
0.0610,-4.5113,0.0524
0.0611,-4.5159,0.0544
0.0612,-4.5204,0.0564
0.0613,-4.5249,0.0585
0.0614,-4.5294,0.0605
0.0615,-4.5339,0.0626
0.0616,-4.5385,0.0646
0.0617,-4.5430,0.0667
0.0618,-4.5475,0.0688
0.0619,-4.5521,0.0708
0.0620,-4.5566,0.0729
0.0621,-4.5612,0.0750
0.0622,-4.5657,0.0770
0.0623,-4.5703,0.0791
0.0624,-4.5749,0.0812
0.0625,-4.5794,0.0833
0.0626,-4.5840,0.0854
0.0627,-4.5886,0.0875
0.0628,-4.5932,0.0896
0.0629,-4.5977,0.0917
0.0630,-4.6023,0.0938
0.0631,-4.6069,0.0960
0.0632,-4.6115,0.0981
0.0633,-4.6161,0.1002
0.0634,-4.6207,0.1023
0.0635,-4.6254,0.1045
0.0636,-4.6300,0.1066
0.0637,-4.6346,0.1088
0.0638,-4.6392,0.1109
0.0639,-4.6438,0.1131
0.0640,-4.6485,0.1152
0.0641,-4.6531,0.1174
0.0642,-4.6577,0.1195
0.0643,-4.6624,0.1217
0.0644,-4.6670,0.1239
0.0645,-4.6717,0.1261
0.0646,-4.6764,0.1282
0.0647,-4.6810,0.1304
0.0648,-4.6857,0.1326
0.0649,-4.6903,0.1348
0.0650,-4.6950,0.1370
0.0651,-4.6997,0.1392
0.0652,-4.7044,0.1414
0.0653,-4.7091,0.1436
0.0654,-4.7138,0.1459
0.0655,-4.7184,0.1481
0.0656,-4.7231,0.1503
0.0657,-4.7278,0.1525
0.0658,-4.7326,0.1548
0.0659,-4.7373,0.1570
0.0660,-4.7420,0.1593
0.0661,-4.7467,0.1615
0.0662,-4.7514,0.1638
0.0663,-4.7561,0.1660
0.0664,-4.7609,0.1683
0.0665,-4.7656,0.1705
0.0666,-4.7703,0.1728
0.0667,-4.7751,0.1751
0.0668,-4.7798,0.1774
0.0669,-4.7846,0.1797
0.0670,-4.7893,0.1820
0.0671,-4.7941,0.1842
0.0672,-4.7989,0.1865
0.0673,-4.8036,0.1888
0.0674,-4.8084,0.1912
0.0675,-4.8132,0.1935
0.0676,-4.8179,0.1958
0.0677,-4.8227,0.1981
0.0678,-4.8275,0.2004
0.0679,-4.8323,0.2028
0.0680,-4.8371,0.2051
0.0681,-4.8419,0.2074
0.0682,-4.8467,0.2098
0.0683,-4.8515,0.2121
0.0684,-4.8563,0.2145
0.0685,-4.8611,0.2168
0.0686,-4.8659,0.2192
0.0687,-4.8708,0.2216
0.0688,-4.8756,0.2239
0.0689,-4.8804,0.2263
0.0690,-4.8852,0.2287
0.0691,-4.8901,0.2311
0.0692,-4.8949,0.2335
0.0693,-4.8998,0.2359
0.0694,-4.9046,0.2383
0.0695,-4.9095,0.2407
0.0696,-4.9143,0.2431
0.0697,-4.9192,0.2455
0.0698,-4.9240,0.2479
0.0699,-4.9289,0.2504
0.0700,-4.9338,0.2528
0.0701,-4.9386,0.2552
0.0702,-4.9435,0.2577
0.0703,-4.9484,0.2601
0.0704,-4.9533,0.2625
0.0705,-4.9582,0.2650
0.0706,-4.9631,0.2675
0.0707,-4.9680,0.2699
0.0708,-4.9729,0.2724
0.0709,-4.9778,0.2749
0.0710,-4.9827,0.2773
0.0711,-4.9876,0.2798
0.0712,-4.9925,0.2823
0.0713,-4.9974,0.2848
0.0714,-5.0023,0.2873
0.0715,-5.0072,0.2898
0.0716,-5.0122,0.2923
0.0717,-5.0171,0.2948
0.0718,-5.0220,0.2973
0.0719,-5.0270,0.2999
0.0720,-5.0319,0.3024
0.0721,-5.0369,0.3049
0.0722,-5.0418,0.3075
0.0723,-5.0468,0.3100
0.0724,-5.0517,0.3125
0.0725,-5.0567,0.3151
0.0726,-5.0616,0.3177
0.0727,-5.0666,0.3202
0.0728,-5.0716,0.3228
0.0729,-5.0765,0.3254
0.0730,-5.0815,0.3279
0.0731,-5.0865,0.3305
0.0732,-5.0915,0.3331
0.0733,-5.0964,0.3357
0.0734,-5.1014,0.3383
0.0735,-5.1064,0.3409
0.0736,-5.1114,0.3435
0.0737,-5.1164,0.3461
0.0738,-5.1214,0.3487
0.0739,-5.1264,0.3514
0.0740,-5.1314,0.3540
0.0741,-5.1364,0.3566
0.0742,-5.1415,0.3593
0.0743,-5.1465,0.3619
0.0744,-5.1515,0.3645
0.0745,-5.1565,0.3672
0.0746,-5.1615,0.3699
0.0747,-5.1666,0.3725
0.0748,-5.1716,0.3752
0.0749,-5.1766,0.3779
0.0750,-5.1817,0.3805
0.0751,-5.1867,0.3832
0.0752,-5.1918,0.3859
0.0753,-5.1968,0.3886
0.0754,-5.2019,0.3913
0.0755,-5.2069,0.3940
0.0756,-5.2120,0.3967
0.0757,-5.2170,0.3995
0.0758,-5.2221,0.4022
0.0759,-5.2272,0.4049
0.0760,-5.2322,0.4076
0.0761,-5.2373,0.4104
0.0762,-5.2424,0.4131
0.0763,-5.2475,0.4159
0.0764,-5.2526,0.4186
0.0765,-5.2576,0.4214
0.0766,-5.2627,0.4241
0.0767,-5.2678,0.4269
0.0768,-5.2729,0.4297
0.0769,-5.2780,0.4325
0.0770,-5.2831,0.4353
0.0771,-5.2882,0.4380
0.0772,-5.2933,0.4408
0.0773,-5.2984,0.4436
0.0774,-5.3035,0.4464
0.0775,-5.3086,0.4493
0.0776,-5.3138,0.4521
0.0777,-5.3189,0.4549
0.0778,-5.3240,0.4577
0.0779,-5.3291,0.4606
0.0780,-5.3342,0.4634
0.0781,-5.3394,0.4663
0.0782,-5.3445,0.4691
0.0783,-5.3496,0.4720
0.0784,-5.3548,0.4748
0.0785,-5.3599,0.4777
0.0786,-5.3651,0.4806
0.0787,-5.3702,0.4834
0.0788,-5.3754,0.4863
0.0789,-5.3805,0.4892
0.0790,-5.3857,0.4921
0.0791,-5.3908,0.4950
0.0792,-5.3960,0.4979
0.0793,-5.4011,0.5008
0.0794,-5.4063,0.5037
0.0795,-5.4115,0.5067
0.0796,-5.4166,0.5096
0.0797,-5.4218,0.5125
0.0798,-5.4270,0.5155
0.0799,-5.4321,0.5184
0.0800,-5.4373,0.5214
0.0801,-5.4425,0.5243
0.0802,-5.4477,0.5273
0.0803,-5.4529,0.5302
0.0804,-5.4581,0.5332
0.0805,-5.4633,0.5362
0.0806,-5.4685,0.5392
0.0807,-5.4736,0.5422
0.0808,-5.4788,0.5452
0.0809,-5.4840,0.5482
0.0810,-5.4892,0.5512
0.0811,-5.4945,0.5542
0.0812,-5.4997,0.5572
0.0813,-5.5049,0.5602
0.0814,-5.5101,0.5633
0.0815,-5.5153,0.5663
0.0816,-5.5205,0.5693
0.0817,-5.5257,0.5724
0.0818,-5.5310,0.5754
0.0819,-5.5362,0.5785
0.0820,-5.5414,0.5816
0.0821,-5.5466,0.5846
0.0822,-5.5519,0.5877
0.0823,-5.5571,0.5908
0.0824,-5.5623,0.5939
0.0825,-5.5676,0.5970
0.0826,-5.5728,0.6001
0.0827,-5.5780,0.6032
0.0828,-5.5833,0.6063
0.0829,-5.5885,0.6094
0.0830,-5.5938,0.6125
0.0831,-5.5990,0.6157
0.0832,-5.6043,0.6188
0.0833,-5.6095,0.6219
0.0834,-5.6148,0.6251
0.0835,-5.6201,0.6282
0.0836,-5.6253,0.6314
0.0837,-5.6306,0.6346
0.0838,-5.6358,0.6377
0.0839,-5.6411,0.6409
0.0840,-5.6464,0.6441
0.0841,-5.6517,0.6473
0.0842,-5.6569,0.6505
0.0843,-5.6622,0.6537
0.0844,-5.6675,0.6569
0.0845,-5.6728,0.6601
0.0846,-5.6780,0.6633
0.0847,-5.6833,0.6665
0.0848,-5.6886,0.6698
0.0849,-5.6939,0.6730
0.0850,-5.6992,0.6762
0.0851,-5.7045,0.6795
0.0852,-5.7098,0.6828
0.0853,-5.7151,0.6860
0.0854,-5.7204,0.6893
0.0855,-5.7257,0.6925
0.0856,-5.7310,0.6958
0.0857,-5.7363,0.6991
0.0858,-5.7416,0.7024
0.0859,-5.7469,0.7057
0.0860,-5.7522,0.7090
0.0861,-5.7575,0.7123
0.0862,-5.7628,0.7156
0.0863,-5.7682,0.7189
0.0864,-5.7735,0.7223
0.0865,-5.7788,0.7256
0.0866,-5.7841,0.7289
0.0867,-5.7895,0.7323
0.0868,-5.7948,0.7356
0.0869,-5.8001,0.7390
0.0870,-5.8054,0.7424
0.0871,-5.8108,0.7457
0.0872,-5.8161,0.7491
0.0873,-5.8214,0.7525
0.0874,-5.8268,0.7559
0.0875,-5.8321,0.7593
0.0876,-5.8375,0.7627
0.0877,-5.8428,0.7661
0.0878,-5.8482,0.7695
0.0879,-5.8535,0.7729
0.0880,-5.8589,0.7763
0.0881,-5.8642,0.7798
0.0882,-5.8696,0.7832
0.0883,-5.8749,0.7867
0.0884,-5.8803,0.7901
0.0885,-5.8857,0.7936
0.0886,-5.8910,0.7970
0.0887,-5.8964,0.8005
0.0888,-5.9018,0.8040
0.0889,-5.9071,0.8075
0.0890,-5.9125,0.8110
0.0891,-5.9179,0.8145
0.0892,-5.9233,0.8180
0.0893,-5.9287,0.8215
0.0894,-5.9340,0.8250
0.0895,-5.9394,0.8285
0.0896,-5.9448,0.8320
0.0897,-5.9502,0.8356
0.0898,-5.9556,0.8391
0.0899,-5.9610,0.8427
0.0900,-5.9664,0.8462
0.0901,-5.9718,0.8498
0.0902,-5.9772,0.8533
0.0903,-5.9826,0.8569
0.0904,-5.9880,0.8605
0.0905,-5.9934,0.8641
0.0906,-5.9988,0.8677
0.0907,-6.0042,0.8713
0.0908,-6.0097,0.8749
0.0909,-6.0151,0.8785
0.0910,-6.0205,0.8821
0.0911,-6.0259,0.8857
0.0912,-6.0314,0.8893
0.0913,-6.0368,0.8930
0.0914,-6.0422,0.8966
0.0915,-6.0477,0.9003
0.0916,-6.0531,0.9039
0.0917,-6.0585,0.9076
0.0918,-6.0640,0.9113
0.0919,-6.0694,0.9150
0.0920,-6.0749,0.9186
0.0921,-6.0803,0.9223
0.0922,-6.0858,0.9260
0.0923,-6.0912,0.9297
0.0924,-6.0967,0.9334
0.0925,-6.1022,0.9372
0.0926,-6.1076,0.9409
0.0927,-6.1131,0.9446
0.0928,-6.1186,0.9483
0.0929,-6.1241,0.9521
0.0930,-6.1295,0.9558
0.0931,-6.1350,0.9596
0.0932,-6.1405,0.9634
0.0933,-6.1460,0.9671
0.0934,-6.1515,0.9709
0.0935,-6.1570,0.9747
0.0936,-6.1625,0.9785
0.0937,-6.1680,0.9823
0.0938,-6.1735,0.9861
0.0939,-6.1790,0.9899
0.0940,-6.1845,0.9937
0.0941,-6.1900,0.9975
0.0942,-6.1956,1.0014
0.0943,-6.2011,1.0052
0.0944,-6.2066,1.0091
0.0945,-6.2122,1.0129
0.0946,-6.2177,1.0168
0.0947,-6.2232,1.0206
0.0948,-6.2288,1.0245
0.0949,-6.2343,1.0284
0.0950,-6.2399,1.0323
0.0951,-6.2454,1.0362
0.0952,-6.2510,1.0401
0.0953,-6.2566,1.0440
0.0954,-6.2621,1.0479
0.0955,-6.2677,1.0518
0.0956,-6.2733,1.0557
0.0957,-6.2789,1.0597
0.0958,-6.2845,1.0636
0.0959,-6.2901,1.0676
0.0960,-6.2957,1.0715
0.0961,-6.3013,1.0755
0.0962,-6.3069,1.0795
0.0963,-6.3125,1.0834
0.0964,-6.3181,1.0874
0.0965,-6.3237,1.0914
0.0966,-6.3294,1.0954
0.0967,-6.3350,1.0994
0.0968,-6.3406,1.1034
0.0969,-6.3463,1.1074
0.0970,-6.3519,1.1115
0.0971,-6.3576,1.1155
0.0972,-6.3632,1.1196
0.0973,-6.3689,1.1236
0.0974,-6.3746,1.1277
0.0975,-6.3803,1.1317
0.0976,-6.3859,1.1358
0.0977,-6.3916,1.1399
0.0978,-6.3973,1.1440
0.0979,-6.4030,1.1480
0.0980,-6.4088,1.1521
0.0981,-6.4145,1.1563
0.0982,-6.4202,1.1604
0.0983,-6.4259,1.1645
0.0984,-6.4317,1.1686
0.0985,-6.4374,1.1728
0.0986,-6.4432,1.1769
0.0987,-6.4489,1.1811
0.0988,-6.4547,1.1852
0.0989,-6.4605,1.1894
0.0990,-6.4662,1.1936
0.0991,-6.4720,1.1977
0.0992,-6.4778,1.2019
0.0993,-6.4836,1.2061
0.0994,-6.4894,1.2103
0.0995,-6.4952,1.2145
0.0996,-6.5011,1.2188
0.0997,-6.5069,1.2230
0.0998,-6.5128,1.2272
0.0999,-6.5186,1.2315
0.1000,-6.5245,1.2357
0.1001,-6.5303,1.2400
0.1002,-6.5362,1.2442
0.1003,-6.5421,1.2485
0.1004,-6.5480,1.2528
0.1005,-6.5539,1.2571
0.1006,-6.5598,1.2614
0.1007,-6.5657,1.2657
0.1008,-6.5717,1.2700
0.1009,-6.5776,1.2743
0.1010,-6.5836,1.2786
0.1011,-6.5895,1.2830
0.1012,-6.5955,1.2873
0.1013,-6.6015,1.2916
0.1014,-6.6075,1.2960
0.1015,-6.6135,1.3004
0.1016,-6.6195,1.3047
0.1017,-6.6255,1.3091
0.1018,-6.6316,1.3135
0.1019,-6.6376,1.3179
0.1020,-6.6437,1.3223
0.1021,-6.6498,1.3267
0.1022,-6.6558,1.3312
0.1023,-6.6619,1.3356
0.1024,-6.6680,1.3400
0.1025,-6.6742,1.3445
0.1026,-6.6803,1.3489
0.1027,-6.6864,1.3534
0.1028,-6.6926,1.3579
0.1029,-6.6988,1.3623
0.1030,-6.7050,1.3668
0.1031,-6.7112,1.3713
0.1032,-6.7174,1.3758
0.1033,-6.7236,1.3803
0.1034,-6.7298,1.3849
0.1035,-6.7361,1.3894
0.1036,-6.7423,1.3939
0.1037,-6.7486,1.3985
0.1038,-6.7549,1.4030
0.1039,-6.7612,1.4076
0.1040,-6.7676,1.4122
0.1041,-6.7739,1.4167
0.1042,-6.7803,1.4213
0.1043,-6.7866,1.4259
0.1044,-6.7930,1.4305
0.1045,-6.7994,1.4351
0.1046,-6.8058,1.4398
0.1047,-6.8123,1.4444
0.1048,-6.8187,1.4490
0.1049,-6.8252,1.4537
0.1050,-6.8317,1.4583
0.1051,-6.8382,1.4630
0.1052,-6.8447,1.4677
0.1053,-6.8513,1.4724
0.1054,-6.8578,1.4771
0.1055,-6.8644,1.4818
0.1056,-6.8710,1.4865
0.1057,-6.8776,1.4912
0.1058,-6.8842,1.4959
0.1059,-6.8909,1.5007
0.1060,-6.8976,1.5054
0.1061,-6.9043,1.5102
0.1062,-6.9110,1.5149
0.1063,-6.9177,1.5197
0.1064,-6.9245,1.5245
0.1065,-6.9312,1.5293
0.1066,-6.9380,1.5341
0.1067,-6.9449,1.5389
0.1068,-6.9517,1.5437
0.1069,-6.9586,1.5486
0.1070,-6.9654,1.5534
0.1071,-6.9724,1.5583
0.1072,-6.9793,1.5631
0.1073,-6.9862,1.5680
0.1074,-6.9932,1.5729
0.1075,-7.0002,1.5778
0.1076,-7.0072,1.5827
0.1077,-7.0143,1.5876
0.1078,-7.0214,1.5925
0.1079,-7.0285,1.5974
0.1080,-7.0356,1.6024
0.1081,-7.0427,1.6073
0.1082,-7.0499,1.6123
0.1083,-7.0571,1.6173
0.1084,-7.0643,1.6222
0.1085,-7.0716,1.6272
0.1086,-7.0789,1.6322
0.1087,-7.0862,1.6372
0.1088,-7.0935,1.6423
0.1089,-7.1009,1.6473
0.1090,-7.1083,1.6523
0.1091,-7.1157,1.6574
0.1092,-7.1232,1.6624
0.1093,-7.1307,1.6675
0.1094,-7.1382,1.6726
0.1095,-7.1457,1.6777
0.1096,-7.1533,1.6828
0.1097,-7.1609,1.6879
0.1098,-7.1685,1.6931
0.1099,-7.1762,1.6982
0.1100,-7.1839,1.7033
0.1101,-7.1916,1.7085
0.1102,-7.1994,1.7137
0.1103,-7.2072,1.7189
0.1104,-7.2150,1.7241
0.1105,-7.2229,1.7293
0.1106,-7.2308,1.7345
0.1107,-7.2388,1.7397
0.1108,-7.2467,1.7449
0.1109,-7.2547,1.7502
0.1110,-7.2628,1.7555
0.1111,-7.2709,1.7607
0.1112,-7.2790,1.7660
0.1113,-7.2872,1.7713
0.1114,-7.2954,1.7766
0.1115,-7.3036,1.7819
0.1116,-7.3119,1.7873
0.1117,-7.3202,1.7926
0.1118,-7.3285,1.7980
0.1119,-7.3369,1.8034
0.1120,-7.3454,1.8087
0.1121,-7.3538,1.8141
0.1122,-7.3624,1.8195
0.1123,-7.3709,1.8250
0.1124,-7.3795,1.8304
0.1125,-7.3882,1.8358
0.1126,-7.3969,1.8413
0.1127,-7.4056,1.8468
0.1128,-7.4144,1.8523
0.1129,-7.4232,1.8578
0.1130,-7.4321,1.8633
0.1131,-7.4410,1.8688
0.1132,-7.4500,1.8743
0.1133,-7.4590,1.8799
0.1134,-7.4681,1.8854
0.1135,-7.4772,1.8910
0.1136,-7.4863,1.8966
0.1137,-7.4955,1.9022
0.1138,-7.5048,1.9078
0.1139,-7.5141,1.9135
0.1140,-7.5235,1.9191
0.1141,-7.5329,1.9248
0.1142,-7.5424,1.9304
0.1143,-7.5519,1.9361
0.1144,-7.5615,1.9418
0.1145,-7.5711,1.9476
0.1146,-7.5808,1.9533
0.1147,-7.5905,1.9590
0.1148,-7.6003,1.9648
0.1149,-7.6102,1.9706
0.1150,-7.6201,1.9764
0.1151,-7.6300,1.9822
0.1152,-7.6401,1.9880
0.1153,-7.6502,1.9938
0.1154,-7.6603,1.9997
0.1155,-7.6705,2.0055
0.1156,-7.6808,2.0114
0.1157,-7.6911,2.0173
0.1158,-7.7015,2.0232
0.1159,-7.7120,2.0292
0.1160,-7.7225,2.0351
0.1161,-7.7331,2.0411
0.1162,-7.7437,2.0471
0.1163,-7.7544,2.0531
0.1164,-7.7652,2.0591
0.1165,-7.7761,2.0651
0.1166,-7.7870,2.0712
0.1167,-7.7980,2.0772
0.1168,-7.8091,2.0833
0.1169,-7.8202,2.0894
0.1170,-7.8314,2.0955
0.1171,-7.8427,2.1016
0.1172,-7.8540,2.1078
0.1173,-7.8654,2.1140
0.1174,-7.8769,2.1202
0.1175,-7.8885,2.1264
0.1176,-7.9002,2.1326
0.1177,-7.9119,2.1388
0.1178,-7.9237,2.1451
0.1179,-7.9356,2.1514
0.1180,-7.9476,2.1577
0.1181,-7.9596,2.1640
0.1182,-7.9717,2.1703
0.1183,-7.9839,2.1767
0.1184,-7.9962,2.1830
0.1185,-8.0086,2.1894
0.1186,-8.0211,2.1958
0.1187,-8.0336,2.2023
0.1188,-8.0462,2.2087
0.1189,-8.0590,2.2152
0.1190,-8.0718,2.2217
0.1191,-8.0847,2.2282
0.1192,-8.0977,2.2348
0.1193,-8.1108,2.2413
0.1194,-8.1239,2.2479
0.1195,-8.1372,2.2545
0.1196,-8.1506,2.2611
0.1197,-8.1640,2.2678
0.1198,-8.1776,2.2744
0.1199,-8.1912,2.2811
0.1200,-8.2050,2.2878
0.1201,-8.2188,2.2945
0.1202,-8.2328,2.3013
0.1203,-8.2468,2.3081
0.1204,-8.2610,2.3149
0.1205,-8.2752,2.3217
0.1206,-8.2896,2.3286
0.1207,-8.3041,2.3354
0.1208,-8.3186,2.3423
0.1209,-8.3333,2.3492
0.1210,-8.3481,2.3562
0.1211,-8.3630,2.3632
0.1212,-8.3780,2.3702
0.1213,-8.3932,2.3772
0.1214,-8.4084,2.3842
0.1215,-8.4237,2.3913
0.1216,-8.4392,2.3984
0.1217,-8.4548,2.4055
0.1218,-8.4705,2.4127
0.1219,-8.4863,2.4198
0.1220,-8.5023,2.4270
0.1221,-8.5184,2.4343
0.1222,-8.5345,2.4415
0.1223,-8.5509,2.4488
0.1224,-8.5673,2.4561
0.1225,-8.5839,2.4634
0.1226,-8.6006,2.4708
0.1227,-8.6174,2.4782
0.1228,-8.6344,2.4856
0.1229,-8.6514,2.4931
0.1230,-8.6687,2.5006
0.1231,-8.6860,2.5081
0.1232,-8.7035,2.5156
0.1233,-8.7211,2.5232
0.1234,-8.7389,2.5308
0.1235,-8.7568,2.5385
0.1236,-8.7749,2.5461
0.1237,-8.7931,2.5538
0.1238,-8.8114,2.5616
0.1239,-8.8299,2.5693
0.1240,-8.8485,2.5771
0.1241,-8.8673,2.5849
0.1242,-8.8862,2.5928
0.1243,-8.9053,2.6007
0.1244,-8.9245,2.6086
0.1245,-8.9439,2.6166
0.1246,-8.9635,2.6246
0.1247,-8.9832,2.6326
0.1248,-9.0030,2.6407
0.1249,-9.0230,2.6488
0.1250,-9.0432,2.6570
0.1251,-9.0636,2.6651
0.1252,-9.0841,2.6733
0.1253,-9.1047,2.6816
0.1254,-9.1256,2.6899
0.1255,-9.1466,2.6982
0.1256,-9.1678,2.7066
0.1257,-9.1891,2.7150
0.1258,-9.2106,2.7234
0.1259,-9.2323,2.7319
0.1260,-9.2542,2.7404
0.1261,-9.2762,2.7490
0.1262,-9.2985,2.7576
0.1263,-9.3209,2.7663
0.1264,-9.3435,2.7749
0.1265,-9.3663,2.7837
0.1266,-9.3892,2.7924
0.1267,-9.4124,2.8013
0.1268,-9.4357,2.8101
0.1269,-9.4592,2.8190
0.1270,-9.4829,2.8280
0.1271,-9.5069,2.8370
0.1272,-9.5310,2.8460
0.1273,-9.5553,2.8551
0.1274,-9.5798,2.8642
0.1275,-9.6045,2.8734
0.1276,-9.6294,2.8826
0.1277,-9.6545,2.8919
0.1278,-9.6798,2.9012
0.1279,-9.7053,2.9106
0.1280,-9.7310,2.9200
0.1281,-9.7569,2.9295
0.1282,-9.7830,2.9390
0.1283,-9.8094,2.9486
0.1284,-9.8359,2.9582
0.1285,-9.8627,2.9679
0.1286,-9.8896,2.9776
0.1287,-9.9168,2.9874
0.1288,-9.9442,2.9972
0.1289,-9.9719,3.0071
0.1290,-9.9997,3.0170
0.1291,-10.0278,3.0270
0.1292,-10.0561,3.0371
0.1293,-10.0846,3.0472
0.1294,-10.1133,3.0574
0.1295,-10.1422,3.0676
0.1296,-10.1714,3.0779
0.1297,-10.2008,3.0882
0.1298,-10.2305,3.0986
0.1299,-10.2603,3.1091
0.1300,-10.2904,3.1196
0.1301,-10.3207,3.1302
0.1302,-10.3513,3.1409
0.1303,-10.3820,3.1516
0.1304,-10.4130,3.1624
0.1305,-10.4443,3.1732
0.1306,-10.4757,3.1841
0.1307,-10.5074,3.1951
0.1308,-10.5394,3.2061
0.1309,-10.5715,3.2172
0.1310,-10.6039,3.2284
0.1311,-10.6366,3.2397
0.1312,-10.6694,3.2510
0.1313,-10.7025,3.2623
0.1314,-10.7358,3.2738
0.1315,-10.7694,3.2853
0.1316,-10.8031,3.2969
0.1317,-10.8371,3.3086
0.1318,-10.8714,3.3203
0.1319,-10.9058,3.3322
0.1320,-10.9405,3.3441
0.1321,-10.9754,3.3560
0.1322,-11.0106,3.3681
0.1323,-11.0459,3.3802
0.1324,-11.0815,3.3924
0.1325,-11.1173,3.4047
0.1326,-11.1533,3.4170
0.1327,-11.1895,3.4295
0.1328,-11.2259,3.4420
0.1329,-11.2626,3.4546
0.1330,-11.2994,3.4673
0.1331,-11.3364,3.4800
0.1332,-11.3737,3.4929
0.1333,-11.4111,3.5058
0.1334,-11.4487,3.5189
0.1335,-11.4865,3.5320
0.1336,-11.5245,3.5452
0.1337,-11.5627,3.5584
0.1338,-11.6010,3.5718
0.1339,-11.6395,3.5853
0.1340,-11.6782,3.5988
0.1341,-11.7170,3.6125
0.1342,-11.7560,3.6262
0.1343,-11.7951,3.6400
0.1344,-11.8344,3.6539
0.1345,-11.8737,3.6679
0.1346,-11.9132,3.6820
0.1347,-11.9528,3.6962
0.1348,-11.9926,3.7105
0.1349,-12.0324,3.7249
0.1350,-12.0723,3.7394
0.1351,-12.1123,3.7539
0.1352,-12.1523,3.7686
0.1353,-12.1924,3.7834
0.1354,-12.2326,3.7982
0.1355,-12.2727,3.8132
0.1356,-12.3130,3.8283
0.1357,-12.3532,3.8434
0.1358,-12.3934,3.8587
0.1359,-12.4336,3.8740
0.1360,-12.4738,3.8895
0.1361,-12.5139,3.9051
0.1362,-12.5540,3.9207
0.1363,-12.5940,3.9365
0.1364,-12.6340,3.9523
0.1365,-12.6738,3.9683
0.1366,-12.7135,3.9844
0.1367,-12.7531,4.0005
0.1368,-12.7925,4.0168
0.1369,-12.8317,4.0332
0.1370,-12.8708,4.0496
0.1371,-12.9096,4.0662
0.1372,-12.9483,4.0829
0.1373,-12.9866,4.0996
0.1374,-13.0247,4.1165
0.1375,-13.0625,4.1335
0.1376,-13.1000,4.1505
0.1377,-13.1372,4.1677
0.1378,-13.1739,4.1849
0.1379,-13.2103,4.2023
0.1380,-13.2463,4.2197
0.1381,-13.2819,4.2373
0.1382,-13.3170,4.2549
0.1383,-13.3516,4.2727
0.1384,-13.3857,4.2905
0.1385,-13.4193,4.3084
0.1386,-13.4523,4.3264
0.1387,-13.4847,4.3445
0.1388,-13.5165,4.3627
0.1389,-13.5476,4.3810
0.1390,-13.5781,4.3993
0.1391,-13.6079,4.4178
0.1392,-13.6369,4.4363
0.1393,-13.6652,4.4549
0.1394,-13.6926,4.4735
0.1395,-13.7193,4.4923
0.1396,-13.7451,4.5111
0.1397,-13.7700,4.5300
0.1398,-13.7940,4.5490
0.1399,-13.8171,4.5680
0.1400,-13.8392,4.5871
0.1401,-13.8604,4.6062
0.1402,-13.8805,4.6254
0.1403,-13.8995,4.6447
0.1404,-13.9174,4.6640
0.1405,-13.9343,4.6834
0.1406,-13.9500,4.7028
0.1407,-13.9645,4.7223
0.1408,-13.9779,4.7418
0.1409,-13.9900,4.7613
0.1410,-14.0009,4.7809
0.1411,-14.0105,4.8005
0.1412,-14.0189,4.8201
0.1413,-14.0259,4.8398
0.1414,-14.0315,4.8595
0.1415,-14.0359,4.8791
0.1416,-14.0388,4.8988
0.1417,-14.0404,4.9185
0.1418,-14.0405,4.9383
0.1419,-14.0392,4.9580
0.1420,-14.0365,4.9777
0.1421,-14.0323,4.9974
0.1422,-14.0266,5.0171
0.1423,-14.0194,5.0368
0.1424,-14.0108,5.0564
0.1425,-14.0006,5.0760
0.1426,-13.9890,5.0956
0.1427,-13.9758,5.1152
0.1428,-13.9611,5.1347
0.1429,-13.9449,5.1542
0.1430,-13.9271,5.1737
0.1431,-13.9079,5.1931
0.1432,-13.8871,5.2124
0.1433,-13.8648,5.2317
0.1434,-13.8410,5.2509
0.1435,-13.8157,5.2701
0.1436,-13.7889,5.2892
0.1437,-13.7606,5.3082
0.1438,-13.7309,5.3271
0.1439,-13.6996,5.3460
0.1440,-13.6670,5.3647
0.1441,-13.6329,5.3834
0.1442,-13.5974,5.4020
0.1443,-13.5605,5.4205
0.1444,-13.5222,5.4389
0.1445,-13.4826,5.4572
0.1446,-13.4417,5.4753
0.1447,-13.3994,5.4934
0.1448,-13.3559,5.5114
0.1449,-13.3111,5.5292
0.1450,-13.2651,5.5469
0.1451,-13.2178,5.5645
0.1452,-13.1695,5.5820
0.1453,-13.1199,5.5993
0.1454,-13.0693,5.6165
0.1455,-13.0175,5.6336
0.1456,-12.9648,5.6506
0.1457,-12.9109,5.6674
0.1458,-12.8562,5.6841
0.1459,-12.8004,5.7006
0.1460,-12.7437,5.7170
0.1461,-12.6862,5.7332
0.1462,-12.6278,5.7493
0.1463,-12.5685,5.7652
0.1464,-12.5085,5.7810
0.1465,-12.4477,5.7967
0.1466,-12.3862,5.8122
0.1467,-12.3240,5.8275
0.1468,-12.2612,5.8427
0.1469,-12.1977,5.8577
0.1470,-12.1337,5.8726
0.1471,-12.0691,5.8873
0.1472,-12.0040,5.9019
0.1473,-11.9383,5.9163
0.1474,-11.8723,5.9306
0.1475,-11.8058,5.9447
0.1476,-11.7389,5.9586
0.1477,-11.6716,5.9724
0.1478,-11.6040,5.9860
0.1479,-11.5361,5.9995
0.1480,-11.4679,6.0128
0.1481,-11.3995,6.0259
0.1482,-11.3308,6.0389
0.1483,-11.2619,6.0518
0.1484,-11.1929,6.0645
0.1485,-11.1237,6.0770
0.1486,-11.0544,6.0894
0.1487,-10.9850,6.1016
0.1488,-10.9156,6.1136
0.1489,-10.8461,6.1256
0.1490,-10.7765,6.1373
0.1491,-10.7070,6.1489
0.1492,-10.6375,6.1604
0.1493,-10.5680,6.1717
0.1494,-10.4985,6.1829
0.1495,-10.4292,6.1939
0.1496,-10.3599,6.2048
0.1497,-10.2907,6.2155
0.1498,-10.2217,6.2261
0.1499,-10.1528,6.2366
0.1500,-10.0840,6.2469
0.1501,-10.0155,6.2570
0.1502,-9.9471,6.2671
0.1503,-9.8789,6.2770
0.1504,-9.8110,6.2867
0.1505,-9.7432,6.2963
0.1506,-9.6757,6.3058
0.1507,-9.6085,6.3152
0.1508,-9.5415,6.3244
0.1509,-9.4747,6.3335
0.1510,-9.4083,6.3425
0.1511,-9.3421,6.3514
0.1512,-9.2763,6.3601
0.1513,-9.2107,6.3687
0.1514,-9.1455,6.3772
0.1515,-9.0806,6.3855
0.1516,-9.0160,6.3938
0.1517,-8.9518,6.4019
0.1518,-8.8879,6.4099
0.1519,-8.8243,6.4178
0.1520,-8.7611,6.4256
0.1521,-8.6982,6.4333
0.1522,-8.6357,6.4409
0.1523,-8.5736,6.4483
0.1524,-8.5119,6.4557
0.1525,-8.4505,6.4629
0.1526,-8.3895,6.4700
0.1527,-8.3288,6.4771
0.1528,-8.2686,6.4840
0.1529,-8.2087,6.4909
0.1530,-8.1493,6.4976
0.1531,-8.0902,6.5042
0.1532,-8.0315,6.5108
0.1533,-7.9732,6.5172
0.1534,-7.9153,6.5236
0.1535,-7.8577,6.5299
0.1536,-7.8006,6.5360
0.1537,-7.7439,6.5421
0.1538,-7.6876,6.5481
0.1539,-7.6316,6.5540
0.1540,-7.5761,6.5598
0.1541,-7.5209,6.5656
0.1542,-7.4662,6.5712
0.1543,-7.4118,6.5768
0.1544,-7.3579,6.5823
0.1545,-7.3043,6.5877
0.1546,-7.2511,6.5931
0.1547,-7.1983,6.5983
0.1548,-7.1459,6.6035
0.1549,-7.0939,6.6086
0.1550,-7.0423,6.6136
0.1551,-6.9911,6.6186
0.1552,-6.9402,6.6235
0.1553,-6.8898,6.6283
0.1554,-6.8397,6.6330
0.1555,-6.7900,6.6377
0.1556,-6.7407,6.6423
0.1557,-6.6917,6.6469
0.1558,-6.6432,6.6514
0.1559,-6.5950,6.6558
0.1560,-6.5471,6.6601
0.1561,-6.4997,6.6644
0.1562,-6.4526,6.6686
0.1563,-6.4059,6.6728
0.1564,-6.3595,6.6769
0.1565,-6.3135,6.6809
0.1566,-6.2678,6.6849
0.1567,-6.2226,6.6889
0.1568,-6.1776,6.6927
0.1569,-6.1330,6.6965
0.1570,-6.0888,6.7003
0.1571,-6.0449,6.7040
0.1572,-6.0013,6.7077
0.1573,-5.9581,6.7113
0.1574,-5.9153,6.7148
0.1575,-5.8727,6.7183
0.1576,-5.8305,6.7218
0.1577,-5.7887,6.7252
0.1578,-5.7471,6.7285
0.1579,-5.7059,6.7318
0.1580,-5.6650,6.7351
0.1581,-5.6244,6.7383
0.1582,-5.5842,6.7415
0.1583,-5.5443,6.7446
0.1584,-5.5046,6.7476
0.1585,-5.4653,6.7507
0.1586,-5.4263,6.7537
0.1587,-5.3876,6.7566
0.1588,-5.3492,6.7595
0.1589,-5.3111,6.7624
0.1590,-5.2733,6.7652
0.1591,-5.2358,6.7680
0.1592,-5.1986,6.7707
0.1593,-5.1617,6.7734
0.1594,-5.1251,6.7761
0.1595,-5.0888,6.7787
0.1596,-5.0527,6.7813
0.1597,-5.0169,6.7838
0.1598,-4.9815,6.7864
0.1599,-4.9462,6.7888
0.1600,-4.9113,6.7913
0.1601,-4.8766,6.7937
0.1602,-4.8422,6.7961
0.1603,-4.8081,6.7984
0.1604,-4.7742,6.8007
0.1605,-4.7406,6.8030
0.1606,-4.7073,6.8053
0.1607,-4.6742,6.8075
0.1608,-4.6414,6.8097
0.1609,-4.6088,6.8118
0.1610,-4.5765,6.8139
0.1611,-4.5444,6.8160
0.1612,-4.5126,6.8181
0.1613,-4.4810,6.8201
0.1614,-4.4497,6.8222
0.1615,-4.4186,6.8241
0.1616,-4.3877,6.8261
0.1617,-4.3571,6.8280
0.1618,-4.3267,6.8299
0.1619,-4.2965,6.8318
0.1620,-4.2666,6.8336
0.1621,-4.2369,6.8354
0.1622,-4.2074,6.8372
0.1623,-4.1782,6.8390
0.1624,-4.1492,6.8408
0.1625,-4.1204,6.8425
0.1626,-4.0918,6.8442
0.1627,-4.0634,6.8458
0.1628,-4.0353,6.8475
0.1629,-4.0073,6.8491
0.1630,-3.9796,6.8507
0.1631,-3.9521,6.8523
0.1632,-3.9248,6.8539
0.1633,-3.8977,6.8554
0.1634,-3.8708,6.8569
0.1635,-3.8441,6.8584
0.1636,-3.8176,6.8599
0.1637,-3.7913,6.8614
0.1638,-3.7652,6.8628
0.1639,-3.7393,6.8642
0.1640,-3.7135,6.8656
0.1641,-3.6880,6.8670
0.1642,-3.6627,6.8684
0.1643,-3.6375,6.8697
0.1644,-3.6126,6.8710
0.1645,-3.5878,6.8723
0.1646,-3.5632,6.8736
0.1647,-3.5388,6.8749
0.1648,-3.5146,6.8761
0.1649,-3.4905,6.8774
0.1650,-3.4667,6.8786
0.1651,-3.4430,6.8798
0.1652,-3.4195,6.8810
0.1653,-3.3961,6.8822
0.1654,-3.3729,6.8833
0.1655,-3.3499,6.8844
0.1656,-3.3271,6.8856
0.1657,-3.3044,6.8867
0.1658,-3.2819,6.8878
0.1659,-3.2596,6.8888
0.1660,-3.2374,6.8899
0.1661,-3.2154,6.8910
0.1662,-3.1935,6.8920
0.1663,-3.1719,6.8930
0.1664,-3.1503,6.8940
0.1665,-3.1289,6.8950
0.1666,-3.1077,6.8960
0.1667,-3.0866,6.8970
0.1668,-3.0657,6.8979
0.1669,-3.0450,6.8988
0.1670,-3.0243,6.8998
0.1671,-3.0039,6.9007
0.1672,-2.9835,6.9016
0.1673,-2.9634,6.9025
0.1674,-2.9433,6.9034
0.1675,-2.9235,6.9042
0.1676,-2.9037,6.9051
0.1677,-2.8841,6.9059
0.1678,-2.8646,6.9068
0.1679,-2.8453,6.9076
0.1680,-2.8261,6.9084
0.1681,-2.8071,6.9092
0.1682,-2.7882,6.9100
0.1683,-2.7694,6.9107
0.1684,-2.7508,6.9115
0.1685,-2.7323,6.9123
0.1686,-2.7139,6.9130
0.1687,-2.6956,6.9138
0.1688,-2.6775,6.9145
0.1689,-2.6595,6.9152
0.1690,-2.6417,6.9159
0.1691,-2.6239,6.9166
0.1692,-2.6063,6.9173
0.1693,-2.5888,6.9180
0.1694,-2.5715,6.9186
0.1695,-2.5542,6.9193
0.1696,-2.5371,6.9200
0.1697,-2.5201,6.9206
0.1698,-2.5032,6.9212
0.1699,-2.4865,6.9219
0.1700,-2.4698,6.9225
0.1701,-2.4533,6.9231
0.1702,-2.4369,6.9237
0.1703,-2.4206,6.9243
0.1704,-2.4044,6.9249
0.1705,-2.3883,6.9254
0.1706,-2.3724,6.9260
0.1707,-2.3565,6.9266
0.1708,-2.3408,6.9271
0.1709,-2.3252,6.9277
0.1710,-2.3097,6.9282
0.1711,-2.2942,6.9288
0.1712,-2.2789,6.9293
0.1713,-2.2637,6.9298
0.1714,-2.2487,6.9303
0.1715,-2.2337,6.9308
0.1716,-2.2188,6.9313
0.1717,-2.2040,6.9318
0.1718,-2.1893,6.9323
0.1719,-2.1748,6.9328
0.1720,-2.1603,6.9333
0.1721,-2.1459,6.9337
0.1722,-2.1316,6.9342
0.1723,-2.1175,6.9346
0.1724,-2.1034,6.9351
0.1725,-2.0894,6.9355
0.1726,-2.0755,6.9360
0.1727,-2.0617,6.9364
0.1728,-2.0480,6.9368
0.1729,-2.0344,6.9372
0.1730,-2.0209,6.9376
0.1731,-2.0075,6.9381
0.1732,-1.9942,6.9385
0.1733,-1.9810,6.9389
0.1734,-1.9678,6.9393
0.1735,-1.9548,6.9396
0.1736,-1.9418,6.9400
0.1737,-1.9290,6.9404
0.1738,-1.9162,6.9408
0.1739,-1.9035,6.9411
0.1740,-1.8909,6.9415
0.1741,-1.8783,6.9419
0.1742,-1.8659,6.9422
0.1743,-1.8536,6.9426
0.1744,-1.8413,6.9429
0.1745,-1.8291,6.9432
0.1746,-1.8170,6.9436
0.1747,-1.8050,6.9439
0.1748,-1.7930,6.9442
0.1749,-1.7812,6.9446
0.1750,-1.7694,6.9449
0.1751,-1.7577,6.9452
0.1752,-1.7461,6.9455
0.1753,-1.7346,6.9458
0.1754,-1.7231,6.9461
0.1755,-1.7117,6.9464
0.1756,-1.7004,6.9467
0.1757,-1.6892,6.9470
0.1758,-1.6780,6.9473
0.1759,-1.6669,6.9475
0.1760,-1.6559,6.9478
0.1761,-1.6450,6.9481
0.1762,-1.6342,6.9484
0.1763,-1.6234,6.9486
0.1764,-1.6127,6.9489
0.1765,-1.6020,6.9492
0.1766,-1.5915,6.9494
0.1767,-1.5810,6.9497
0.1768,-1.5706,6.9499
0.1769,-1.5602,6.9502
0.1770,-1.5499,6.9504
0.1771,-1.5397,6.9506
0.1772,-1.5296,6.9509
0.1773,-1.5195,6.9511
0.1774,-1.5095,6.9513
0.1775,-1.4995,6.9516
0.1776,-1.4897,6.9518
0.1777,-1.4799,6.9520
0.1778,-1.4701,6.9522
0.1779,-1.4604,6.9525
0.1780,-1.4508,6.9527
0.1781,-1.4413,6.9529
0.1782,-1.4318,6.9531
0.1783,-1.4224,6.9533
0.1784,-1.4130,6.9535
0.1785,-1.4037,6.9537
0.1786,-1.3945,6.9539
0.1787,-1.3853,6.9541
0.1788,-1.3762,6.9543
0.1789,-1.3672,6.9545
0.1790,-1.3582,6.9547
0.1791,-1.3492,6.9548
0.1792,-1.3404,6.9550
0.1793,-1.3316,6.9552
0.1794,-1.3228,6.9554
0.1795,-1.3141,6.9556
0.1796,-1.3055,6.9557
0.1797,-1.2969,6.9559
0.1798,-1.2884,6.9561
0.1799,-1.2799,6.9562
0.1800,-1.2715,6.9564
0.1801,-1.2632,6.9566
0.1802,-1.2549,6.9567
0.1803,-1.2466,6.9569
0.1804,-1.2385,6.9570
0.1805,-1.2303,6.9572
0.1806,-1.2223,6.9573
0.1807,-1.2142,6.9575
0.1808,-1.2063,6.9576
0.1809,-1.1983,6.9578
0.1810,-1.1905,6.9579
0.1811,-1.1827,6.9581
0.1812,-1.1749,6.9582
0.1813,-1.1672,6.9583
0.1814,-1.1596,6.9585
0.1815,-1.1519,6.9586
0.1816,-1.1444,6.9587
0.1817,-1.1369,6.9589
0.1818,-1.1294,6.9590
0.1819,-1.1220,6.9591
0.1820,-1.1147,6.9593
0.1821,-1.1074,6.9594
0.1822,-1.1001,6.9595
0.1823,-1.0929,6.9596
0.1824,-1.0857,6.9597
0.1825,-1.0786,6.9599
0.1826,-1.0715,6.9600
0.1827,-1.0645,6.9601
0.1828,-1.0576,6.9602
0.1829,-1.0506,6.9603
0.1830,-1.0437,6.9604
0.1831,-1.0369,6.9605
0.1832,-1.0301,6.9606
0.1833,-1.0234,6.9608
0.1834,-1.0167,6.9609
0.1835,-1.0100,6.9610
0.1836,-1.0034,6.9611
0.1837,-0.9968,6.9612
0.1838,-0.9903,6.9613
0.1839,-0.9838,6.9614
0.1840,-0.9774,6.9615
0.1841,-0.9710,6.9616
0.1842,-0.9646,6.9616
0.1843,-0.9583,6.9617
0.1844,-0.9520,6.9618
0.1845,-0.9458,6.9619
0.1846,-0.9396,6.9620
0.1847,-0.9334,6.9621
0.1848,-0.9273,6.9622
0.1849,-0.9213,6.9623
0.1850,-0.9152,6.9624
0.1851,-0.9093,6.9624
0.1852,-0.9033,6.9625
0.1853,-0.8974,6.9626
0.1854,-0.8915,6.9627
0.1855,-0.8857,6.9628
0.1856,-0.8799,6.9628
0.1857,-0.8741,6.9629
0.1858,-0.8684,6.9630
0.1859,-0.8627,6.9631
0.1860,-0.8571,6.9631
0.1861,-0.8515,6.9632
0.1862,-0.8459,6.9633
0.1863,-0.8404,6.9634
0.1864,-0.8349,6.9634
0.1865,-0.8294,6.9635
0.1866,-0.8240,6.9636
0.1867,-0.8186,6.9636
0.1868,-0.8133,6.9637
0.1869,-0.8080,6.9638
0.1870,-0.8027,6.9638
0.1871,-0.7974,6.9639
0.1872,-0.7922,6.9640
0.1873,-0.7870,6.9640
0.1874,-0.7819,6.9641
0.1875,-0.7768,6.9642
0.1876,-0.7717,6.9642
0.1877,-0.7667,6.9643
0.1878,-0.7616,6.9643
0.1879,-0.7567,6.9644
0.1880,-0.7517,6.9644
0.1881,-0.7468,6.9645
0.1882,-0.7419,6.9646
0.1883,-0.7371,6.9646
0.1884,-0.7323,6.9647
0.1885,-0.7275,6.9647
0.1886,-0.7227,6.9648
0.1887,-0.7180,6.9648
0.1888,-0.7133,6.9649
0.1889,-0.7086,6.9649
0.1890,-0.7040,6.9650
0.1891,-0.6994,6.9650
0.1892,-0.6949,6.9651
0.1893,-0.6903,6.9651
0.1894,-0.6858,6.9652
0.1895,-0.6813,6.9652
0.1896,-0.6769,6.9653
0.1897,-0.6725,6.9653
0.1898,-0.6681,6.9654
0.1899,-0.6637,6.9654
0.1900,-0.6594,6.9654
0.1901,-0.6551,6.9655
0.1902,-0.6508,6.9655
0.1903,-0.6465,6.9656
0.1904,-0.6423,6.9656
0.1905,-0.6381,6.9657
0.1906,-0.6339,6.9657
0.1907,-0.6298,6.9657
0.1908,-0.6257,6.9658
0.1909,-0.6216,6.9658
0.1910,-0.6175,6.9659
0.1911,-0.6135,6.9659
0.1912,-0.6095,6.9659
0.1913,-0.6055,6.9660
0.1914,-0.6016,6.9660
0.1915,-0.5976,6.9660
0.1916,-0.5937,6.9661
0.1917,-0.5899,6.9661
0.1918,-0.5860,6.9662
0.1919,-0.5822,6.9662
0.1920,-0.5784,6.9662
0.1921,-0.5746,6.9663
0.1922,-0.5709,6.9663
0.1923,-0.5671,6.9663
0.1924,-0.5634,6.9664
0.1925,-0.5598,6.9664
0.1926,-0.5561,6.9664
0.1927,-0.5525,6.9664
0.1928,-0.5489,6.9665
0.1929,-0.5453,6.9665
0.1930,-0.5417,6.9665
0.1931,-0.5382,6.9666
0.1932,-0.5347,6.9666
0.1933,-0.5312,6.9666
0.1934,-0.5277,6.9666
0.1935,-0.5243,6.9667
0.1936,-0.5209,6.9667
0.1937,-0.5175,6.9667
0.1938,-0.5141,6.9668
0.1939,-0.5107,6.9668
0.1940,-0.5074,6.9668
0.1941,-0.5041,6.9668
0.1942,-0.5008,6.9669
0.1943,-0.4975,6.9669
0.1944,-0.4943,6.9669
0.1945,-0.4910,6.9669
0.1946,-0.4878,6.9670
0.1947,-0.4847,6.9670
0.1948,-0.4815,6.9670
0.1949,-0.4784,6.9670
0.1950,-0.4752,6.9671
0.1951,-0.4721,6.9671
0.1952,-0.4691,6.9671
0.1953,-0.4660,6.9671
0.1954,-0.4630,6.9671
0.1955,-0.4599,6.9672
0.1956,-0.4569,6.9672
0.1957,-0.4539,6.9672
0.1958,-0.4510,6.9672
0.1959,-0.4480,6.9672
0.1960,-0.4451,6.9673
0.1961,-0.4422,6.9673
0.1962,-0.4393,6.9673
0.1963,-0.4365,6.9673
0.1964,-0.4336,6.9673
0.1965,-0.4308,6.9674
0.1966,-0.4280,6.9674
0.1967,-0.4252,6.9674
0.1968,-0.4224,6.9674
0.1969,-0.4197,6.9674
0.1970,-0.4169,6.9675
0.1971,-0.4142,6.9675
0.1972,-0.4115,6.9675
0.1973,-0.4088,6.9675
0.1974,-0.4061,6.9675
0.1975,-0.4035,6.9675
0.1976,-0.4009,6.9676
0.1977,-0.3983,6.9676
0.1978,-0.3957,6.9676
0.1979,-0.3931,6.9676
0.1980,-0.3905,6.9676
0.1981,-0.3880,6.9676
0.1982,-0.3854,6.9676
0.1983,-0.3829,6.9677
0.1984,-0.3804,6.9677
0.1985,-0.3779,6.9677
0.1986,-0.3755,6.9677
0.1987,-0.3730,6.9677
0.1988,-0.3706,6.9677
0.1989,-0.3682,6.9677
0.1990,-0.3658,6.9678
0.1991,-0.3634,6.9678
0.1992,-0.3610,6.9678
0.1993,-0.3587,6.9678
0.1994,-0.3563,6.9678
0.1995,-0.3540,6.9678
0.1996,-0.3517,6.9678
0.1997,-0.3494,6.9679
0.1998,-0.3471,6.9679
0.1999,-0.3449,6.9679
0.2000,-0.3426,6.9679
0.2001,-0.3404,6.9679
0.2002,-0.3382,6.9679
0.2003,-0.3359,6.9679
0.2004,-0.3338,6.9679
0.2005,-0.3316,6.9679
0.2006,-0.3294,6.9680
0.2007,-0.3273,6.9680
0.2008,-0.3251,6.9680
0.2009,-0.3230,6.9680
0.2010,-0.3209,6.9680
0.2011,-0.3188,6.9680
0.2012,-0.3167,6.9680
0.2013,-0.3147,6.9680
0.2014,-0.3126,6.9680
0.2015,-0.3106,6.9680
0.2016,-0.3086,6.9681
0.2017,-0.3065,6.9681
0.2018,-0.3045,6.9681
0.2019,-0.3026,6.9681
0.2020,-0.3006,6.9681
0.2021,-0.2986,6.9681
0.2022,-0.2967,6.9681
0.2023,-0.2947,6.9681
0.2024,-0.2928,6.9681
0.2025,-0.2909,6.9681
0.2026,-0.2890,6.9681
0.2027,-0.2871,6.9682
0.2028,-0.2853,6.9682
0.2029,-0.2834,6.9682
0.2030,-0.2815,6.9682
0.2031,-0.2797,6.9682
0.2032,-0.2779,6.9682
0.2033,-0.2761,6.9682
0.2034,-0.2743,6.9682
0.2035,-0.2725,6.9682
0.2036,-0.2707,6.9682
0.2037,-0.2689,6.9682
0.2038,-0.2672,6.9682
0.2039,-0.2655,6.9682
0.2040,-0.2637,6.9683
0.2041,-0.2620,6.9683
0.2042,-0.2603,6.9683
0.2043,-0.2586,6.9683
0.2044,-0.2569,6.9683
0.2045,-0.2552,6.9683
0.2046,-0.2536,6.9683
0.2047,-0.2519,6.9683
0.2048,-0.2503,6.9683
0.2049,-0.2486,6.9683
0.2050,-0.2470,6.9683
0.2051,-0.2454,6.9683
0.2052,-0.2438,6.9683
0.2053,-0.2422,6.9683
0.2054,-0.2406,6.9683
0.2055,-0.2391,6.9684
0.2056,-0.2375,6.9684
0.2057,-0.2360,6.9684
0.2058,-0.2344,6.9684
0.2059,-0.2329,6.9684
0.2060,-0.2314,6.9684
0.2061,-0.2299,6.9684
0.2062,-0.2284,6.9684
0.2063,-0.2269,6.9684
0.2064,-0.2254,6.9684
0.2065,-0.2239,6.9684
0.2066,-0.2225,6.9684
0.2067,-0.2210,6.9684
0.2068,-0.2196,6.9684
0.2069,-0.2182,6.9684
0.2070,-0.2167,6.9684
0.2071,-0.2153,6.9684
0.2072,-0.2139,6.9684
0.2073,-0.2125,6.9684
0.2074,-0.2111,6.9684
0.2075,-0.2098,6.9685
0.2076,-0.2084,6.9685
0.2077,-0.2070,6.9685
0.2078,-0.2057,6.9685
0.2079,-0.2043,6.9685
0.2080,-0.2030,6.9685
0.2081,-0.2017,6.9685
0.2082,-0.2004,6.9685
0.2083,-0.1991,6.9685
0.2084,-0.1978,6.9685
0.2085,-0.1965,6.9685
0.2086,-0.1952,6.9685
0.2087,-0.1939,6.9685
0.2088,-0.1927,6.9685
0.2089,-0.1914,6.9685
0.2090,-0.1902,6.9685
0.2091,-0.1889,6.9685
0.2092,-0.1877,6.9685
0.2093,-0.1865,6.9685
0.2094,-0.1852,6.9685
0.2095,-0.1840,6.9685
0.2096,-0.1828,6.9685
0.2097,-0.1816,6.9685
0.2098,-0.1805,6.9685
0.2099,-0.1793,6.9685
0.2100,-0.1781,6.9685
0.2101,-0.1770,6.9686
0.2102,-0.1758,6.9686
0.2103,-0.1747,6.9686
0.2104,-0.1735,6.9686
0.2105,-0.1724,6.9686
0.2106,-0.1713,6.9686
0.2107,-0.1701,6.9686
0.2108,-0.1690,6.9686
0.2109,-0.1679,6.9686
0.2110,-0.1668,6.9686
0.2111,-0.1658,6.9686
0.2112,-0.1647,6.9686
0.2113,-0.1636,6.9686
0.2114,-0.1625,6.9686
0.2115,-0.1615,6.9686
0.2116,-0.1604,6.9686
0.2117,-0.1594,6.9686
0.2118,-0.1583,6.9686
0.2119,-0.1573,6.9686
0.2120,-0.1563,6.9686
0.2121,-0.1553,6.9686
0.2122,-0.1542,6.9686
0.2123,-0.1532,6.9686
0.2124,-0.1522,6.9686
0.2125,-0.1512,6.9686
0.2126,-0.1503,6.9686
0.2127,-0.1493,6.9686
0.2128,-0.1483,6.9686
0.2129,-0.1473,6.9686
0.2130,-0.1464,6.9686
0.2131,-0.1454,6.9686
0.2132,-0.1445,6.9686
0.2134,-0.1426,6.9686
0.2135,-0.1417,6.9686
0.2136,-0.1408,6.9686
0.2137,-0.1398,6.9686
0.2138,-0.1389,6.9686
0.2139,-0.1380,6.9686
0.2140,-0.1371,6.9686
0.2141,-0.1362,6.9686
0.2142,-0.1353,6.9687
0.2143,-0.1345,6.9687
0.2145,-0.1327,6.9687
0.2146,-0.1318,6.9687
0.2147,-0.1310,6.9687
0.2148,-0.1301,6.9687
0.2149,-0.1293,6.9687
0.2150,-0.1284,6.9687
0.2152,-0.1268,6.9687
0.2153,-0.1259,6.9687
0.2154,-0.1251,6.9687
0.2155,-0.1243,6.9687
0.2156,-0.1235,6.9687
0.2158,-0.1219,6.9687
0.2159,-0.1211,6.9687
0.2160,-0.1203,6.9687
0.2162,-0.1187,6.9687
0.2163,-0.1180,6.9687
0.2164,-0.1172,6.9687
0.2165,-0.1164,6.9687
0.2167,-0.1149,6.9687
0.2168,-0.1142,6.9687
0.2169,-0.1134,6.9687
0.2171,-0.1120,6.9687
0.2172,-0.1112,6.9687
0.2173,-0.1105,6.9687
0.2175,-0.1091,6.9687
0.2176,-0.1084,6.9687
0.2178,-0.1069,6.9687
0.2179,-0.1062,6.9687
0.2181,-0.1049,6.9687
0.2182,-0.1042,6.9687
0.2184,-0.1028,6.9687
0.2185,-0.1022,6.9687
0.2186,-0.1015,6.9687
0.2188,-0.1002,6.9687
0.2190,-0.0989,6.9687
0.2191,-0.0982,6.9687
0.2193,-0.0970,6.9687
0.2194,-0.0963,6.9687
0.2196,-0.0951,6.9687
0.2197,-0.0944,6.9687
0.2199,-0.0932,6.9687
0.2201,-0.0920,6.9687
0.2202,-0.0914,6.9687
0.2204,-0.0902,6.9687
0.2206,-0.0891,6.9687
0.2207,-0.0885,6.9687
0.2209,-0.0873,6.9687
0.2211,-0.0862,6.9687
0.2213,-0.0851,6.9687
0.2215,-0.0840,6.9687
0.2216,-0.0834,6.9687
0.2218,-0.0823,6.9687
0.2220,-0.0813,6.9687
0.2222,-0.0802,6.9687
0.2224,-0.0792,6.9687
0.2226,-0.0781,6.9687
0.2228,-0.0771,6.9687
0.2230,-0.0761,6.9687
0.2232,-0.0751,6.9687
0.2234,-0.0742,6.9687
0.2236,-0.0732,6.9688
0.2238,-0.0722,6.9688
0.2240,-0.0713,6.9688
0.2242,-0.0704,6.9688
0.2244,-0.0695,6.9688
0.2247,-0.0681,6.9688
0.2249,-0.0672,6.9688
0.2251,-0.0663,6.9688
0.2253,-0.0655,6.9688
0.2256,-0.0642,6.9688
0.2258,-0.0634,6.9688
0.2261,-0.0621,6.9688
0.2263,-0.0613,6.9688
0.2266,-0.0601,6.9688
0.2268,-0.0594,6.9688
0.2271,-0.0582,6.9688
0.2273,-0.0575,6.9688
0.2276,-0.0563,6.9688
0.2279,-0.0552,6.9688
0.2282,-0.0542,6.9688
0.2284,-0.0535,6.9688
0.2287,-0.0524,6.9688
0.2290,-0.0514,6.9688
0.2293,-0.0504,6.9688
0.2296,-0.0494,6.9688
0.2299,-0.0485,6.9688
0.2303,-0.0472,6.9688
0.2306,-0.0463,6.9688
0.2309,-0.0454,6.9688
0.2313,-0.0442,6.9688
0.2316,-0.0434,6.9688
0.2320,-0.0423,6.9688
0.2323,-0.0414,6.9688
0.2327,-0.0404,6.9688
0.2331,-0.0393,6.9688
0.2335,-0.0383,6.9688
0.2339,-0.0373,6.9688
0.2343,-0.0364,6.9688
0.2347,-0.0354,6.9688
0.2352,-0.0343,6.9688
0.2356,-0.0334,6.9688
0.2361,-0.0323,6.9688
0.2365,-0.0315,6.9688
0.2370,-0.0305,6.9688
0.2375,-0.0295,6.9688
0.2381,-0.0284,6.9688
0.2386,-0.0274,6.9688
0.2392,-0.0264,6.9688
0.2398,-0.0254,6.9688
0.2404,-0.0244,6.9688
0.2410,-0.0235,6.9688
0.2417,-0.0224,6.9688
0.2424,-0.0214,6.9688
0.2431,-0.0204,6.9688
0.2439,-0.0194,6.9688
0.2447,-0.0184,6.9688
0.2455,-0.0175,6.9688
0.2464,-0.0165,6.9688
0.2474,-0.0154,6.9688
0.2484,-0.0145,6.9688
0.2495,-0.0135,6.9688
0.2507,-0.0124,6.9688
0.2520,-0.0114,6.9688
0.2533,-0.0105,6.9688
0.2549,-0.0095,6.9688
0.2566,-0.0085,6.9688
0.2585,-0.0075,6.9688
0.2607,-0.0065,6.9688
0.2632,-0.0055,6.9688
0.2663,-0.0045,6.9688
0.2701,-0.0035,6.9688
0.2753,-0.0025,6.9688
0.2831,-0.0015,6.9688
0.2999,-0.0005,6.9688
1.0000,-0.0000,6.9688


==> simdata/conference_differences_quad.csv <==
# simulation export from CQuadraticAdaptationLaw:conference_differences_quad
# file "conference_differences_quad.csv"
# a = 10, b = -2
# omega = 400
# c0 = -5, c1 = -5.5
#


t,lbs.y,lbs.k,es.y,es.k
0.0000,-2.5000,-0.6699,-2.5000,-0.6699
0.0004,-2.5085,-0.6748,-2.5085,-0.6208
0.0008,-2.5170,-0.6797,-2.5233,-0.5720
0.0012,-2.5256,-0.6847,-2.5443,-0.5244
0.0016,-2.5341,-0.6897,-2.5714,-0.4791
0.0020,-2.5427,-0.6948,-2.6043,-0.4371
0.0024,-2.5513,-0.6998,-2.6425,-0.3994
0.0027,-2.5599,-0.7049,-2.6857,-0.3672
0.0031,-2.5686,-0.7101,-2.7330,-0.3415
0.0035,-2.5772,-0.7153,-2.7839,-0.3233
0.0039,-2.5859,-0.7205,-2.8373,-0.3138
0.0043,-2.5946,-0.7257,-2.8923,-0.3138
0.0047,-2.6033,-0.7310,-2.9478,-0.3241
0.0051,-2.6120,-0.7363,-3.0027,-0.3452
0.0055,-2.6208,-0.7417,-3.0557,-0.3773
0.0059,-2.6295,-0.7471,-3.1056,-0.4204
0.0063,-2.6383,-0.7525,-3.1513,-0.4740
0.0067,-2.6471,-0.7580,-3.1916,-0.5371
0.0071,-2.6559,-0.7635,-3.2255,-0.6084
0.0075,-2.6648,-0.7690,-3.2523,-0.6861
0.0079,-2.6736,-0.7746,-3.2713,-0.7682
0.0082,-2.6825,-0.7802,-3.2822,-0.8522
0.0086,-2.6914,-0.7859,-3.2848,-0.9358
0.0090,-2.7003,-0.7916,-3.2793,-1.0164
0.0094,-2.7092,-0.7973,-3.2662,-1.0916
0.0098,-2.7182,-0.8031,-3.2461,-1.1594
0.0102,-2.7271,-0.8089,-3.2198,-1.2179
0.0106,-2.7361,-0.8147,-3.1885,-1.2658
0.0110,-2.7451,-0.8206,-3.1532,-1.3020
0.0114,-2.7541,-0.8265,-3.1152,-1.3262
0.0118,-2.7631,-0.8325,-3.0759,-1.3381
0.0122,-2.7722,-0.8385,-3.0364,-1.3381
0.0126,-2.7812,-0.8445,-2.9980,-1.3268
0.0130,-2.7903,-0.8506,-2.9619,-1.3049
0.0134,-2.7994,-0.8567,-2.9291,-1.2737
0.0137,-2.8085,-0.8628,-2.9004,-1.2341
0.0141,-2.8176,-0.8690,-2.8768,-1.1873
0.0145,-2.8268,-0.8753,-2.8588,-1.1348
0.0149,-2.8359,-0.8815,-2.8471,-1.0776
0.0153,-2.8451,-0.8879,-2.8421,-1.0170
0.0157,-2.8543,-0.8942,-2.8440,-0.9544
0.0161,-2.8635,-0.9006,-2.8530,-0.8908
0.0165,-2.8727,-0.9071,-2.8692,-0.8277
0.0169,-2.8820,-0.9135,-2.8926,-0.7662
0.0173,-2.8912,-0.9201,-2.9228,-0.7076
0.0177,-2.9005,-0.9266,-2.9596,-0.6534
0.0181,-2.9097,-0.9332,-3.0026,-0.6047
0.0185,-2.9190,-0.9399,-3.0511,-0.5631
0.0188,-2.9283,-0.9466,-3.1045,-0.5299
0.0192,-2.9377,-0.9533,-3.1617,-0.5065
0.0196,-2.9470,-0.9601,-3.2220,-0.4942
0.0200,-2.9564,-0.9669,-3.2840,-0.4942
0.0204,-2.9657,-0.9738,-3.3465,-0.5075
0.0208,-2.9751,-0.9807,-3.4083,-0.5347
0.0212,-2.9845,-0.9876,-3.4680,-0.5761
0.0216,-2.9939,-0.9946,-3.5241,-0.6316
0.0220,-3.0033,-1.0017,-3.5754,-0.7006
0.0224,-3.0127,-1.0088,-3.6204,-0.7818
0.0228,-3.0222,-1.0159,-3.6583,-0.8735
0.0232,-3.0316,-1.0231,-3.6879,-0.9735
0.0236,-3.0411,-1.0303,-3.7086,-1.0790
0.0240,-3.0506,-1.0375,-3.7200,-1.1870
0.0243,-3.0601,-1.0449,-3.7220,-1.2944
0.0247,-3.0696,-1.0522,-3.7148,-1.3978
0.0251,-3.0791,-1.0596,-3.6988,-1.4944
0.0255,-3.0886,-1.0671,-3.6748,-1.5813
0.0259,-3.0982,-1.0745,-3.6439,-1.6563
0.0263,-3.1077,-1.0821,-3.6071,-1.7176
0.0267,-3.1173,-1.0897,-3.5660,-1.7640
0.0271,-3.1269,-1.0973,-3.5217,-1.7949
0.0275,-3.1365,-1.1050,-3.4760,-1.8101
0.0279,-3.1461,-1.1127,-3.4301,-1.8101
0.0283,-3.1557,-1.1205,-3.3855,-1.7957
0.0287,-3.1653,-1.1283,-3.3434,-1.7679
0.0291,-3.1749,-1.1362,-3.3051,-1.7280
0.0295,-3.1845,-1.1441,-3.2716,-1.6776
0.0298,-3.1942,-1.1521,-3.2438,-1.6181
0.0302,-3.2038,-1.1601,-3.2225,-1.5513
0.0306,-3.2135,-1.1681,-3.2082,-1.4786
0.0310,-3.2232,-1.1762,-3.2015,-1.4017
0.0314,-3.2328,-1.1844,-3.2027,-1.3222
0.0318,-3.2425,-1.1926,-3.2119,-1.2417
0.0322,-3.2522,-1.2009,-3.2293,-1.1616
0.0326,-3.2619,-1.2092,-3.2547,-1.0837
0.0330,-3.2716,-1.2175,-3.2879,-1.0096
0.0334,-3.2814,-1.2259,-3.3286,-0.9409
0.0338,-3.2911,-1.2344,-3.3762,-0.8794
0.0342,-3.3008,-1.2429,-3.4300,-0.8268
0.0346,-3.3106,-1.2515,-3.4893,-0.7848
0.0350,-3.3203,-1.2601,-3.5529,-0.7553
0.0353,-3.3301,-1.2687,-3.6199,-0.7397
0.0357,-3.3398,-1.2774,-3.6889,-0.7397
0.0361,-3.3496,-1.2862,-3.7585,-0.7565
0.0365,-3.3594,-1.2950,-3.8271,-0.7907
0.0369,-3.3691,-1.3039,-3.8933,-0.8430
0.0373,-3.3789,-1.3128,-3.9555,-0.9130
0.0377,-3.3887,-1.3218,-4.0122,-0.9998
0.0381,-3.3985,-1.3308,-4.0618,-1.1021
0.0385,-3.4083,-1.3398,-4.1032,-1.2176
0.0389,-3.4181,-1.3490,-4.1353,-1.3433
0.0393,-3.4279,-1.3581,-4.1574,-1.4760
0.0397,-3.4377,-1.3674,-4.1689,-1.6117
0.0401,-3.4475,-1.3767,-4.1697,-1.7466
0.0404,-3.4573,-1.3860,-4.1601,-1.8764
0.0408,-3.4671,-1.3954,-4.1407,-1.9975
0.0412,-3.4769,-1.4048,-4.1122,-2.1065
0.0416,-3.4868,-1.4143,-4.0759,-2.2004
0.0420,-3.4966,-1.4239,-4.0330,-2.2771
0.0424,-3.5064,-1.4335,-3.9852,-2.3351
0.0428,-3.5162,-1.4431,-3.9340,-2.3736
0.0432,-3.5260,-1.4528,-3.8811,-2.3926
0.0436,-3.5359,-1.4626,-3.8281,-2.3926
0.0440,-3.5457,-1.4724,-3.7765,-2.3746
0.0444,-3.5555,-1.4823,-3.7279,-2.3400
0.0448,-3.5653,-1.4922,-3.6835,-2.2905
0.0452,-3.5752,-1.5022,-3.6445,-2.2278
0.0456,-3.5850,-1.5122,-3.6120,-2.1541
0.0459,-3.5948,-1.5223,-3.5867,-2.0712
0.0463,-3.6046,-1.5325,-3.5694,-1.9811
0.0467,-3.6144,-1.5427,-3.5605,-1.8860
0.0471,-3.6242,-1.5529,-3.5605,-1.7876
0.0475,-3.6341,-1.5633,-3.5695,-1.6881
0.0479,-3.6439,-1.5736,-3.5875,-1.5892
0.0483,-3.6537,-1.5841,-3.6146,-1.4931
0.0487,-3.6635,-1.5945,-3.6503,-1.4017
0.0491,-3.6733,-1.6051,-3.6943,-1.3170
0.0495,-3.6831,-1.6157,-3.7460,-1.2412
0.0499,-3.6929,-1.6263,-3.8047,-1.1764
0.0503,-3.7026,-1.6370,-3.8694,-1.1248
0.0507,-3.7124,-1.6478,-3.9390,-1.0885
0.0511,-3.7222,-1.6586,-4.0122,-1.0694
0.0514,-3.7320,-1.6695,-4.0876,-1.0694
0.0518,-3.7417,-1.6805,-4.1636,-1.0899
0.0522,-3.7515,-1.6915,-4.2386,-1.1320
0.0526,-3.7612,-1.7025,-4.3108,-1.1961
0.0530,-3.7710,-1.7136,-4.3785,-1.2819
0.0534,-3.7807,-1.7248,-4.4399,-1.3883
0.0538,-3.7904,-1.7360,-4.4935,-1.5136
0.0542,-3.8001,-1.7473,-4.5378,-1.6549
0.0546,-3.8099,-1.7586,-4.5718,-1.8087
0.0550,-3.8196,-1.7700,-4.5944,-1.9708
0.0554,-3.8292,-1.7815,-4.6054,-2.1366
0.0558,-3.8389,-1.7930,-4.6044,-2.3011
0.0562,-3.8486,-1.8046,-4.5918,-2.4595
0.0565,-3.8582,-1.8162,-4.5682,-2.6071
0.0569,-3.8679,-1.8279,-4.5347,-2.7397
0.0573,-3.8775,-1.8397,-4.4923,-2.8539
0.0577,-3.8872,-1.8515,-4.4428,-2.9470
0.0581,-3.8968,-1.8633,-4.3878,-3.0174
0.0585,-3.9064,-1.8753,-4.3291,-3.0641
0.0589,-3.9160,-1.8873,-4.2685,-3.0872
0.0593,-3.9255,-1.8993,-4.2079,-3.0872
0.0597,-3.9351,-1.9114,-4.1489,-3.0654
0.0601,-3.9446,-1.9236,-4.0932,-3.0236
0.0605,-3.9542,-1.9358,-4.0423,-2.9639
0.0609,-3.9637,-1.9481,-3.9974,-2.8884
0.0613,-3.9732,-1.9604,-3.9596,-2.7997
0.0617,-3.9827,-1.9728,-3.9299,-2.7001
0.0620,-3.9921,-1.9853,-3.9090,-2.5920
0.0624,-4.0016,-1.9978,-3.8974,-2.4779
0.0628,-4.0110,-2.0104,-3.8955,-2.3600
0.0632,-4.0204,-2.0230,-3.9036,-2.2409
0.0636,-4.0298,-2.0357,-3.9217,-2.1226
0.0640,-4.0392,-2.0484,-3.9496,-2.0078
0.0644,-4.0486,-2.0613,-3.9870,-1.8986
0.0648,-4.0579,-2.0741,-4.0335,-1.7976
0.0652,-4.0673,-2.0871,-4.0885,-1.7073
0.0656,-4.0766,-2.1000,-4.1510,-1.6301
0.0660,-4.0858,-2.1131,-4.2201,-1.5686
0.0664,-4.0951,-2.1262,-4.2945,-1.5254
0.0668,-4.1044,-2.1394,-4.3729,-1.5028
0.0672,-4.1136,-2.1526,-4.4536,-1.5028
0.0675,-4.1228,-2.1659,-4.5349,-1.5271
0.0679,-4.1320,-2.1793,-4.6150,-1.5770
0.0683,-4.1411,-2.1927,-4.6920,-1.6530
0.0687,-4.1502,-2.2061,-4.7640,-1.7546
0.0691,-4.1593,-2.2197,-4.8290,-1.8807
0.0695,-4.1684,-2.2332,-4.8854,-2.0288
0.0699,-4.1775,-2.2469,-4.9317,-2.1959
0.0703,-4.1865,-2.2606,-4.9665,-2.3775
0.0707,-4.1955,-2.2744,-4.9889,-2.5689
0.0711,-4.2045,-2.2882,-4.9984,-2.7643
0.0715,-4.2135,-2.3021,-4.9949,-2.9582
0.0719,-4.2224,-2.3160,-4.9787,-3.1445
0.0723,-4.2313,-2.3300,-4.9504,-3.3180
0.0726,-4.2402,-2.3441,-4.9113,-3.4737
0.0730,-4.2490,-2.3582,-4.8626,-3.6076
0.0734,-4.2578,-2.3724,-4.8061,-3.7168
0.0738,-4.2666,-2.3866,-4.7437,-3.7992
0.0742,-4.2754,-2.4009,-4.6773,-3.8538
0.0746,-4.2841,-2.4153,-4.6090,-3.8807
0.0750,-4.2928,-2.4297,-4.5406,-3.8807
0.0754,-4.3015,-2.4442,-4.4742,-3.8553
0.0758,-4.3101,-2.4587,-4.4113,-3.8067
0.0762,-4.3187,-2.4733,-4.3537,-3.7374
0.0766,-4.3273,-2.4879,-4.3027,-3.6499
0.0770,-4.3358,-2.5026,-4.2595,-3.5470
0.0774,-4.3443,-2.5174,-4.2250,-3.4318
0.0778,-4.3528,-2.5322,-4.2001,-3.3068
0.0781,-4.3612,-2.5471,-4.1853,-3.1751
0.0785,-4.3696,-2.5620,-4.1810,-3.0392
0.0789,-4.3780,-2.5770,-4.1875,-2.9019
0.0793,-4.3863,-2.5921,-4.2047,-2.7659
0.0797,-4.3946,-2.6072,-4.2324,-2.6338
0.0801,-4.4029,-2.6224,-4.2705,-2.5084
0.0805,-4.4111,-2.6376,-4.3183,-2.3926
0.0809,-4.4193,-2.6529,-4.3751,-2.2890
0.0813,-4.4274,-2.6682,-4.4400,-2.2006
0.0817,-4.4355,-2.6836,-4.5119,-2.1304
0.0821,-4.4436,-2.6991,-4.5895,-2.0809
0.0825,-4.4516,-2.7146,-4.6712,-2.0551
0.0829,-4.4596,-2.7301,-4.7554,-2.0551
0.0833,-4.4676,-2.7458,-4.8402,-2.0829
0.0836,-4.4755,-2.7614,-4.9235,-2.1397
0.0840,-4.4834,-2.7772,-5.0035,-2.2261
0.0844,-4.4912,-2.7930,-5.0780,-2.3417
0.0848,-4.4990,-2.8088,-5.1450,-2.4849
0.0852,-4.5067,-2.8247,-5.2027,-2.6531
0.0856,-4.5144,-2.8406,-5.2494,-2.8425
0.0860,-4.5221,-2.8567,-5.2837,-3.0484
0.0864,-4.5297,-2.8727,-5.3048,-3.2649
0.0868,-4.5372,-2.8888,-5.3121,-3.4860
0.0872,-4.5448,-2.9050,-5.3053,-3.7049
0.0876,-4.5522,-2.9212,-5.2850,-3.9151
0.0880,-4.5597,-2.9375,-5.2518,-4.1106
0.0884,-4.5671,-2.9538,-5.2070,-4.2858
0.0887,-4.5744,-2.9702,-5.1520,-4.4364
0.0891,-4.5817,-2.9866,-5.0888,-4.5589
0.0895,-4.5889,-3.0031,-5.0194,-4.6512
0.0899,-4.5961,-3.0197,-4.9458,-4.7124
0.0903,-4.6033,-3.0363,-4.8702,-4.7424
0.0907,-4.6104,-3.0529,-4.7946,-4.7424
0.0911,-4.6174,-3.0696,-4.7212,-4.7142
0.0915,-4.6244,-3.0863,-4.6518,-4.6601
0.0919,-4.6314,-3.1031,-4.5879,-4.5829
0.0923,-4.6383,-3.1200,-4.5311,-4.4858
0.0927,-4.6451,-3.1369,-4.4826,-4.3718
0.0931,-4.6519,-3.1538,-4.4434,-4.2441
0.0935,-4.6587,-3.1708,-4.4144,-4.1059
0.0939,-4.6654,-3.1879,-4.3960,-3.9604
0.0942,-4.6720,-3.2050,-4.3888,-3.8104
0.0946,-4.6786,-3.2221,-4.3929,-3.6592
0.0950,-4.6851,-3.2393,-4.4084,-3.5095
0.0954,-4.6916,-3.2565,-4.4349,-3.3643
0.0958,-4.6980,-3.2738,-4.4722,-3.2267
0.0962,-4.7044,-3.2912,-4.5198,-3.0996
0.0966,-4.7107,-3.3085,-4.5767,-2.9861
0.0970,-4.7170,-3.3260,-4.6421,-2.8894
0.0974,-4.7232,-3.3434,-4.7148,-2.8126
0.0978,-4.7293,-3.3610,-4.7933,-2.7586
0.0982,-4.7354,-3.3785,-4.8761,-2.7304
0.0986,-4.7414,-3.3961,-4.9614,-2.7304
0.0990,-4.7474,-3.4138,-5.0472,-2.7607
0.0994,-4.7533,-3.4315,-5.1315,-2.8225
0.0997,-4.7592,-3.4492,-5.2121,-2.9164
0.1001,-4.7650,-3.4670,-5.2869,-3.0418
0.1005,-4.7707,-3.4849,-5.3537,-3.1970
0.1009,-4.7764,-3.5027,-5.4107,-3.3791
0.1013,-4.7820,-3.5207,-5.4562,-3.5840
0.1017,-4.7876,-3.5386,-5.4887,-3.8064
0.1021,-4.7931,-3.5566,-5.5074,-4.0401
0.1025,-4.7985,-3.5747,-5.5115,-4.2783
0.1029,-4.8039,-3.5928,-5.5011,-4.5139
0.1033,-4.8092,-3.6109,-5.4765,-4.7400
0.1037,-4.8144,-3.6290,-5.4386,-4.9499
0.1041,-4.8196,-3.6472,-5.3886,-5.1378
0.1045,-4.8247,-3.6655,-5.3281,-5.2991
0.1049,-4.8298,-3.6838,-5.2592,-5.4301
0.1052,-4.8348,-3.7021,-5.1838,-5.5287
0.1056,-4.8397,-3.7205,-5.1042,-5.5940
0.1060,-4.8446,-3.7389,-5.0226,-5.6260
0.1064,-4.8494,-3.7573,-4.9413,-5.6260
0.1068,-4.8541,-3.7758,-4.8622,-5.5960
0.1072,-4.8588,-3.7943,-4.7873,-5.5386
0.1076,-4.8634,-3.8128,-4.7182,-5.4569
0.1080,-4.8679,-3.8314,-4.6566,-5.3541
0.1084,-4.8724,-3.8500,-4.6036,-5.2337
0.1088,-4.8768,-3.8686,-4.5602,-5.0990
0.1092,-4.8811,-3.8873,-4.5273,-4.9535
0.1096,-4.8854,-3.9060,-4.5055,-4.8004
0.1100,-4.8896,-3.9248,-4.4952,-4.6429
0.1103,-4.8937,-3.9435,-4.4964,-4.4842
0.1107,-4.8978,-3.9624,-4.5093,-4.3274
0.1111,-4.9017,-3.9812,-4.5336,-4.1755
0.1115,-4.9057,-4.0001,-4.5688,-4.0317
0.1119,-4.9095,-4.0190,-4.6145,-3.8990
0.1123,-4.9133,-4.0379,-4.6697,-3.7808
0.1127,-4.9170,-4.0569,-4.7335,-3.6801
0.1131,-4.9207,-4.0758,-4.8047,-3.6002
0.1135,-4.9242,-4.0949,-4.8818,-3.5442
0.1139,-4.9277,-4.1139,-4.9631,-3.5149
0.1143,-4.9312,-4.1330,-5.0468,-3.5149
0.1147,-4.9345,-4.1521,-5.1310,-3.5462
0.1151,-4.9378,-4.1712,-5.2135,-3.6101
0.1155,-4.9410,-4.1904,-5.2922,-3.7070
0.1158,-4.9442,-4.2095,-5.3648,-3.8363
0.1162,-4.9472,-4.2287,-5.4293,-3.9962
0.1166,-4.9502,-4.2479,-5.4837,-4.1835
0.1170,-4.9532,-4.2672,-5.5263,-4.3939
0.1174,-4.9560,-4.2865,-5.5558,-4.6220
0.1178,-4.9588,-4.3058,-5.5711,-4.8615
0.1182,-4.9615,-4.3251,-5.5717,-5.1052
0.1186,-4.9641,-4.3444,-5.5576,-5.3460
0.1190,-4.9667,-4.3638,-5.5291,-5.5767
0.1194,-4.9692,-4.3831,-5.4871,-5.7907
0.1198,-4.9716,-4.4025,-5.4331,-5.9820
0.1202,-4.9739,-4.4219,-5.3685,-6.1459
0.1206,-4.9762,-4.4414,-5.2955,-6.2790
0.1210,-4.9783,-4.4608,-5.2160,-6.3790
0.1213,-4.9804,-4.4803,-5.1325,-6.4450
0.1217,-4.9825,-4.4998,-5.0470,-6.4774
0.1221,-4.9844,-4.5193,-4.9619,-6.4774
0.1225,-4.9863,-4.5388,-4.8791,-6.4471
0.1229,-4.9881,-4.5583,-4.8007,-6.3893
0.1233,-4.9899,-4.5778,-4.7283,-6.3072
0.1237,-4.9915,-4.5974,-4.6633,-6.2039
0.1241,-4.9931,-4.6170,-4.6071,-6.0832
0.1245,-4.9946,-4.6365,-4.5607,-5.9483
0.1249,-4.9960,-4.6561,-4.5247,-5.8028
0.1253,-4.9974,-4.6757,-4.4999,-5.6498
0.1257,-4.9986,-4.6954,-4.4866,-5.4927
0.1261,-4.9998,-4.7150,-4.4848,-5.3346
0.1264,-5.0010,-4.7346,-4.4947,-5.1786
0.1268,-5.0020,-4.7543,-4.5159,-5.0277
0.1272,-5.0030,-4.7739,-4.5480,-4.8850
0.1276,-5.0038,-4.7936,-4.5904,-4.7536
0.1280,-5.0047,-4.8132,-4.6423,-4.6366
0.1284,-5.0054,-4.8329,-4.7026,-4.5371
0.1288,-5.0060,-4.8526,-4.7701,-4.4582
0.1292,-5.0066,-4.8723,-4.8434,-4.4030
0.1296,-5.0071,-4.8919,-4.9208,-4.3742
0.1300,-5.0076,-4.9116,-5.0005,-4.3742
0.1304,-5.0079,-4.9313,-5.0806,-4.4049
0.1308,-5.0082,-4.9510,-5.1588,-4.4675
0.1312,-5.0084,-4.9707,-5.2332,-4.5624
0.1316,-5.0085,-4.9904,-5.3015,-4.6889
0.1319,-5.0085,-5.0101,-5.3617,-4.8450
0.1323,-5.0085,-5.0298,-5.4118,-5.0276
0.1327,-5.0084,-5.0495,-5.4503,-5.2326
0.1331,-5.0082,-5.0692,-5.4758,-5.4545
0.1335,-5.0079,-5.0889,-5.4873,-5.6871
0.1339,-5.0075,-5.1086,-5.4843,-5.9235
0.1343,-5.0071,-5.1283,-5.4669,-6.1569
0.1347,-5.0066,-5.1480,-5.4353,-6.3801
0.1351,-5.0060,-5.1677,-5.3907,-6.5868
0.1355,-5.0054,-5.1874,-5.3342,-6.7715
0.1359,-5.0046,-5.2071,-5.2675,-6.9295
0.1363,-5.0038,-5.2267,-5.1926,-7.0576
0.1367,-5.0029,-5.2464,-5.1115,-7.1537
0.1371,-5.0020,-5.2661,-5.0265,-7.2172
0.1374,-5.0009,-5.2857,-4.9398,-7.2482
0.1378,-4.9998,-5.3053,-4.8535,-7.2482
0.1382,-4.9986,-5.3250,-4.7696,-7.2193
0.1386,-4.9973,-5.3446,-4.6900,-7.1640
0.1390,-4.9960,-5.3642,-4.6164,-7.0856
0.1394,-4.9945,-5.3838,-4.5502,-6.9872
0.1398,-4.9930,-5.4034,-4.4926,-6.8722
0.1402,-4.9915,-5.4230,-4.4445,-6.7440
0.1406,-4.9898,-5.4426,-4.4067,-6.6058
0.1410,-4.9881,-5.4621,-4.3797,-6.4607
0.1414,-4.9862,-5.4817,-4.3640,-6.3119
0.1418,-4.9844,-5.5012,-4.3595,-6.1623
0.1422,-4.9824,-5.5207,-4.3662,-6.0149
0.1425,-4.9804,-5.5402,-4.3839,-5.8725
0.1429,-4.9782,-5.5597,-4.4122,-5.7380
0.1433,-4.9761,-5.5791,-4.4503,-5.6143
0.1437,-4.9738,-5.5986,-4.4976,-5.5043
0.1441,-4.9715,-5.6180,-4.5530,-5.4109
0.1445,-4.9690,-5.6374,-4.6153,-5.3370
0.1449,-4.9666,-5.6568,-4.6830,-5.2853
0.1453,-4.9640,-5.6762,-4.7546,-5.2584
0.1457,-4.9614,-5.6955,-4.8283,-5.2584
0.1461,-4.9586,-5.7149,-4.9022,-5.2870
0.1465,-4.9559,-5.7342,-4.9744,-5.3454
0.1469,-4.9530,-5.7535,-5.0426,-5.4336
0.1473,-4.9501,-5.7728,-5.1050,-5.5510
0.1477,-4.9471,-5.7920,-5.1595,-5.6957
0.1480,-4.9440,-5.8112,-5.2043,-5.8649
0.1484,-4.9408,-5.8304,-5.2379,-6.0544
0.1488,-4.9376,-5.8496,-5.2590,-6.2593
0.1492,-4.9343,-5.8687,-5.2667,-6.4739
0.1496,-4.9310,-5.8879,-5.2606,-6.6917
0.1500,-4.9275,-5.9070,-5.2407,-6.9064
0.1504,-4.9240,-5.9260,-5.2074,-7.1116
0.1508,-4.9204,-5.9451,-5.1616,-7.3013
0.1512,-4.9168,-5.9641,-5.1047,-7.4706
0.1516,-4.9131,-5.9831,-5.0380,-7.6153
0.1520,-4.9093,-6.0020,-4.9637,-7.7325
0.1524,-4.9054,-6.0210,-4.8836,-7.8203
0.1528,-4.9015,-6.0399,-4.7998,-7.8782
0.1532,-4.8975,-6.0587,-4.7145,-7.9065
0.1535,-4.8934,-6.0776,-4.6296,-7.9065
0.1539,-4.8892,-6.0964,-4.5472,-7.8802
0.1543,-4.8850,-6.1151,-4.4690,-7.8300
0.1547,-4.8808,-6.1339,-4.3965,-7.7588
0.1551,-4.8764,-6.1526,-4.3312,-7.6696
0.1555,-4.8720,-6.1713,-4.2740,-7.5654
0.1559,-4.8675,-6.1899,-4.2259,-7.4493
0.1563,-4.8630,-6.2085,-4.1876,-7.3243
0.1567,-4.8584,-6.2271,-4.1597,-7.1934
0.1571,-4.8537,-6.2456,-4.1423,-7.0591
0.1575,-4.8489,-6.2641,-4.1356,-6.9244
0.1579,-4.8441,-6.2826,-4.1395,-6.7917
0.1583,-4.8392,-6.3010,-4.1537,-6.6637
0.1587,-4.8343,-6.3194,-4.1779,-6.5430
0.1590,-4.8293,-6.3378,-4.2115,-6.4321
0.1594,-4.8242,-6.3561,-4.2535,-6.3336
0.1598,-4.8191,-6.3744,-4.3031,-6.2500
0.1602,-4.8139,-6.3926,-4.3591,-6.1840
0.1606,-4.8086,-6.4108,-4.4202,-6.1379
0.1610,-4.8033,-6.4290,-4.4848,-6.1139
0.1614,-4.7979,-6.4471,-4.5513,-6.1139
0.1618,-4.7924,-6.4652,-4.6179,-6.1393
0.1622,-4.7869,-6.4832,-4.6828,-6.1911
0.1626,-4.7813,-6.5012,-4.7440,-6.2693
0.1630,-4.7757,-6.5192,-4.7995,-6.3732
0.1634,-4.7700,-6.5371,-4.8476,-6.5011
0.1638,-4.7642,-6.5549,-4.8867,-6.6504
0.1641,-4.7584,-6.5728,-4.9152,-6.8175
0.1645,-4.7525,-6.5906,-4.9320,-6.9980
0.1649,-4.7466,-6.6083,-4.9364,-7.1867
0.1653,-4.7406,-6.6260,-4.9279,-7.3781
0.1657,-4.7346,-6.6436,-4.9066,-7.5665
0.1661,-4.7284,-6.6612,-4.8729,-7.7463
0.1665,-4.7223,-6.6788,-4.8277,-7.9125
0.1669,-4.7160,-6.6963,-4.7720,-8.0606
0.1673,-4.7098,-6.7138,-4.7076,-8.1870
0.1677,-4.7034,-6.7312,-4.6360,-8.2893
0.1681,-4.6970,-6.7486,-4.5591,-8.3660
0.1685,-4.6906,-6.7659,-4.4789,-8.4164
0.1689,-4.6841,-6.7832,-4.3974,-8.4411
0.1693,-4.6775,-6.8004,-4.3165,-8.4411
0.1696,-4.6709,-6.8176,-4.2378,-8.4182
0.1700,-4.6642,-6.8347,-4.1632,-8.3746
0.1704,-4.6575,-6.8518,-4.0939,-8.3128
0.1708,-4.6507,-6.8689,-4.0312,-8.2354
0.1712,-4.6439,-6.8859,-3.9762,-8.1452
0.1716,-4.6370,-6.9028,-3.9296,-8.0447
0.1720,-4.6301,-6.9197,-3.8922,-7.9366
0.1724,-4.6231,-6.9365,-3.8643,-7.8235
0.1728,-4.6161,-6.9533,-3.8463,-7.7076
0.1732,-4.6090,-6.9700,-3.8381,-7.5914
0.1736,-4.6019,-6.9867,-3.8397,-7.4772
0.1740,-4.5947,-7.0034,-3.8509,-7.3671
0.1744,-4.5875,-7.0199,-3.8712,-7.2633
0.1748,-4.5802,-7.0365,-3.9000,-7.1681
0.1751,-4.5729,-7.0529,-3.9367,-7.0836
0.1755,-4.5655,-7.0694,-3.9803,-7.0120
0.1759,-4.5581,-7.0857,-4.0297,-6.9555
0.1763,-4.5506,-7.1021,-4.0837,-6.9161
0.1767,-4.5431,-7.1183,-4.1409,-6.8956
0.1771,-4.5355,-7.1345,-4.1998,-6.8956
0.1775,-4.5279,-7.1507,-4.2587,-6.9173
0.1779,-4.5203,-7.1668,-4.3159,-6.9613
0.1783,-4.5126,-7.1828,-4.3697,-7.0278
0.1787,-4.5048,-7.1988,-4.4183,-7.1159
0.1791,-4.4971,-7.2148,-4.4600,-7.2243
0.1795,-4.4892,-7.2307,-4.4934,-7.3507
0.1799,-4.4814,-7.2465,-4.5171,-7.4920
0.1802,-4.4735,-7.2623,-4.5302,-7.6444
0.1806,-4.4655,-7.2780,-4.5319,-7.8036
0.1810,-4.4575,-7.2936,-4.5220,-7.9649
0.1814,-4.4495,-7.3092,-4.5003,-8.1235
0.1818,-4.4414,-7.3248,-4.4674,-8.2748
0.1822,-4.4333,-7.3403,-4.4241,-8.4145
0.1826,-4.4252,-7.3557,-4.3714,-8.5389
0.1830,-4.4170,-7.3711,-4.3107,-8.6450
0.1834,-4.4088,-7.3864,-4.2436,-8.7308
0.1838,-4.4005,-7.4017,-4.1717,-8.7950
0.1842,-4.3922,-7.4169,-4.0970,-8.8372
0.1846,-4.3839,-7.4320,-4.0211,-8.8578
0.1850,-4.3755,-7.4471,-3.9457,-8.8578
0.1854,-4.3671,-7.4622,-3.8725,-8.8387
0.1857,-4.3586,-7.4772,-3.8030,-8.8023
0.1861,-4.3502,-7.4921,-3.7384,-8.7507
0.1865,-4.3416,-7.5069,-3.6799,-8.6862
0.1869,-4.3331,-7.5217,-3.6284,-8.6110
0.1873,-4.3245,-7.5365,-3.5846,-8.5274
0.1877,-4.3159,-7.5512,-3.5491,-8.4374
0.1881,-4.3072,-7.5658,-3.5223,-8.3434
0.1885,-4.2986,-7.5804,-3.5044,-8.2471
0.1889,-4.2899,-7.5949,-3.4955,-8.1507
0.1893,-4.2811,-7.6093,-3.4954,-8.0559
0.1897,-4.2723,-7.6237,-3.5040,-7.9646
0.1901,-4.2635,-7.6381,-3.5208,-7.8787
0.1905,-4.2547,-7.6524,-3.5453,-7.7999
0.1909,-4.2458,-7.6666,-3.5769,-7.7301
0.1912,-4.2369,-7.6807,-3.6147,-7.6711
0.1916,-4.2280,-7.6948,-3.6577,-7.6245
0.1920,-4.2191,-7.7089,-3.7048,-7.5920
0.1924,-4.2101,-7.7228,-3.7548,-7.5751
0.1928,-4.2011,-7.7368,-3.8061,-7.5751
0.1932,-4.1921,-7.7506,-3.8575,-7.5929
0.1936,-4.1830,-7.7644,-3.9073,-7.6291
0.1940,-4.1739,-7.7782,-3.9539,-7.6835
0.1944,-4.1648,-7.7919,-3.9958,-7.7557
0.1948,-4.1557,-7.8055,-4.0315,-7.8443
0.1952,-4.1465,-7.8190,-4.0598,-7.9476
0.1956,-4.1374,-7.8325,-4.0793,-8.0629
0.1960,-4.1281,-7.8460,-4.0893,-8.1872
0.1963,-4.1189,-7.8594,-4.0891,-8.3170
0.1967,-4.1097,-7.8727,-4.0785,-8.4483
0.1971,-4.1004,-7.8860,-4.0574,-8.5773
0.1975,-4.0911,-7.8992,-4.0263,-8.7003
0.1979,-4.0818,-7.9123,-3.9859,-8.8137
0.1983,-4.0725,-7.9254,-3.9371,-8.9147
0.1987,-4.0631,-7.9384,-3.8813,-9.0008
0.1991,-4.0537,-7.9514,-3.8198,-9.0703
0.1995,-4.0443,-7.9643,-3.7541,-9.1223
0.1999,-4.0349,-7.9771,-3.6859,-9.1565
0.2003,-4.0255,-7.9899,-3.6167,-9.1732
0.2007,-4.0160,-8.0027,-3.5480,-9.1732
0.2011,-4.0065,-8.0153,-3.4813,-9.1578
0.2015,-3.9971,-8.0279,-3.4179,-9.1284
0.2018,-3.9876,-8.0405,-3.3590,-9.0867
0.2022,-3.9780,-8.0530,-3.3056,-9.0346
0.2026,-3.9685,-8.0654,-3.2584,-8.9739
0.2030,-3.9589,-8.0778,-3.2181,-8.9065
0.2034,-3.9494,-8.0901,-3.1853,-8.8340
0.2038,-3.9398,-8.1023,-3.1602,-8.7582
0.2042,-3.9302,-8.1145,-3.1431,-8.6807
0.2046,-3.9206,-8.1267,-3.1341,-8.6031
0.2050,-3.9109,-8.1387,-3.1329,-8.5269
0.2054,-3.9013,-8.1507,-3.1394,-8.4536
0.2058,-3.8916,-8.1627,-3.1533,-8.3847
0.2062,-3.8820,-8.1746,-3.1740,-8.3215
0.2066,-3.8723,-8.1864,-3.2010,-8.2655
0.2070,-3.8626,-8.1982,-3.2335,-8.2182
0.2073,-3.8529,-8.2099,-3.2705,-8.1810
0.2077,-3.8432,-8.2216,-3.3112,-8.1550
0.2081,-3.8335,-8.2332,-3.3544,-8.1415
0.2085,-3.8237,-8.2447,-3.3988,-8.1415
0.2089,-3.8140,-8.2562,-3.4432,-8.1557
0.2093,-3.8042,-8.2676,-3.4861,-8.1845
0.2097,-3.7945,-8.2790,-3.5261,-8.2278
0.2101,-3.7847,-8.2903,-3.5620,-8.2852
0.2105,-3.7749,-8.3016,-3.5924,-8.3557
0.2109,-3.7651,-8.3127,-3.6161,-8.4377
0.2113,-3.7553,-8.3239,-3.6321,-8.5292
0.2117,-3.7455,-8.3350,-3.6397,-8.6277
0.2121,-3.7357,-8.3460,-3.6382,-8.7305
0.2125,-3.7259,-8.3569,-3.6276,-8.8345
0.2128,-3.7161,-8.3678,-3.6077,-8.9365
0.2132,-3.7063,-8.3787,-3.5791,-9.0338
0.2136,-3.6964,-8.3895,-3.5422,-9.1234
0.2140,-3.6866,-8.4002,-3.4980,-9.2031
0.2144,-3.6767,-8.4109,-3.4476,-9.2711
0.2148,-3.6669,-8.4215,-3.3923,-9.3259
0.2152,-3.6570,-8.4321,-3.3333,-9.3670
0.2156,-3.6472,-8.4426,-3.2720,-9.3939
0.2160,-3.6373,-8.4530,-3.2100,-9.4071
0.2164,-3.6274,-8.4634,-3.1484,-9.4071
0.2168,-3.6176,-8.4737,-3.0887,-9.3949
0.2172,-3.6077,-8.4840,-3.0319,-9.3718
0.2176,-3.5978,-8.4942,-2.9790,-9.3390
0.2179,-3.5880,-8.5044,-2.9310,-9.2980
0.2183,-3.5781,-8.5145,-2.8886,-9.2503
0.2187,-3.5682,-8.5246,-2.8523,-9.1973
0.2191,-3.5583,-8.5346,-2.8225,-9.1404
0.2195,-3.5485,-8.5445,-2.7996,-9.0809
0.2199,-3.5386,-8.5544,-2.7838,-9.0201
0.2203,-3.5287,-8.5642,-2.7750,-8.9592
0.2207,-3.5188,-8.5740,-2.7732,-8.8995
0.2211,-3.5089,-8.5837,-2.7782,-8.8420
0.2215,-3.4991,-8.5934,-2.7896,-8.7880
0.2219,-3.4892,-8.6030,-2.8071,-8.7385
0.2223,-3.4793,-8.6126,-2.8300,-8.6948
0.2227,-3.4694,-8.6221,-2.8577,-8.6578
0.2231,-3.4596,-8.6315,-2.8895,-8.6287
0.2234,-3.4497,-8.6409,-2.9245,-8.6084
0.2238,-3.4398,-8.6503,-2.9615,-8.5979
0.2242,-3.4300,-8.6596,-2.9997,-8.5979
0.2246,-3.4201,-8.6688,-3.0378,-8.6090
0.2250,-3.4103,-8.6780,-3.0745,-8.6314
0.2254,-3.4004,-8.6871,-3.1088,-8.6651
0.2258,-3.3906,-8.6962,-3.1393,-8.7097
0.2262,-3.3807,-8.7053,-3.1651,-8.7644
0.2266,-3.3709,-8.7142,-3.1849,-8.8281
0.2270,-3.3611,-8.7232,-3.1981,-8.8991
0.2274,-3.3512,-8.7320,-3.2038,-8.9755
0.2278,-3.3414,-8.7409,-3.2017,-9.0551
0.2282,-3.3316,-8.7496,-3.1915,-9.1356
0.2286,-3.3218,-8.7583,-3.1733,-9.2146
0.2289,-3.3120,-8.7670,-3.1474,-9.2898
0.2293,-3.3022,-8.7756,-3.1143,-9.3591
0.2297,-3.2924,-8.7842,-3.0749,-9.4208
0.2301,-3.2826,-8.7927,-3.0301,-9.4733
0.2305,-3.2728,-8.8012,-2.9809,-9.5157
0.2309,-3.2630,-8.8096,-2.9286,-9.5473
0.2313,-3.2533,-8.8179,-2.8744,-9.5682
0.2317,-3.2435,-8.8262,-2.8195,-9.5783
0.2321,-3.2338,-8.8345,-2.7651,-9.5783
0.2325,-3.2240,-8.8427,-2.7122,-9.5689
0.2329,-3.2143,-8.8509,-2.6620,-9.5511
0.2333,-3.2046,-8.8590,-2.6152,-9.5258
0.2337,-3.1949,-8.8671,-2.5727,-9.4942
0.2340,-3.1852,-8.8751,-2.5350,-9.4575
0.2344,-3.1755,-8.8831,-2.5027,-9.4166
0.2348,-3.1658,-8.8910,-2.4762,-9.3728
0.2352,-3.1561,-8.8988,-2.4557,-9.3270
0.2356,-3.1465,-8.9067,-2.4413,-9.2802
0.2360,-3.1368,-8.9144,-2.4331,-9.2334
0.2364,-3.1272,-8.9222,-2.4310,-9.1875
0.2368,-3.1175,-8.9299,-2.4348,-9.1433
0.2372,-3.1079,-8.9375,-2.4442,-9.1019
0.2376,-3.0983,-8.9451,-2.4589,-9.0639
0.2380,-3.0887,-8.9526,-2.4784,-9.0303
0.2384,-3.0791,-8.9601,-2.5020,-9.0020
0.2388,-3.0695,-8.9675,-2.5292,-8.9796
0.2392,-3.0600,-8.9749,-2.5591,-8.9641
0.2395,-3.0504,-8.9823,-2.5908,-8.9561
0.2399,-3.0409,-8.9896,-2.6235,-8.9561
0.2403,-3.0313,-8.9969,-2.6560,-8.9645
0.2407,-3.0218,-9.0041,-2.6874,-8.9817
0.2411,-3.0123,-9.0113,-2.7166,-9.0074
0.2415,-3.0028,-9.0184,-2.7426,-9.0415
0.2419,-2.9934,-9.0255,-2.7644,-9.0832
0.2423,-2.9839,-9.0325,-2.7810,-9.1318
0.2427,-2.9744,-9.0395,-2.7918,-9.1859
0.2431,-2.9650,-9.0465,-2.7962,-9.2441
0.2435,-2.9556,-9.0534,-2.7937,-9.3048
0.2439,-2.9462,-9.0602,-2.7843,-9.3661
0.2443,-2.9368,-9.0670,-2.7679,-9.4262
0.2447,-2.9274,-9.0738,-2.7448,-9.4835
0.2450,-2.9180,-9.0805,-2.7156,-9.5362
0.2454,-2.9087,-9.0872,-2.6809,-9.5830
0.2458,-2.8993,-9.0939,-2.6414,-9.6230
0.2462,-2.8900,-9.1005,-2.5983,-9.6552
0.2466,-2.8807,-9.1070,-2.5524,-9.6792
0.2470,-2.8714,-9.1135,-2.5049,-9.6950
0.2474,-2.8621,-9.1200,-2.4568,-9.7028
0.2478,-2.8529,-9.1265,-2.4091,-9.7028
0.2482,-2.8436,-9.1329,-2.3629,-9.6956
0.2486,-2.8344,-9.1392,-2.3188,-9.6821
0.2490,-2.8252,-9.1455,-2.2779,-9.6629
0.2494,-2.8160,-9.1518,-2.2406,-9.6390
0.2498,-2.8068,-9.1580,-2.2075,-9.6111
0.2501,-2.7976,-9.1642,-2.1792,-9.5801
0.2505,-2.7885,-9.1703,-2.1558,-9.5469
0.2509,-2.7794,-9.1765,-2.1376,-9.5122
0.2513,-2.7702,-9.1825,-2.1248,-9.4767
0.2517,-2.7611,-9.1885,-2.1173,-9.4413
0.2521,-2.7521,-9.1945,-2.1151,-9.4065
0.2525,-2.7430,-9.2005,-2.1181,-9.3731
0.2529,-2.7339,-9.2064,-2.1259,-9.3417
0.2533,-2.7249,-9.2123,-2.1383,-9.3130
0.2537,-2.7159,-9.2181,-2.1548,-9.2876
0.2541,-2.7069,-9.2239,-2.1749,-9.2661
0.2545,-2.6979,-9.2296,-2.1981,-9.2493
0.2549,-2.6890,-9.2354,-2.2236,-9.2375
0.2553,-2.6800,-9.2410,-2.2507,-9.2315
0.2556,-2.6711,-9.2467,-2.2785,-9.2315
0.2560,-2.6622,-9.2523,-2.3063,-9.2378
0.2564,-2.6533,-9.2578,-2.3331,-9.2507
0.2568,-2.6444,-9.2634,-2.3580,-9.2702
0.2572,-2.6356,-9.2689,-2.3800,-9.2958
0.2576,-2.6267,-9.2743,-2.3984,-9.3273
0.2580,-2.6179,-9.2797,-2.4124,-9.3638
0.2584,-2.6091,-9.2851,-2.4214,-9.4046
0.2588,-2.6003,-9.2905,-2.4247,-9.4484
0.2592,-2.5916,-9.2958,-2.4222,-9.4940
0.2596,-2.5828,-9.3011,-2.4137,-9.5400
0.2600,-2.5741,-9.3063,-2.3991,-9.5852
0.2604,-2.5654,-9.3115,-2.3788,-9.6282
0.2608,-2.5567,-9.3167,-2.3532,-9.6678
0.2611,-2.5480,-9.3218,-2.3229,-9.7030
0.2615,-2.5394,-9.3269,-2.2885,-9.7330
0.2619,-2.5308,-9.3320,-2.2509,-9.7572
0.2623,-2.5221,-9.3370,-2.2110,-9.7752
0.2627,-2.5136,-9.3420,-2.1697,-9.7871
0.2631,-2.5050,-9.3470,-2.1279,-9.7929
0.2635,-2.4964,-9.3519,-2.0864,-9.7929
0.2639,-2.4879,-9.3568,-2.0462,-9.7875
0.2643,-2.4794,-9.3616,-2.0079,-9.7774
0.2647,-2.4709,-9.3665,-1.9723,-9.7630
0.2651,-2.4624,-9.3713,-1.9399,-9.7450
0.2655,-2.4540,-9.3760,-1.9111,-9.7241
0.2659,-2.4455,-9.3808,-1.8863,-9.7009
0.2662,-2.4371,-9.3855,-1.8659,-9.6760
0.2666,-2.4287,-9.3901,-1.8500,-9.6500
0.2670,-2.4203,-9.3948,-1.8387,-9.6235
0.2674,-2.4120,-9.3994,-1.8320,-9.5969
0.2678,-2.4037,-9.4039,-1.8299,-9.5709
0.2682,-2.3953,-9.4085,-1.8322,-9.5459
0.2686,-2.3870,-9.4130,-1.8388,-9.5224
0.2690,-2.3788,-9.4174,-1.8492,-9.5009
0.2694,-2.3705,-9.4219,-1.8632,-9.4819
0.2698,-2.3623,-9.4263,-1.8803,-9.4659
0.2702,-2.3541,-9.4307,-1.9001,-9.4533
0.2706,-2.3459,-9.4350,-1.9218,-9.4445
0.2710,-2.3377,-9.4394,-1.9449,-9.4400
0.2714,-2.3296,-9.4436,-1.9687,-9.4400
0.2717,-2.3214,-9.4479,-1.9923,-9.4447
0.2721,-2.3133,-9.4521,-2.0152,-9.4544
0.2725,-2.3052,-9.4563,-2.0363,-9.4688
0.2729,-2.2972,-9.4605,-2.0550,-9.4880
0.2733,-2.2891,-9.4647,-2.0706,-9.5114
0.2737,-2.2811,-9.4688,-2.0824,-9.5387
0.2741,-2.2731,-9.4729,-2.0898,-9.5690
0.2745,-2.2651,-9.4769,-2.0925,-9.6016
0.2749,-2.2571,-9.4810,-2.0901,-9.6356
0.2753,-2.2492,-9.4850,-2.0824,-9.6699
0.2757,-2.2413,-9.4889,-2.0697,-9.7036
0.2761,-2.2334,-9.4929,-2.0520,-9.7356
0.2765,-2.2255,-9.4968,-2.0297,-9.7650
0.2769,-2.2176,-9.5007,-2.0034,-9.7912
0.2772,-2.2098,-9.5045,-1.9736,-9.8135
0.2776,-2.2020,-9.5084,-1.9411,-9.8315
0.2780,-2.1942,-9.5122,-1.9065,-9.8449
0.2784,-2.1864,-9.5160,-1.8708,-9.8537
0.2788,-2.1786,-9.5197,-1.8346,-9.8580
0.2792,-2.1709,-9.5235,-1.7988,-9.8580
0.2796,-2.1632,-9.5272,-1.7640,-9.8541
0.2800,-2.1555,-9.5308,-1.7310,-9.8465
0.2804,-2.1478,-9.5345,-1.7002,-9.8358
0.2808,-2.1402,-9.5381,-1.6721,-9.8225
0.2812,-2.1326,-9.5417,-1.6472,-9.8069
0.2816,-2.1249,-9.5453,-1.6258,-9.7897
0.2820,-2.1174,-9.5488,-1.6080,-9.7712
0.2824,-2.1098,-9.5523,-1.5942,-9.7519
0.2827,-2.1023,-9.5558,-1.5844,-9.7322
0.2831,-2.0947,-9.5593,-1.5785,-9.7125
0.2835,-2.0872,-9.5627,-1.5765,-9.6931
0.2839,-2.0798,-9.5662,-1.5783,-9.6746
0.2843,-2.0723,-9.5696,-1.5838,-9.6571
0.2847,-2.0649,-9.5729,-1.5926,-9.6412
0.2851,-2.0574,-9.5763,-1.6045,-9.6271
0.2855,-2.0500,-9.5796,-1.6191,-9.6152
0.2859,-2.0427,-9.5829,-1.6359,-9.6059
0.2863,-2.0353,-9.5862,-1.6544,-9.5994
0.2867,-2.0280,-9.5894,-1.6741,-9.5960
0.2871,-2.0207,-9.5927,-1.6943,-9.5960
0.2875,-2.0134,-9.5959,-1.7145,-9.5996
0.2878,-2.0061,-9.5991,-1.7339,-9.6067
0.2882,-1.9989,-9.6022,-1.7519,-9.6174
0.2886,-1.9917,-9.6054,-1.7678,-9.6316
0.2890,-1.9844,-9.6085,-1.7810,-9.6489
0.2894,-1.9773,-9.6116,-1.7910,-9.6691
0.2898,-1.9701,-9.6146,-1.7972,-9.6915
0.2902,-1.9630,-9.6177,-1.7993,-9.7157
0.2906,-1.9558,-9.6207,-1.7970,-9.7408
0.2910,-1.9487,-9.6237,-1.7903,-9.7661
0.2914,-1.9417,-9.6267,-1.7792,-9.7910
0.2918,-1.9346,-9.6297,-1.7639,-9.8146
0.2922,-1.9276,-9.6326,-1.7447,-9.8364
0.2926,-1.9206,-9.6355,-1.7219,-9.8558
0.2930,-1.9136,-9.6384,-1.6962,-9.8722
0.2933,-1.9066,-9.6413,-1.6682,-9.8855
0.2937,-1.8997,-9.6442,-1.6384,-9.8954
0.2941,-1.8927,-9.6470,-1.6077,-9.9019
0.2945,-1.8858,-9.6498,-1.5765,-9.9051
0.2949,-1.8789,-9.6526,-1.5457,-9.9051
0.2953,-1.8721,-9.6554,-1.5158,-9.9022
0.2957,-1.8652,-9.6581,-1.4873,-9.8966
0.2961,-1.8584,-9.6609,-1.4607,-9.8887
0.2965,-1.8516,-9.6636,-1.4366,-9.8789
0.2969,-1.8448,-9.6663,-1.4151,-9.8674
0.2973,-1.8380,-9.6689,-1.3966,-9.8547
0.2977,-1.8313,-9.6716,-1.3813,-9.8410
0.2981,-1.8246,-9.6742,-1.3694,-9.8268
0.2985,-1.8179,-9.6768,-1.3608,-9.8122
0.2988,-1.8112,-9.6794,-1.3557,-9.7977
0.2992,-1.8046,-9.6820,-1.3539,-9.7834
0.2996,-1.7979,-9.6846,-1.3554,-9.7697
0.3000,-1.7913,-9.6871,-1.3600,-9.7569
0.3004,-1.7847,-9.6896,-1.3675,-9.7451
0.3008,-1.7781,-9.6921,-1.3776,-9.7348
0.3012,-1.7716,-9.6946,-1.3899,-9.7260
0.3016,-1.7651,-9.6971,-1.4042,-9.7191
0.3020,-1.7585,-9.6995,-1.4200,-9.7143
0.3024,-1.7521,-9.7019,-1.4368,-9.7118
0.3028,-1.7456,-9.7044,-1.4540,-9.7118
0.3032,-1.7391,-9.7067,-1.4712,-9.7144
0.3036,-1.7327,-9.7091,-1.4877,-9.7197
0.3039,-1.7263,-9.7115,-1.5030,-9.7276
0.3043,-1.7199,-9.7138,-1.5166,-9.7380
0.3047,-1.7135,-9.7161,-1.5278,-9.7508
0.3051,-1.7072,-9.7185,-1.5362,-9.7656
0.3055,-1.7009,-9.7207,-1.5414,-9.7821
0.3059,-1.6946,-9.7230,-1.5431,-9.7999
0.3063,-1.6883,-9.7253,-1.5410,-9.8183
0.3067,-1.6820,-9.7275,-1.5352,-9.8370
0.3071,-1.6758,-9.7297,-1.5256,-9.8553
0.3075,-1.6695,-9.7319,-1.5124,-9.8727
0.3079,-1.6633,-9.7341,-1.4958,-9.8887
0.3083,-1.6571,-9.7363,-1.4763,-9.9029
0.3087,-1.6510,-9.7385,-1.4542,-9.9150
0.3091,-1.6448,-9.7406,-1.4301,-9.9248
0.3094,-1.6387,-9.7427,-1.4045,-9.9320
0.3098,-1.6326,-9.7448,-1.3781,-9.9368
0.3102,-1.6265,-9.7469,-1.3514,-9.9392
0.3106,-1.6205,-9.7490,-1.3249,-9.9392
0.3110,-1.6144,-9.7511,-1.2992,-9.9370
0.3114,-1.6084,-9.7531,-1.2748,-9.9329
0.3118,-1.6024,-9.7551,-1.2520,-9.9271
0.3122,-1.5964,-9.7572,-1.2312,-9.9199
0.3126,-1.5904,-9.7592,-1.2128,-9.9115
0.3130,-1.5845,-9.7611,-1.1969,-9.9021
0.3134,-1.5786,-9.7631,-1.1838,-9.8921
0.3138,-1.5727,-9.7651,-1.1735,-9.8816
0.3142,-1.5668,-9.7670,-1.1661,-9.8709
0.3146,-1.5609,-9.7689,-1.1617,-9.8603
0.3149,-1.5551,-9.7709,-1.1601,-9.8498
0.3153,-1.5492,-9.7728,-1.1613,-9.8397
0.3157,-1.5434,-9.7746,-1.1652,-9.8303
0.3161,-1.5376,-9.7765,-1.1715,-9.8217
0.3165,-1.5319,-9.7784,-1.1801,-9.8141
0.3169,-1.5261,-9.7802,-1.1906,-9.8076
0.3173,-1.5204,-9.7820,-1.2028,-9.8026
0.3177,-1.5147,-9.7839,-1.2162,-9.7991
0.3181,-1.5090,-9.7857,-1.2305,-9.7972
0.3185,-1.5033,-9.7875,-1.2452,-9.7972
0.3189,-1.4977,-9.7892,-1.2598,-9.7992
0.3193,-1.4920,-9.7910,-1.2739,-9.8030
0.3197,-1.4864,-9.7927,-1.2869,-9.8088
0.3200,-1.4808,-9.7945,-1.2984,-9.8164
0.3204,-1.4753,-9.7962,-1.3079,-9.8258
0.3208,-1.4697,-9.7979,-1.3150,-9.8367
0.3212,-1.4642,-9.7996,-1.3194,-9.8488
0.3216,-1.4586,-9.8013,-1.3208,-9.8618
0.3220,-1.4531,-9.8030,-1.3190,-9.8753
0.3224,-1.4477,-9.8046,-1.3139,-9.8890
0.3228,-1.4422,-9.8063,-1.3057,-9.9024
0.3232,-1.4368,-9.8079,-1.2943,-9.9151
0.3236,-1.4313,-9.8095,-1.2801,-9.9268
0.3240,-1.4259,-9.8111,-1.2633,-9.9372
0.3244,-1.4205,-9.8127,-1.2444,-9.9461
0.3248,-1.4152,-9.8143,-1.2237,-9.9532
0.3252,-1.4098,-9.8159,-1.2018,-9.9586
0.3255,-1.4045,-9.8174,-1.1792,-9.9621
0.3259,-1.3992,-9.8190,-1.1563,-9.9638
0.3263,-1.3939,-9.8205,-1.1336,-9.9638
0.3267,-1.3886,-9.8220,-1.1116,-9.9622
0.3271,-1.3833,-9.8236,-1.0907,-9.9592
0.3275,-1.3781,-9.8251,-1.0712,-9.9550
0.3279,-1.3729,-9.8266,-1.0534,-9.9497
0.3283,-1.3677,-9.8280,-1.0376,-9.9435
0.3287,-1.3625,-9.8295,-1.0240,-9.9367
0.3291,-1.3573,-9.8310,-1.0127,-9.9293
0.3295,-1.3522,-9.8324,-1.0039,-9.9217
0.3299,-1.3470,-9.8338,-0.9975,-9.9139
0.3303,-1.3419,-9.8353,-0.9937,-9.9060
0.3307,-1.3368,-9.8367,-0.9923,-9.8984
0.3310,-1.3317,-9.8381,-0.9933,-9.8910
0.3314,-1.3267,-9.8395,-0.9966,-9.8841
0.3318,-1.3216,-9.8409,-1.0019,-9.8778
0.3322,-1.3166,-9.8422,-1.0092,-9.8722
0.3326,-1.3116,-9.8436,-1.0182,-9.8675
0.3330,-1.3066,-9.8450,-1.0286,-9.8638
0.3334,-1.3016,-9.8463,-1.0400,-9.8613
0.3338,-1.2967,-9.8476,-1.0522,-9.8599
0.3342,-1.2918,-9.8489,-1.0647,-9.8599
0.3346,-1.2868,-9.8503,-1.0771,-9.8613
0.3350,-1.2819,-9.8516,-1.0891,-9.8641
0.3354,-1.2770,-9.8528,-1.1002,-9.8684
0.3358,-1.2722,-9.8541,-1.1100,-9.8740
0.3362,-1.2673,-9.8554,-1.1180,-9.8808
0.3365,-1.2625,-9.8567,-1.1241,-9.8888
0.3369,-1.2577,-9.8579,-1.1278,-9.8976
0.3373,-1.2529,-9.8592,-1.1289,-9.9071
0.3377,-1.2481,-9.8604,-1.1273,-9.9170
0.3381,-1.2433,-9.8616,-1.1230,-9.9270
0.3385,-1.2386,-9.8628,-1.1159,-9.9367
0.3389,-1.2339,-9.8640,-1.1061,-9.9460
0.3393,-1.2291,-9.8652,-1.0939,-9.9546
0.3397,-1.2244,-9.8664,-1.0796,-9.9622
0.3401,-1.2198,-9.8676,-1.0634,-9.9687
0.3405,-1.2151,-9.8688,-1.0457,-9.9739
0.3409,-1.2105,-9.8699,-1.0270,-9.9778
0.3413,-1.2058,-9.8711,-1.0076,-9.9804
0.3416,-1.2012,-9.8722,-0.9881,-9.9816
0.3420,-1.1966,-9.8733,-0.9687,-9.9816
0.3424,-1.1920,-9.8745,-0.9499,-9.9805
0.3428,-1.1875,-9.8756,-0.9320,-9.9783
0.3432,-1.1829,-9.8767,-0.9153,-9.9752
0.3436,-1.1784,-9.8778,-0.9001,-9.9713
0.3440,-1.1739,-9.8789,-0.8866,-9.9668
0.3444,-1.1694,-9.8800,-0.8749,-9.9618
0.3448,-1.1649,-9.8810,-0.8653,-9.9565
0.3452,-1.1604,-9.8821,-0.8577,-9.9509
0.3456,-1.1560,-9.8832,-0.8523,-9.9452
0.3460,-1.1516,-9.8842,-0.8489,-9.9395
0.3464,-1.1471,-9.8853,-0.8477,-9.9339
0.3468,-1.1427,-9.8863,-0.8486,-9.9285
0.3471,-1.1383,-9.8873,-0.8513,-9.9235
0.3475,-1.1340,-9.8883,-0.8559,-9.9188
0.3479,-1.1296,-9.8893,-0.8621,-9.9148
0.3483,-1.1253,-9.8903,-0.8697,-9.9113
0.3487,-1.1210,-9.8913,-0.8785,-9.9087
0.3491,-1.1167,-9.8923,-0.8883,-9.9068
0.3495,-1.1124,-9.8933,-0.8986,-9.9058
0.3499,-1.1081,-9.8943,-0.9093,-9.9058
0.3503,-1.1038,-9.8952,-0.9199,-9.9068
0.3507,-1.0996,-9.8962,-0.9301,-9.9089
0.3511,-1.0954,-9.8971,-0.9395,-9.9120
0.3515,-1.0911,-9.8981,-0.9478,-9.9160
0.3519,-1.0870,-9.8990,-0.9547,-9.9210
0.3523,-1.0828,-9.8999,-0.9598,-9.9268
0.3526,-1.0786,-9.9009,-0.9630,-9.9333
0.3530,-1.0745,-9.9018,-0.9639,-9.9402
0.3534,-1.0703,-9.9027,-0.9625,-9.9474
0.3538,-1.0662,-9.9036,-0.9588,-9.9547
0.3542,-1.0621,-9.9045,-0.9527,-9.9618
0.3546,-1.0580,-9.9054,-0.9444,-9.9686
0.3550,-1.0539,-9.9062,-0.9340,-9.9748
0.3554,-1.0499,-9.9071,-0.9217,-9.9804
0.3558,-1.0458,-9.9080,-0.9078,-9.9851
0.3562,-1.0418,-9.9088,-0.8927,-9.9889
0.3566,-1.0378,-9.9097,-0.8768,-9.9917
0.3570,-1.0338,-9.9105,-0.8602,-9.9936
0.3574,-1.0298,-9.9114,-0.8435,-9.9945
0.3577,-1.0258,-9.9122,-0.8269,-9.9945
0.3581,-1.0218,-9.9130,-0.8109,-9.9937
0.3585,-1.0179,-9.9139,-0.7956,-9.9921
0.3589,-1.0140,-9.9147,-0.7813,-9.9898
0.3593,-1.0101,-9.9155,-0.7683,-9.9870
0.3597,-1.0062,-9.9163,-0.7568,-9.9837
0.3601,-1.0023,-9.9171,-0.7468,-9.9801
0.3605,-0.9984,-9.9179,-0.7386,-9.9762
0.3609,-0.9945,-9.9187,-0.7321,-9.9721
0.3613,-0.9907,-9.9194,-0.7275,-9.9679
0.3617,-0.9869,-9.9202,-0.7246,-9.9638
0.3621,-0.9831,-9.9210,-0.7236,-9.9597
0.3625,-0.9793,-9.9217,-0.7243,-9.9558
0.3629,-0.9755,-9.9225,-0.7266,-9.9521
0.3632,-0.9717,-9.9232,-0.7305,-9.9488
0.3636,-0.9680,-9.9240,-0.7358,-9.9458
0.3640,-0.9642,-9.9247,-0.7423,-9.9433
0.3644,-0.9605,-9.9254,-0.7498,-9.9414
0.3648,-0.9568,-9.9262,-0.7581,-9.9400
0.3652,-0.9531,-9.9269,-0.7669,-9.9393
0.3656,-0.9494,-9.9276,-0.7760,-9.9393
0.3660,-0.9457,-9.9283,-0.7850,-9.9400
0.3664,-0.9420,-9.9290,-0.7937,-9.9415
0.3668,-0.9384,-9.9297,-0.8017,-9.9438
0.3672,-0.9348,-9.9304,-0.8088,-9.9467
0.3676,-0.9311,-9.9311,-0.8146,-9.9504
0.3680,-0.9275,-9.9318,-0.8190,-9.9546
0.3684,-0.9239,-9.9324,-0.8216,-9.9593
0.3687,-0.9204,-9.9331,-0.8224,-9.9643
0.3691,-0.9168,-9.9338,-0.8212,-9.9696
0.3695,-0.9132,-9.9344,-0.8180,-9.9749
0.3699,-0.9097,-9.9351,-0.8128,-9.9800
0.3703,-0.9062,-9.9357,-0.8057,-9.9850
0.3707,-0.9027,-9.9364,-0.7968,-9.9895
0.3711,-0.8992,-9.9370,-0.7863,-9.9936
0.3715,-0.8957,-9.9377,-0.7745,-9.9970
0.3719,-0.8922,-9.9383,-0.7616,-9.9998
0.3723,-0.8887,-9.9389,-0.7480,-10.0018
0.3727,-0.8853,-9.9395,-0.7338,-10.0032
0.3731,-0.8819,-9.9401,-0.7196,-10.0039
0.3735,-0.8784,-9.9408,-0.7054,-10.0039
0.3738,-0.8750,-9.9414,-0.6917,-10.0032
0.3742,-0.8716,-9.9420,-0.6787,-10.0021
0.3746,-0.8683,-9.9426,-0.6665,-10.0004
0.3750,-0.8649,-9.9431,-0.6554,-9.9984
0.3754,-0.8615,-9.9437,-0.6456,-9.9960
0.3758,-0.8582,-9.9443,-0.6371,-9.9934
0.3762,-0.8548,-9.9449,-0.6300,-9.9905
0.3766,-0.8515,-9.9455,-0.6245,-9.9875
0.3770,-0.8482,-9.9460,-0.6205,-9.9845
0.3774,-0.8449,-9.9466,-0.6181,-9.9815
0.3778,-0.8416,-9.9472,-0.6172,-9.9785
0.3782,-0.8384,-9.9477,-0.6178,-9.9757
0.3786,-0.8351,-9.9483,-0.6198,-9.9730
0.3790,-0.8319,-9.9488,-0.6231,-9.9706
0.3793,-0.8286,-9.9494,-0.6276,-9.9684
0.3797,-0.8254,-9.9499,-0.6331,-9.9666
0.3801,-0.8222,-9.9504,-0.6395,-9.9652
0.3805,-0.8190,-9.9510,-0.6465,-9.9642
0.3809,-0.8158,-9.9515,-0.6540,-9.9637
0.3813,-0.8127,-9.9520,-0.6618,-9.9637
0.3817,-0.8095,-9.9525,-0.6695,-9.9642
0.3821,-0.8063,-9.9531,-0.6768,-9.9653
0.3825,-0.8032,-9.9536,-0.6837,-9.9669
0.3829,-0.8001,-9.9541,-0.6897,-9.9691
0.3833,-0.7970,-9.9546,-0.6947,-9.9717
0.3837,-0.7939,-9.9551,-0.6984,-9.9748
0.3841,-0.7908,-9.9556,-0.7006,-9.9782
0.3845,-0.7877,-9.9561,-0.7013,-9.9819
0.3848,-0.7846,-9.9565,-0.7003,-9.9857
0.3852,-0.7816,-9.9570,-0.6975,-9.9895
0.3856,-0.7785,-9.9575,-0.6931,-9.9933
0.3860,-0.7755,-9.9580,-0.6870,-9.9969
0.3864,-0.7725,-9.9585,-0.6794,-10.0002
0.3868,-0.7695,-9.9589,-0.6705,-10.0031
0.3872,-0.7665,-9.9594,-0.6604,-10.0056
0.3876,-0.7635,-9.9599,-0.6494,-10.0076
0.3880,-0.7605,-9.9603,-0.6377,-10.0091
0.3884,-0.7576,-9.9608,-0.6257,-10.0101
0.3888,-0.7546,-9.9612,-0.6135,-10.0106
0.3892,-0.7517,-9.9617,-0.6015,-10.0106
0.3896,-0.7487,-9.9621,-0.5898,-10.0102
0.3900,-0.7458,-9.9625,-0.5787,-10.0093
0.3903,-0.7429,-9.9630,-0.5683,-10.0081
0.3907,-0.7400,-9.9634,-0.5588,-10.0066
0.3911,-0.7371,-9.9638,-0.5504,-10.0049
0.3915,-0.7343,-9.9643,-0.5432,-10.0030
0.3919,-0.7314,-9.9647,-0.5372,-10.0009
0.3923,-0.7285,-9.9651,-0.5324,-9.9988
0.3927,-0.7257,-9.9655,-0.5290,-9.9966
0.3931,-0.7229,-9.9659,-0.5270,-9.9944
0.3935,-0.7201,-9.9664,-0.5262,-9.9922
0.3939,-0.7172,-9.9668,-0.5267,-9.9901
0.3943,-0.7144,-9.9672,-0.5284,-9.9882
0.3947,-0.7117,-9.9676,-0.5312,-9.9864
0.3951,-0.7089,-9.9680,-0.5350,-9.9849
0.3954,-0.7061,-9.9684,-0.5397,-9.9835
0.3958,-0.7034,-9.9688,-0.5452,-9.9825
0.3962,-0.7006,-9.9691,-0.5512,-9.9818
0.3966,-0.6979,-9.9695,-0.5576,-9.9814
0.3970,-0.6952,-9.9699,-0.5641,-9.9814
0.3974,-0.6924,-9.9703,-0.5707,-9.9818
0.3978,-0.6897,-9.9707,-0.5770,-9.9826
0.3982,-0.6870,-9.9710,-0.5828,-9.9838
0.3986,-0.6844,-9.9714,-0.5879,-9.9853
0.3990,-0.6817,-9.9718,-0.5921,-9.9873
0.3994,-0.6790,-9.9721,-0.5953,-9.9895
0.3998,-0.6764,-9.9725,-0.5972,-9.9920
0.4002,-0.6737,-9.9729,-0.5978,-9.9946
0.4006,-0.6711,-9.9732,-0.5969,-9.9974
0.4009,-0.6685,-9.9736,-0.5945,-10.0002
0.4013,-0.6659,-9.9739,-0.5908,-10.0029
0.4017,-0.6633,-9.9743,-0.5856,-10.0056
0.4021,-0.6607,-9.9746,-0.5791,-10.0080
0.4025,-0.6581,-9.9750,-0.5715,-10.0101
0.4029,-0.6555,-9.9753,-0.5629,-10.0119
0.4033,-0.6530,-9.9756,-0.5535,-10.0134
0.4037,-0.6504,-9.9760,-0.5436,-10.0145
0.4041,-0.6479,-9.9763,-0.5333,-10.0152
0.4045,-0.6453,-9.9766,-0.5229,-10.0155
0.4049,-0.6428,-9.9770,-0.5127,-10.0155
0.4053,-0.6403,-9.9773,-0.5027,-10.0152
0.4057,-0.6378,-9.9776,-0.4932,-10.0146
0.4061,-0.6353,-9.9779,-0.4844,-10.0137
0.4064,-0.6328,-9.9782,-0.4763,-10.0126
0.4068,-0.6304,-9.9786,-0.4691,-10.0114
0.4072,-0.6279,-9.9789,-0.4629,-10.0100
0.4076,-0.6254,-9.9792,-0.4578,-10.0085
0.4080,-0.6230,-9.9795,-0.4538,-10.0069
0.4084,-0.6205,-9.9798,-0.4509,-10.0053
0.4088,-0.6181,-9.9801,-0.4491,-10.0037
0.4092,-0.6157,-9.9804,-0.4485,-10.0022
0.4096,-0.6133,-9.9807,-0.4489,-10.0006
0.4100,-0.6109,-9.9810,-0.4503,-9.9992
0.4104,-0.6085,-9.9813,-0.4527,-9.9979
0.4108,-0.6061,-9.9816,-0.4560,-9.9968
0.4112,-0.6038,-9.9819,-0.4600,-9.9959
0.4115,-0.6014,-9.9822,-0.4646,-9.9951
0.4119,-0.5990,-9.9824,-0.4697,-9.9946
0.4123,-0.5967,-9.9827,-0.4752,-9.9943
0.4127,-0.5944,-9.9830,-0.4808,-9.9943
0.4131,-0.5920,-9.9833,-0.4863,-9.9946
0.4135,-0.5897,-9.9836,-0.4917,-9.9952
0.4139,-0.5874,-9.9838,-0.4966,-9.9960
0.4143,-0.5851,-9.9841,-0.5010,-9.9972
0.4147,-0.5828,-9.9844,-0.5046,-9.9986
0.4151,-0.5805,-9.9846,-0.5073,-10.0002
0.4155,-0.5783,-9.9849,-0.5089,-10.0020
0.4159,-0.5760,-9.9852,-0.5094,-10.0039
0.4163,-0.5737,-9.9854,-0.5086,-10.0059
0.4167,-0.5715,-9.9857,-0.5066,-10.0080
0.4170,-0.5693,-9.9859,-0.5034,-10.0099
0.4174,-0.5670,-9.9862,-0.4990,-10.0118
0.4178,-0.5648,-9.9864,-0.4934,-10.0136
0.4182,-0.5626,-9.9867,-0.4869,-10.0151
0.4186,-0.5604,-9.9869,-0.4796,-10.0164
0.4190,-0.5582,-9.9872,-0.4716,-10.0175
0.4194,-0.5560,-9.9874,-0.4632,-10.0183
0.4198,-0.5538,-9.9877,-0.4544,-10.0188
0.4202,-0.5517,-9.9879,-0.4456,-10.0191
0.4206,-0.5495,-9.9882,-0.4368,-10.0191
0.4210,-0.5474,-9.9884,-0.4283,-10.0188
0.4214,-0.5452,-9.9886,-0.4202,-10.0184
0.4218,-0.5431,-9.9889,-0.4127,-10.0178
0.4222,-0.5409,-9.9891,-0.4058,-10.0170
0.4225,-0.5388,-9.9893,-0.3997,-10.0161
0.4229,-0.5367,-9.9895,-0.3945,-10.0150
0.4233,-0.5346,-9.9898,-0.3901,-10.0140
0.4237,-0.5325,-9.9900,-0.3867,-10.0128
0.4241,-0.5304,-9.9902,-0.3842,-10.0117
0.4245,-0.5283,-9.9904,-0.3827,-10.0105
0.4249,-0.5263,-9.9907,-0.3821,-10.0094
0.4253,-0.5242,-9.9909,-0.3825,-10.0083
0.4257,-0.5222,-9.9911,-0.3837,-10.0073
0.4261,-0.5201,-9.9913,-0.3857,-10.0063
0.4265,-0.5181,-9.9915,-0.3885,-10.0055
0.4269,-0.5160,-9.9917,-0.3919,-10.0048
0.4273,-0.5140,-9.9919,-0.3958,-10.0042
0.4276,-0.5120,-9.9922,-0.4002,-10.0039
0.4280,-0.5100,-9.9924,-0.4048,-10.0037
0.4284,-0.5080,-9.9926,-0.4096,-10.0037
0.4288,-0.5060,-9.9928,-0.4144,-10.0039
0.4292,-0.5040,-9.9930,-0.4189,-10.0043
0.4296,-0.5020,-9.9932,-0.4231,-10.0049
0.4300,-0.5001,-9.9934,-0.4268,-10.0057
0.4304,-0.4981,-9.9936,-0.4299,-10.0068
0.4308,-0.4962,-9.9938,-0.4322,-10.0079
0.4312,-0.4942,-9.9939,-0.4336,-10.0092
0.4316,-0.4923,-9.9941,-0.4340,-10.0106
0.4320,-0.4903,-9.9943,-0.4333,-10.0121
0.4324,-0.4884,-9.9945,-0.4316,-10.0136
0.4328,-0.4865,-9.9947,-0.4289,-10.0150
0.4331,-0.4846,-9.9949,-0.4251,-10.0164
0.4335,-0.4827,-9.9951,-0.4204,-10.0177
0.4339,-0.4808,-9.9953,-0.4148,-10.0188
0.4343,-0.4789,-9.9954,-0.4086,-10.0197
0.4347,-0.4770,-9.9956,-0.4018,-10.0205
0.4351,-0.4752,-9.9958,-0.3946,-10.0211
0.4355,-0.4733,-9.9960,-0.3871,-10.0215
0.4359,-0.4714,-9.9962,-0.3796,-10.0216
0.4363,-0.4696,-9.9963,-0.3721,-10.0216
0.4367,-0.4678,-9.9965,-0.3649,-10.0215
0.4371,-0.4659,-9.9967,-0.3580,-10.0212
0.4375,-0.4641,-9.9968,-0.3516,-10.0207
0.4379,-0.4623,-9.9970,-0.3457,-10.0201
0.4383,-0.4605,-9.9972,-0.3405,-10.0195
0.4386,-0.4586,-9.9973,-0.3360,-10.0187
0.4390,-0.4568,-9.9975,-0.3323,-10.0179
0.4394,-0.4551,-9.9977,-0.3294,-10.0171
0.4398,-0.4533,-9.9978,-0.3273,-10.0163
0.4402,-0.4515,-9.9980,-0.3260,-10.0154
0.4406,-0.4497,-9.9982,-0.3255,-10.0146
0.4410,-0.4479,-9.9983,-0.3258,-10.0138
0.4414,-0.4462,-9.9985,-0.3269,-10.0131
0.4418,-0.4444,-9.9986,-0.3286,-10.0124
0.4422,-0.4427,-9.9988,-0.3310,-10.0118
0.4426,-0.4410,-9.9989,-0.3339,-10.0113
0.4430,-0.4392,-9.9991,-0.3372,-10.0109
0.4434,-0.4375,-9.9992,-0.3409,-10.0106
0.4437,-0.4358,-9.9994,-0.3449,-10.0105
0.4441,-0.4341,-9.9995,-0.3489,-10.0105
0.4445,-0.4324,-9.9997,-0.3530,-10.0106
0.4449,-0.4307,-9.9998,-0.3569,-10.0109
0.4453,-0.4290,-10.0000,-0.3604,-10.0114
0.4457,-0.4273,-10.0001,-0.3636,-10.0120
0.4461,-0.4256,-10.0003,-0.3662,-10.0127
0.4465,-0.4239,-10.0004,-0.3682,-10.0136
0.4469,-0.4223,-10.0006,-0.3693,-10.0145
0.4473,-0.4206,-10.0007,-0.3697,-10.0155
0.4477,-0.4190,-10.0008,-0.3691,-10.0166
0.4481,-0.4173,-10.0010,-0.3677,-10.0177
0.4485,-0.4157,-10.0011,-0.3653,-10.0187
0.4489,-0.4141,-10.0012,-0.3621,-10.0197
0.4492,-0.4124,-10.0014,-0.3581,-10.0206
0.4496,-0.4108,-10.0015,-0.3534,-10.0214
0.4500,-0.4092,-10.0016,-0.3481,-10.0221
0.4504,-0.4076,-10.0018,-0.3423,-10.0227
0.4508,-0.4060,-10.0019,-0.3361,-10.0231
0.4512,-0.4044,-10.0020,-0.3298,-10.0234
0.4516,-0.4028,-10.0022,-0.3234,-10.0235
0.4520,-0.4012,-10.0023,-0.3170,-10.0235
0.4524,-0.3996,-10.0024,-0.3108,-10.0234
0.4528,-0.3981,-10.0025,-0.3050,-10.0232
0.4532,-0.3965,-10.0027,-0.2995,-10.0228
0.4536,-0.3949,-10.0028,-0.2945,-10.0224
0.4540,-0.3934,-10.0029,-0.2901,-10.0219
0.4544,-0.3919,-10.0030,-0.2862,-10.0214
0.4547,-0.3903,-10.0032,-0.2831,-10.0208
0.4551,-0.3888,-10.0033,-0.2806,-10.0202
0.4555,-0.3872,-10.0034,-0.2788,-10.0196
0.4559,-0.3857,-10.0035,-0.2777,-10.0190
0.4563,-0.3842,-10.0036,-0.2773,-10.0184
0.4567,-0.3827,-10.0037,-0.2775,-10.0178
0.4571,-0.3812,-10.0039,-0.2784,-10.0173
0.4575,-0.3797,-10.0040,-0.2799,-10.0168
0.4579,-0.3782,-10.0041,-0.2819,-10.0164
0.4583,-0.3767,-10.0042,-0.2844,-10.0160
0.4587,-0.3752,-10.0043,-0.2872,-10.0157
0.4591,-0.3738,-10.0044,-0.2904,-10.0155
0.4595,-0.3723,-10.0045,-0.2937,-10.0154
0.4599,-0.3708,-10.0046,-0.2972,-10.0154
0.4602,-0.3694,-10.0048,-0.3006,-10.0155
0.4606,-0.3679,-10.0049,-0.3040,-10.0157
0.4610,-0.3665,-10.0050,-0.3070,-10.0161
0.4614,-0.3650,-10.0051,-0.3097,-10.0165
0.4618,-0.3636,-10.0052,-0.3119,-10.0170
0.4622,-0.3622,-10.0053,-0.3136,-10.0176
0.4626,-0.3607,-10.0054,-0.3146,-10.0183
0.4630,-0.3593,-10.0055,-0.3149,-10.0191
0.4634,-0.3579,-10.0056,-0.3144,-10.0198
0.4638,-0.3565,-10.0057,-0.3132,-10.0206
0.4642,-0.3551,-10.0058,-0.3111,-10.0214
0.4646,-0.3537,-10.0059,-0.3084,-10.0221
0.4650,-0.3523,-10.0060,-0.3050,-10.0228
0.4653,-0.3509,-10.0061,-0.3010,-10.0234
0.4657,-0.3496,-10.0062,-0.2964,-10.0239
0.4661,-0.3482,-10.0063,-0.2915,-10.0243
0.4665,-0.3468,-10.0064,-0.2863,-10.0246
0.4669,-0.3455,-10.0065,-0.2809,-10.0248
0.4673,-0.3441,-10.0066,-0.2754,-10.0249
0.4677,-0.3427,-10.0066,-0.2700,-10.0249
0.4681,-0.3414,-10.0067,-0.2647,-10.0248
0.4685,-0.3400,-10.0068,-0.2597,-10.0246
0.4689,-0.3387,-10.0069,-0.2551,-10.0244
0.4693,-0.3374,-10.0070,-0.2508,-10.0241
0.4697,-0.3361,-10.0071,-0.2471,-10.0237
0.4701,-0.3347,-10.0072,-0.2438,-10.0233
0.4705,-0.3334,-10.0073,-0.2411,-10.0229
0.4708,-0.3321,-10.0074,-0.2390,-10.0225
0.4712,-0.3308,-10.0075,-0.2374,-10.0220
0.4716,-0.3295,-10.0075,-0.2365,-10.0216
0.4720,-0.3282,-10.0076,-0.2362,-10.0212
0.4724,-0.3269,-10.0077,-0.2364,-10.0207
0.4728,-0.3256,-10.0078,-0.2371,-10.0204
0.4732,-0.3243,-10.0079,-0.2384,-10.0200
0.4736,-0.3231,-10.0080,-0.2401,-10.0197
0.4740,-0.3218,-10.0080,-0.2422,-10.0194
0.4744,-0.3205,-10.0081,-0.2446,-10.0192
0.4748,-0.3193,-10.0082,-0.2473,-10.0191
0.4752,-0.3180,-10.0083,-0.2502,-10.0190
0.4756,-0.3168,-10.0084,-0.2531,-10.0190
0.4760,-0.3155,-10.0084,-0.2561,-10.0191
0.4763,-0.3143,-10.0085,-0.2589,-10.0192
0.4767,-0.3130,-10.0086,-0.2615,-10.0195
0.4771,-0.3118,-10.0087,-0.2638,-10.0198
0.4775,-0.3106,-10.0088,-0.2657,-10.0202
0.4779,-0.3094,-10.0088,-0.2671,-10.0206
0.4783,-0.3081,-10.0089,-0.2679,-10.0211
0.4787,-0.3069,-10.0090,-0.2682,-10.0216
0.4791,-0.3057,-10.0090,-0.2678,-10.0222
0.4795,-0.3045,-10.0091,-0.2667,-10.0228
0.4799,-0.3033,-10.0092,-0.2650,-10.0233
0.4803,-0.3021,-10.0093,-0.2627,-10.0238
0.4807,-0.3009,-10.0093,-0.2598,-10.0243
0.4811,-0.2998,-10.0094,-0.2563,-10.0248
0.4814,-0.2986,-10.0095,-0.2525,-10.0251
0.4818,-0.2974,-10.0096,-0.2483,-10.0254
0.4822,-0.2962,-10.0096,-0.2438,-10.0256
0.4826,-0.2951,-10.0097,-0.2392,-10.0258
0.4830,-0.2939,-10.0098,-0.2346,-10.0258
0.4834,-0.2928,-10.0098,-0.2299,-10.0258
0.4838,-0.2916,-10.0099,-0.2255,-10.0258
0.4842,-0.2905,-10.0100,-0.2212,-10.0257
0.4846,-0.2893,-10.0100,-0.2172,-10.0255
0.4850,-0.2882,-10.0101,-0.2136,-10.0253
0.4854,-0.2870,-10.0102,-0.2104,-10.0250
0.4858,-0.2859,-10.0102,-0.2076,-10.0247
0.4862,-0.2848,-10.0103,-0.2053,-10.0244
0.4866,-0.2837,-10.0104,-0.2035,-10.0241
0.4869,-0.2825,-10.0104,-0.2022,-10.0238
0.4873,-0.2814,-10.0105,-0.2014,-10.0235
0.4877,-0.2803,-10.0105,-0.2011,-10.0232
0.4881,-0.2792,-10.0106,-0.2013,-10.0229
0.4885,-0.2781,-10.0107,-0.2019,-10.0226
0.4889,-0.2770,-10.0107,-0.2030,-10.0223
0.4893,-0.2759,-10.0108,-0.2045,-10.0221
0.4897,-0.2749,-10.0108,-0.2063,-10.0219
0.4901,-0.2738,-10.0109,-0.2083,-10.0217
0.4905,-0.2727,-10.0110,-0.2106,-10.0216
0.4909,-0.2716,-10.0110,-0.2131,-10.0216
0.4913,-0.2706,-10.0111,-0.2156,-10.0216
0.4917,-0.2695,-10.0111,-0.2181,-10.0216
0.4921,-0.2684,-10.0112,-0.2205,-10.0218
0.4924,-0.2674,-10.0112,-0.2227,-10.0219
0.4928,-0.2663,-10.0113,-0.2246,-10.0222
0.4932,-0.2653,-10.0114,-0.2262,-10.0224
0.4936,-0.2642,-10.0114,-0.2274,-10.0228
0.4940,-0.2632,-10.0115,-0.2282,-10.0231
0.4944,-0.2621,-10.0115,-0.2284,-10.0235
0.4948,-0.2611,-10.0116,-0.2280,-10.0239
0.4952,-0.2601,-10.0116,-0.2271,-10.0243
0.4956,-0.2591,-10.0117,-0.2257,-10.0247
0.4960,-0.2580,-10.0117,-0.2237,-10.0251
0.4964,-0.2570,-10.0118,-0.2212,-10.0255
0.4968,-0.2560,-10.0118,-0.2183,-10.0258
0.4972,-0.2550,-10.0119,-0.2150,-10.0260
0.4975,-0.2540,-10.0119,-0.2114,-10.0262
0.4979,-0.2530,-10.0120,-0.2076,-10.0264
0.4983,-0.2520,-10.0120,-0.2037,-10.0265
0.4987,-0.2510,-10.0121,-0.1997,-10.0266
0.4991,-0.2500,-10.0121,-0.1958,-10.0266
0.4995,-0.2490,-10.0122,-0.1920,-10.0265
0.4999,-0.2481,-10.0122,-0.1884,-10.0264
0.5003,-0.2471,-10.0123,-0.1850,-10.0263
0.5007,-0.2461,-10.0123,-0.1819,-10.0261
0.5011,-0.2451,-10.0124,-0.1792,-10.0260
0.5015,-0.2442,-10.0124,-0.1768,-10.0257
0.5019,-0.2432,-10.0125,-0.1749,-10.0255
0.5023,-0.2423,-10.0125,-0.1733,-10.0253
0.5027,-0.2413,-10.0126,-0.1722,-10.0251
0.5030,-0.2404,-10.0126,-0.1715,-10.0248
0.5034,-0.2394,-10.0127,-0.1713,-10.0246
0.5038,-0.2385,-10.0127,-0.1714,-10.0244
0.5042,-0.2375,-10.0128,-0.1720,-10.0242
0.5046,-0.2366,-10.0128,-0.1729,-10.0240
0.5050,-0.2357,-10.0128,-0.1741,-10.0238
0.5054,-0.2347,-10.0129,-0.1757,-10.0237
0.5058,-0.2338,-10.0129,-0.1774,-10.0236
0.5062,-0.2329,-10.0130,-0.1794,-10.0235
0.5066,-0.2320,-10.0130,-0.1814,-10.0235
0.5070,-0.2311,-10.0131,-0.1836,-10.0235
0.5074,-0.2302,-10.0131,-0.1857,-10.0235
0.5078,-0.2292,-10.0131,-0.1877,-10.0236
0.5082,-0.2283,-10.0132,-0.1896,-10.0237
0.5085,-0.2274,-10.0132,-0.1913,-10.0239
0.5089,-0.2265,-10.0133,-0.1927,-10.0241
0.5093,-0.2257,-10.0133,-0.1937,-10.0243
0.5097,-0.2248,-10.0133,-0.1943,-10.0246
0.5101,-0.2239,-10.0134,-0.1945,-10.0249
0.5105,-0.2230,-10.0134,-0.1942,-10.0252
0.5109,-0.2221,-10.0135,-0.1934,-10.0255
0.5113,-0.2213,-10.0135,-0.1922,-10.0257
0.5117,-0.2204,-10.0135,-0.1905,-10.0260
0.5121,-0.2195,-10.0136,-0.1884,-10.0263
0.5125,-0.2186,-10.0136,-0.1859,-10.0265
0.5129,-0.2178,-10.0137,-0.1831,-10.0267
0.5133,-0.2169,-10.0137,-0.1800,-10.0268
0.5137,-0.2161,-10.0137,-0.1768,-10.0270
0.5140,-0.2152,-10.0138,-0.1735,-10.0270
0.5144,-0.2144,-10.0138,-0.1701,-10.0271
0.5148,-0.2135,-10.0138,-0.1668,-10.0271
0.5152,-0.2127,-10.0139,-0.1635,-10.0270
0.5156,-0.2119,-10.0139,-0.1604,-10.0270
0.5160,-0.2110,-10.0139,-0.1575,-10.0269
0.5164,-0.2102,-10.0140,-0.1549,-10.0268
0.5168,-0.2094,-10.0140,-0.1526,-10.0266
0.5172,-0.2085,-10.0140,-0.1506,-10.0265
0.5176,-0.2077,-10.0141,-0.1489,-10.0263
0.5180,-0.2069,-10.0141,-0.1476,-10.0262
0.5184,-0.2061,-10.0141,-0.1466,-10.0260
0.5188,-0.2053,-10.0142,-0.1461,-10.0258
0.5191,-0.2045,-10.0142,-0.1459,-10.0257
0.5199,-0.2029,-10.0143,-0.1465,-10.0254
0.5203,-0.2021,-10.0143,-0.1472,-10.0252
0.5207,-0.2013,-10.0143,-0.1483,-10.0251
0.5211,-0.2005,-10.0144,-0.1496,-10.0250
0.5215,-0.1997,-10.0144,-0.1511,-10.0249
0.5219,-0.1989,-10.0144,-0.1527,-10.0249
0.5223,-0.1981,-10.0145,-0.1545,-10.0248
0.5227,-0.1973,-10.0145,-0.1563,-10.0248
0.5231,-0.1966,-10.0145,-0.1581,-10.0249
0.5235,-0.1958,-10.0146,-0.1599,-10.0249
0.5239,-0.1950,-10.0146,-0.1615,-10.0250
0.5243,-0.1942,-10.0146,-0.1629,-10.0251
0.5246,-0.1935,-10.0147,-0.1641,-10.0253
0.5250,-0.1927,-10.0147,-0.1649,-10.0255
0.5254,-0.1920,-10.0147,-0.1655,-10.0256
0.5258,-0.1912,-10.0147,-0.1656,-10.0258
0.5262,-0.1904,-10.0148,-0.1654,-10.0261
0.5270,-0.1889,-10.0148,-0.1636,-10.0265
0.5274,-0.1882,-10.0149,-0.1622,-10.0267
0.5278,-0.1875,-10.0149,-0.1604,-10.0269
0.5282,-0.1867,-10.0149,-0.1583,-10.0270
0.5286,-0.1860,-10.0149,-0.1559,-10.0272
0.5290,-0.1853,-10.0150,-0.1533,-10.0273
0.5294,-0.1845,-10.0150,-0.1506,-10.0274
0.5298,-0.1838,-10.0150,-0.1477,-10.0274
0.5301,-0.1831,-10.0150,-0.1448,-10.0274
0.5305,-0.1824,-10.0151,-0.1420,-10.0274
0.5309,-0.1816,-10.0151,-0.1392,-10.0274
0.5313,-0.1809,-10.0151,-0.1366,-10.0274
0.5317,-0.1802,-10.0151,-0.1342,-10.0273
0.5321,-0.1795,-10.0152,-0.1319,-10.0272
0.5325,-0.1788,-10.0152,-0.1299,-10.0271
0.5329,-0.1781,-10.0152,-0.1282,-10.0270
0.5333,-0.1774,-10.0152,-0.1268,-10.0269
0.5337,-0.1767,-10.0153,-0.1257,-10.0268
0.5341,-0.1760,-10.0153,-0.1249,-10.0267
0.5345,-0.1753,-10.0153,-0.1244,-10.0265
0.5349,-0.1746,-10.0153,-0.1242,-10.0264
0.5352,-0.1739,-10.0154,-0.1243,-10.0263
0.5356,-0.1732,-10.0154,-0.1247,-10.0262
0.5364,-0.1719,-10.0154,-0.1263,-10.0260
0.5368,-0.1712,-10.0155,-0.1274,-10.0259
0.5372,-0.1705,-10.0155,-0.1287,-10.0259
0.5376,-0.1698,-10.0155,-0.1301,-10.0258
0.5380,-0.1692,-10.0155,-0.1316,-10.0258
0.5384,-0.1685,-10.0156,-0.1331,-10.0258
0.5388,-0.1678,-10.0156,-0.1347,-10.0258
0.5392,-0.1672,-10.0156,-0.1361,-10.0259
0.5396,-0.1665,-10.0156,-0.1375,-10.0260
0.5400,-0.1659,-10.0156,-0.1387,-10.0260
0.5404,-0.1652,-10.0157,-0.1397,-10.0261
0.5411,-0.1639,-10.0157,-0.1409,-10.0264
0.5415,-0.1633,-10.0157,-0.1410,-10.0266
0.5423,-0.1620,-10.0158,-0.1403,-10.0269
0.5427,-0.1614,-10.0158,-0.1394,-10.0270
0.5431,-0.1607,-10.0158,-0.1381,-10.0272
0.5435,-0.1601,-10.0158,-0.1366,-10.0273
0.5439,-0.1595,-10.0159,-0.1348,-10.0274
0.5443,-0.1588,-10.0159,-0.1328,-10.0275
0.5447,-0.1582,-10.0159,-0.1306,-10.0276
0.5451,-0.1576,-10.0159,-0.1282,-10.0277
0.5455,-0.1570,-10.0159,-0.1258,-10.0277
0.5459,-0.1563,-10.0159,-0.1233,-10.0277
0.5462,-0.1557,-10.0160,-0.1209,-10.0277
0.5466,-0.1551,-10.0160,-0.1186,-10.0277
0.5470,-0.1545,-10.0160,-0.1163,-10.0277
0.5474,-0.1539,-10.0160,-0.1142,-10.0276
0.5478,-0.1533,-10.0160,-0.1123,-10.0276
0.5482,-0.1527,-10.0161,-0.1106,-10.0275
0.5486,-0.1521,-10.0161,-0.1092,-10.0274
0.5490,-0.1515,-10.0161,-0.1080,-10.0273
0.5494,-0.1509,-10.0161,-0.1070,-10.0272
0.5498,-0.1503,-10.0161,-0.1063,-10.0272
0.5506,-0.1491,-10.0162,-0.1058,-10.0270
0.5513,-0.1479,-10.0162,-0.1062,-10.0268
0.5517,-0.1473,-10.0162,-0.1068,-10.0267
0.5521,-0.1468,-10.0162,-0.1075,-10.0267
0.5525,-0.1462,-10.0163,-0.1085,-10.0266
0.5529,-0.1456,-10.0163,-0.1096,-10.0266
0.5533,-0.1450,-10.0163,-0.1108,-10.0266
0.5537,-0.1445,-10.0163,-0.1120,-10.0265
0.5541,-0.1439,-10.0163,-0.1134,-10.0265
0.5545,-0.1433,-10.0163,-0.1147,-10.0266
0.5549,-0.1428,-10.0164,-0.1159,-10.0266
0.5553,-0.1422,-10.0164,-0.1171,-10.0266
0.5557,-0.1416,-10.0164,-0.1181,-10.0267
0.5561,-0.1411,-10.0164,-0.1190,-10.0268
0.5565,-0.1405,-10.0164,-0.1196,-10.0269
0.5568,-0.1400,-10.0164,-0.1200,-10.0270
0.5572,-0.1394,-10.0164,-0.1201,-10.0271
0.5580,-0.1383,-10.0165,-0.1194,-10.0273
0.5588,-0.1372,-10.0165,-0.1176,-10.0275
0.5592,-0.1367,-10.0165,-0.1163,-10.0276
0.5596,-0.1362,-10.0165,-0.1148,-10.0277
0.5600,-0.1356,-10.0166,-0.1131,-10.0278
0.5604,-0.1351,-10.0166,-0.1112,-10.0278
0.5608,-0.1346,-10.0166,-0.1092,-10.0279
0.5612,-0.1340,-10.0166,-0.1071,-10.0279
0.5616,-0.1335,-10.0166,-0.1050,-10.0279
0.5620,-0.1330,-10.0166,-0.1030,-10.0279
0.5623,-0.1325,-10.0166,-0.1010,-10.0279
0.5627,-0.1319,-10.0167,-0.0991,-10.0279
0.5631,-0.1314,-10.0167,-0.0973,-10.0278
0.5635,-0.1309,-10.0167,-0.0957,-10.0278
0.5639,-0.1304,-10.0167,-0.0942,-10.0277
0.5643,-0.1299,-10.0167,-0.0930,-10.0277
0.5647,-0.1294,-10.0167,-0.0919,-10.0276
0.5651,-0.1288,-10.0167,-0.0911,-10.0276
0.5655,-0.1283,-10.0167,-0.0905,-10.0275
0.5659,-0.1278,-10.0168,-0.0902,-10.0274
0.5663,-0.1273,-10.0168,-0.0901,-10.0274
0.5671,-0.1263,-10.0168,-0.0904,-10.0273
0.5675,-0.1258,-10.0168,-0.0909,-10.0272
0.5678,-0.1253,-10.0168,-0.0916,-10.0272
0.5686,-0.1243,-10.0168,-0.0933,-10.0271
0.5690,-0.1239,-10.0169,-0.0943,-10.0271
0.5694,-0.1234,-10.0169,-0.0954,-10.0271
0.5698,-0.1229,-10.0169,-0.0965,-10.0271
0.5702,-0.1224,-10.0169,-0.0976,-10.0271
0.5706,-0.1219,-10.0169,-0.0987,-10.0271
0.5710,-0.1214,-10.0169,-0.0997,-10.0271
0.5714,-0.1210,-10.0169,-0.1006,-10.0272
0.5718,-0.1205,-10.0169,-0.1013,-10.0272
0.5722,-0.1200,-10.0170,-0.1018,-10.0273
0.5729,-0.1191,-10.0170,-0.1022,-10.0274
0.5733,-0.1186,-10.0170,-0.1021,-10.0275
0.5737,-0.1181,-10.0170,-0.1017,-10.0276
0.5741,-0.1177,-10.0170,-0.1010,-10.0277
0.5745,-0.1172,-10.0170,-0.1002,-10.0278
0.5749,-0.1167,-10.0170,-0.0990,-10.0278
0.5753,-0.1163,-10.0170,-0.0977,-10.0279
0.5757,-0.1158,-10.0171,-0.0963,-10.0280
0.5761,-0.1154,-10.0171,-0.0947,-10.0280
0.5765,-0.1149,-10.0171,-0.0930,-10.0280
0.5769,-0.1144,-10.0171,-0.0912,-10.0280
0.5773,-0.1140,-10.0171,-0.0894,-10.0281
0.5777,-0.1135,-10.0171,-0.0877,-10.0281
0.5781,-0.1131,-10.0171,-0.0860,-10.0280
0.5784,-0.1127,-10.0171,-0.0843,-10.0280
0.5788,-0.1122,-10.0171,-0.0828,-10.0280
0.5792,-0.1118,-10.0171,-0.0815,-10.0280
0.5796,-0.1113,-10.0172,-0.0802,-10.0279
0.5800,-0.1109,-10.0172,-0.0792,-10.0279
0.5804,-0.1105,-10.0172,-0.0783,-10.0279
0.5812,-0.1096,-10.0172,-0.0771,-10.0278
0.5816,-0.1092,-10.0172,-0.0768,-10.0277
0.5824,-0.1083,-10.0172,-0.0768,-10.0276
0.5832,-0.1074,-10.0172,-0.0774,-10.0275
0.5836,-0.1070,-10.0172,-0.0780,-10.0275
0.5839,-0.1066,-10.0173,-0.0786,-10.0275
0.5843,-0.1062,-10.0173,-0.0794,-10.0275
0.5847,-0.1058,-10.0173,-0.0803,-10.0274
0.5851,-0.1053,-10.0173,-0.0812,-10.0274
0.5855,-0.1049,-10.0173,-0.0822,-10.0274
0.5859,-0.1045,-10.0173,-0.0831,-10.0274
0.5863,-0.1041,-10.0173,-0.0841,-10.0275
0.5867,-0.1037,-10.0173,-0.0849,-10.0275
0.5871,-0.1033,-10.0173,-0.0856,-10.0275
0.5879,-0.1025,-10.0173,-0.0867,-10.0276
0.5890,-0.1013,-10.0174,-0.0869,-10.0278
0.5898,-0.1005,-10.0174,-0.0860,-10.0279
0.5902,-0.1001,-10.0174,-0.0853,-10.0279
0.5906,-0.0997,-10.0174,-0.0843,-10.0280
0.5910,-0.0993,-10.0174,-0.0832,-10.0280
0.5914,-0.0989,-10.0174,-0.0820,-10.0281
0.5918,-0.0985,-10.0174,-0.0806,-10.0281
0.5922,-0.0981,-10.0174,-0.0792,-10.0281
0.5926,-0.0977,-10.0174,-0.0777,-10.0282
0.5930,-0.0973,-10.0174,-0.0762,-10.0282
0.5934,-0.0970,-10.0175,-0.0747,-10.0282
0.5938,-0.0966,-10.0175,-0.0732,-10.0282
0.5942,-0.0962,-10.0175,-0.0718,-10.0281
0.5945,-0.0958,-10.0175,-0.0705,-10.0281
0.5949,-0.0954,-10.0175,-0.0694,-10.0281
0.5953,-0.0951,-10.0175,-0.0683,-10.0281
0.5957,-0.0947,-10.0175,-0.0674,-10.0280
0.5961,-0.0943,-10.0175,-0.0667,-10.0280
0.5965,-0.0939,-10.0175,-0.0661,-10.0280
0.5973,-0.0932,-10.0175,-0.0654,-10.0279
0.5981,-0.0925,-10.0175,-0.0654,-10.0278
0.5985,-0.0921,-10.0175,-0.0656,-10.0278
0.5993,-0.0914,-10.0176,-0.0664,-10.0278
0.5997,-0.0910,-10.0176,-0.0670,-10.0277
0.6000,-0.0907,-10.0176,-0.0676,-10.0277
0.6004,-0.0903,-10.0176,-0.0684,-10.0277
0.6008,-0.0900,-10.0176,-0.0692,-10.0277
0.6012,-0.0896,-10.0176,-0.0700,-10.0277
0.6016,-0.0892,-10.0176,-0.0708,-10.0277
0.6020,-0.0889,-10.0176,-0.0716,-10.0277
0.6028,-0.0882,-10.0176,-0.0729,-10.0278
0.6036,-0.0875,-10.0176,-0.0738,-10.0278
0.6040,-0.0872,-10.0176,-0.0741,-10.0279
0.6048,-0.0865,-10.0176,-0.0740,-10.0280
0.6055,-0.0858,-10.0177,-0.0733,-10.0280
0.6059,-0.0855,-10.0177,-0.0726,-10.0281
0.6063,-0.0851,-10.0177,-0.0718,-10.0281
0.6067,-0.0848,-10.0177,-0.0709,-10.0282
0.6071,-0.0844,-10.0177,-0.0698,-10.0282
0.6075,-0.0841,-10.0177,-0.0686,-10.0282
0.6079,-0.0838,-10.0177,-0.0674,-10.0282
0.6083,-0.0835,-10.0177,-0.0661,-10.0282
0.6087,-0.0831,-10.0177,-0.0648,-10.0282
0.6091,-0.0828,-10.0177,-0.0636,-10.0282
0.6095,-0.0825,-10.0177,-0.0623,-10.0282
0.6099,-0.0821,-10.0177,-0.0612,-10.0282
0.6103,-0.0818,-10.0177,-0.0601,-10.0282
0.6106,-0.0815,-10.0177,-0.0591,-10.0282
0.6110,-0.0812,-10.0177,-0.0582,-10.0282
0.6114,-0.0809,-10.0177,-0.0574,-10.0282
0.6122,-0.0802,-10.0177,-0.0563,-10.0281
0.6134,-0.0793,-10.0178,-0.0556,-10.0280
0.6146,-0.0783,-10.0178,-0.0561,-10.0280
0.6150,-0.0780,-10.0178,-0.0565,-10.0279
0.6158,-0.0774,-10.0178,-0.0576,-10.0279
0.6165,-0.0768,-10.0178,-0.0589,-10.0279
0.6169,-0.0765,-10.0178,-0.0596,-10.0279
0.6173,-0.0762,-10.0178,-0.0603,-10.0279
0.6177,-0.0759,-10.0178,-0.0609,-10.0279
0.6181,-0.0756,-10.0178,-0.0616,-10.0279
0.6185,-0.0753,-10.0178,-0.0621,-10.0280
0.6189,-0.0750,-10.0178,-0.0625,-10.0280
0.6197,-0.0744,-10.0178,-0.0631,-10.0280
0.6212,-0.0733,-10.0179,-0.0624,-10.0282
0.6220,-0.0727,-10.0179,-0.0611,-10.0282
0.6224,-0.0724,-10.0179,-0.0603,-10.0282
0.6228,-0.0721,-10.0179,-0.0594,-10.0282
0.6232,-0.0718,-10.0179,-0.0584,-10.0283
0.6236,-0.0715,-10.0179,-0.0574,-10.0283
0.6240,-0.0713,-10.0179,-0.0563,-10.0283
0.6244,-0.0710,-10.0179,-0.0552,-10.0283
0.6248,-0.0707,-10.0179,-0.0541,-10.0283
0.6252,-0.0704,-10.0179,-0.0531,-10.0283
0.6256,-0.0701,-10.0179,-0.0521,-10.0283
0.6260,-0.0699,-10.0179,-0.0511,-10.0283
0.6264,-0.0696,-10.0179,-0.0503,-10.0283
0.6267,-0.0693,-10.0179,-0.0495,-10.0282
0.6271,-0.0690,-10.0179,-0.0489,-10.0282
0.6275,-0.0688,-10.0179,-0.0483,-10.0282
0.6279,-0.0685,-10.0179,-0.0479,-10.0282
0.6287,-0.0680,-10.0179,-0.0474,-10.0282
0.6295,-0.0674,-10.0179,-0.0474,-10.0281
0.6299,-0.0672,-10.0179,-0.0475,-10.0281
0.6311,-0.0664,-10.0179,-0.0486,-10.0281
0.6319,-0.0658,-10.0180,-0.0496,-10.0281
0.6326,-0.0653,-10.0180,-0.0507,-10.0281
0.6334,-0.0648,-10.0180,-0.0519,-10.0281
0.6342,-0.0643,-10.0180,-0.0529,-10.0281
0.6350,-0.0638,-10.0180,-0.0535,-10.0281
0.6358,-0.0633,-10.0180,-0.0538,-10.0282
0.6366,-0.0628,-10.0180,-0.0535,-10.0282
0.6374,-0.0623,-10.0180,-0.0526,-10.0282
0.6377,-0.0621,-10.0180,-0.0521,-10.0283
0.6381,-0.0618,-10.0180,-0.0514,-10.0283
0.6389,-0.0613,-10.0180,-0.0498,-10.0283
0.6393,-0.0611,-10.0180,-0.0489,-10.0283
0.6397,-0.0608,-10.0180,-0.0479,-10.0283
0.6401,-0.0606,-10.0180,-0.0470,-10.0283
0.6405,-0.0604,-10.0180,-0.0461,-10.0283
0.6409,-0.0601,-10.0180,-0.0452,-10.0283
0.6413,-0.0599,-10.0180,-0.0443,-10.0283
0.6421,-0.0594,-10.0180,-0.0428,-10.0283
0.6425,-0.0592,-10.0180,-0.0422,-10.0283
0.6432,-0.0587,-10.0180,-0.0412,-10.0283
0.6436,-0.0585,-10.0180,-0.0408,-10.0283
0.6444,-0.0580,-10.0181,-0.0404,-10.0282
0.6456,-0.0573,-10.0181,-0.0405,-10.0282
0.6460,-0.0571,-10.0181,-0.0407,-10.0282
0.6472,-0.0564,-10.0181,-0.0418,-10.0282
0.6480,-0.0560,-10.0181,-0.0427,-10.0282
0.6487,-0.0556,-10.0181,-0.0437,-10.0282
0.6491,-0.0553,-10.0181,-0.0442,-10.0282
0.6495,-0.0551,-10.0181,-0.0446,-10.0282
0.6507,-0.0545,-10.0181,-0.0456,-10.0282
0.6527,-0.0534,-10.0181,-0.0452,-10.0283
0.6535,-0.0530,-10.0181,-0.0443,-10.0283
0.6542,-0.0526,-10.0181,-0.0431,-10.0283
0.6546,-0.0524,-10.0181,-0.0424,-10.0283
0.6554,-0.0520,-10.0181,-0.0408,-10.0284
0.6558,-0.0518,-10.0181,-0.0400,-10.0284
0.6562,-0.0515,-10.0181,-0.0392,-10.0284
0.6566,-0.0513,-10.0181,-0.0385,-10.0284
0.6574,-0.0509,-10.0181,-0.0371,-10.0283
0.6578,-0.0507,-10.0181,-0.0365,-10.0283
0.6586,-0.0503,-10.0181,-0.0354,-10.0283
0.6601,-0.0496,-10.0181,-0.0344,-10.0283
0.6605,-0.0494,-10.0181,-0.0343,-10.0283
0.6617,-0.0488,-10.0182,-0.0346,-10.0283
0.6625,-0.0484,-10.0182,-0.0352,-10.0282
0.6629,-0.0482,-10.0182,-0.0356,-10.0282
0.6641,-0.0476,-10.0182,-0.0368,-10.0282
0.6644,-0.0474,-10.0182,-0.0372,-10.0282
0.6648,-0.0473,-10.0182,-0.0376,-10.0282
0.6660,-0.0467,-10.0182,-0.0386,-10.0283
0.6668,-0.0463,-10.0182,-0.0389,-10.0283
0.6688,-0.0454,-10.0182,-0.0382,-10.0283
0.6696,-0.0451,-10.0182,-0.0373,-10.0284
0.6703,-0.0447,-10.0182,-0.0361,-10.0284
0.6707,-0.0445,-10.0182,-0.0354,-10.0284
0.6711,-0.0444,-10.0182,-0.0348,-10.0284
0.6715,-0.0442,-10.0182,-0.0341,-10.0284
0.6719,-0.0440,-10.0182,-0.0334,-10.0284
0.6727,-0.0437,-10.0182,-0.0321,-10.0284
0.6731,-0.0435,-10.0182,-0.0316,-10.0284
0.6735,-0.0433,-10.0182,-0.0310,-10.0284
0.6743,-0.0430,-10.0182,-0.0302,-10.0284
0.6754,-0.0425,-10.0182,-0.0294,-10.0283
0.6774,-0.0416,-10.0182,-0.0295,-10.0283
0.6778,-0.0415,-10.0182,-0.0297,-10.0283
0.6790,-0.0410,-10.0182,-0.0306,-10.0283
0.6802,-0.0405,-10.0182,-0.0317,-10.0283
0.6805,-0.0404,-10.0182,-0.0320,-10.0283
0.6813,-0.0400,-10.0182,-0.0326,-10.0283
0.6829,-0.0394,-10.0182,-0.0332,-10.0283
0.6849,-0.0386,-10.0182,-0.0321,-10.0284
0.6853,-0.0385,-10.0182,-0.0317,-10.0284
0.6857,-0.0383,-10.0182,-0.0312,-10.0284
0.6864,-0.0380,-10.0182,-0.0302,-10.0284
0.6872,-0.0377,-10.0182,-0.0290,-10.0284
0.6876,-0.0376,-10.0182,-0.0285,-10.0284
0.6880,-0.0374,-10.0182,-0.0279,-10.0284
0.6884,-0.0373,-10.0183,-0.0274,-10.0284
0.6892,-0.0370,-10.0183,-0.0264,-10.0284
0.6904,-0.0366,-10.0183,-0.0254,-10.0284
0.6908,-0.0364,-10.0183,-0.0252,-10.0284
0.6935,-0.0354,-10.0183,-0.0253,-10.0283
0.6939,-0.0353,-10.0183,-0.0255,-10.0283
0.6955,-0.0347,-10.0183,-0.0267,-10.0283
0.6963,-0.0345,-10.0183,-0.0273,-10.0283
0.6966,-0.0343,-10.0183,-0.0276,-10.0283
0.6994,-0.0334,-10.0183,-0.0281,-10.0284
0.7006,-0.0330,-10.0183,-0.0274,-10.0284
0.7018,-0.0326,-10.0183,-0.0262,-10.0284
0.7021,-0.0325,-10.0183,-0.0257,-10.0284
0.7025,-0.0323,-10.0183,-0.0252,-10.0284
0.7033,-0.0321,-10.0183,-0.0242,-10.0284
0.7041,-0.0318,-10.0183,-0.0233,-10.0284
0.7053,-0.0315,-10.0183,-0.0222,-10.0284
0.7065,-0.0311,-10.0183,-0.0214,-10.0284
0.7084,-0.0305,-10.0183,-0.0213,-10.0284
0.7092,-0.0302,-10.0183,-0.0215,-10.0284
0.7112,-0.0297,-10.0183,-0.0227,-10.0284
0.7120,-0.0294,-10.0183,-0.0232,-10.0284
0.7127,-0.0292,-10.0183,-0.0237,-10.0284
0.7155,-0.0284,-10.0183,-0.0238,-10.0284
0.7163,-0.0282,-10.0183,-0.0233,-10.0284
0.7175,-0.0278,-10.0183,-0.0223,-10.0284
0.7182,-0.0276,-10.0183,-0.0215,-10.0284
0.7190,-0.0274,-10.0183,-0.0206,-10.0284
0.7194,-0.0273,-10.0183,-0.0202,-10.0284
0.7202,-0.0271,-10.0183,-0.0195,-10.0284
0.7218,-0.0267,-10.0183,-0.0184,-10.0284
0.7226,-0.0264,-10.0183,-0.0181,-10.0284
0.7253,-0.0257,-10.0183,-0.0185,-10.0284
0.7265,-0.0254,-10.0183,-0.0191,-10.0284
0.7273,-0.0252,-10.0183,-0.0196,-10.0284
0.7304,-0.0244,-10.0183,-0.0205,-10.0284
0.7328,-0.0239,-10.0183,-0.0193,-10.0284
0.7340,-0.0236,-10.0183,-0.0183,-10.0284
0.7343,-0.0235,-10.0183,-0.0179,-10.0284
0.7351,-0.0233,-10.0183,-0.0172,-10.0284
0.7363,-0.0230,-10.0183,-0.0163,-10.0284
0.7383,-0.0226,-10.0183,-0.0154,-10.0284
0.7387,-0.0225,-10.0183,-0.0154,-10.0284
0.7402,-0.0221,-10.0183,-0.0155,-10.0284
0.7430,-0.0215,-10.0183,-0.0167,-10.0284
0.7434,-0.0215,-10.0183,-0.0168,-10.0284
0.7481,-0.0205,-10.0183,-0.0167,-10.0284
0.7485,-0.0204,-10.0183,-0.0164,-10.0284
0.7501,-0.0201,-10.0183,-0.0153,-10.0284
0.7512,-0.0198,-10.0184,-0.0144,-10.0284
0.7532,-0.0194,-10.0184,-0.0134,-10.0284
0.7571,-0.0187,-10.0184,-0.0136,-10.0284
0.7583,-0.0185,-10.0184,-0.0140,-10.0284
0.7599,-0.0182,-10.0184,-0.0146,-10.0284
0.7638,-0.0175,-10.0184,-0.0142,-10.0284
0.7654,-0.0172,-10.0184,-0.0132,-10.0284
0.7665,-0.0170,-10.0184,-0.0125,-10.0284
0.7689,-0.0166,-10.0184,-0.0114,-10.0284
0.7697,-0.0165,-10.0184,-0.0112,-10.0284
0.7728,-0.0160,-10.0184,-0.0115,-10.0284
0.7760,-0.0155,-10.0184,-0.0125,-10.0284
0.7783,-0.0151,-10.0184,-0.0125,-10.0284
0.7807,-0.0147,-10.0184,-0.0115,-10.0284
0.7826,-0.0145,-10.0184,-0.0104,-10.0284
0.7858,-0.0140,-10.0184,-0.0095,-10.0284
0.7897,-0.0135,-10.0184,-0.0102,-10.0284
0.7909,-0.0133,-10.0184,-0.0105,-10.0284
0.7972,-0.0125,-10.0184,-0.0094,-10.0284
0.7995,-0.0122,-10.0184,-0.0084,-10.0284
0.8054,-0.0115,-10.0184,-0.0087,-10.0284
0.8117,-0.0108,-10.0184,-0.0085,-10.0284
0.8145,-0.0105,-10.0184,-0.0074,-10.0284
0.8219,-0.0097,-10.0184,-0.0075,-10.0284
0.8247,-0.0095,-10.0184,-0.0078,-10.0284
0.8266,-0.0093,-10.0184,-0.0075,-10.0284
0.8298,-0.0090,-10.0184,-0.0064,-10.0284
0.8357,-0.0085,-10.0184,-0.0061,-10.0284
0.8384,-0.0082,-10.0184,-0.0065,-10.0284
0.8455,-0.0077,-10.0184,-0.0055,-10.0284
0.8482,-0.0075,-10.0184,-0.0050,-10.0284
0.8537,-0.0071,-10.0184,-0.0055,-10.0284
0.8624,-0.0065,-10.0184,-0.0044,-10.0284
0.8683,-0.0061,-10.0184,-0.0046,-10.0284
0.8789,-0.0055,-10.0184,-0.0037,-10.0284
0.8922,-0.0048,-10.0184,-0.0035,-10.0284
0.8989,-0.0045,-10.0184,-0.0032,-10.0284
0.9240,-0.0035,-10.0184,-0.0025,-10.0284
0.9331,-0.0032,-10.0184,-0.0025,-10.0284
0.9574,-0.0025,-10.0184,-0.0017,-10.0284
0.9715,-0.0022,-10.0184,-0.0015,-10.0284
1.0081,-0.0015,-10.0184,-0.0010,-10.0284
1.0811,-0.0007,-10.0184,-0.0005,-10.0284
1.1172,-0.0005,-10.0184,-0.0003,-10.0284
1.9996,-0.0000,-10.0184,-0.0000,-10.0284


==> simdata/conference_swapped_system.csv <==
# simulation export from calculations2.m:conference_swapped_system
# file "conference_swapped_system.csv"
# a = 10, b = -2
# omega = 400
# c0 = -5, c1 = -5.5
#


t,lbs.y,lbs.k,es.y,es.k,es_swap.y,es_swap.k
0.0000,2.0000,2.0000,2.0000,2.0000,2.0000,2.0000
0.0002,2.0069,1.9980,2.0069,2.0196,2.0069,2.0196
0.0005,2.0138,1.9961,2.0157,2.0393,2.0177,2.0392
0.0007,2.0207,1.9941,2.0265,2.0589,2.0324,2.0587
0.0010,2.0276,1.9921,2.0393,2.0782,2.0512,2.0778
0.0012,2.0346,1.9900,2.0541,2.0970,2.0742,2.0964
0.0015,2.0416,1.9880,2.0708,2.1153,2.1013,2.1143
0.0017,2.0486,1.9860,2.0893,2.1328,2.1327,2.1315
0.0020,2.0556,1.9839,2.1096,2.1494,2.1685,2.1477
0.0022,2.0626,1.9818,2.1317,2.1648,2.2088,2.1627
0.0025,2.0697,1.9797,2.1553,2.1790,2.2536,2.1765
0.0027,2.0768,1.9776,2.1805,2.1916,2.3030,2.1888
0.0029,2.0839,1.9755,2.2071,2.2026,2.3570,2.1994
0.0032,2.0910,1.9734,2.2349,2.2118,2.4157,2.2083
0.0034,2.0982,1.9712,2.2638,2.2189,2.4791,2.2152
0.0037,2.1054,1.9691,2.2936,2.2238,2.5471,2.2199
0.0039,2.1126,1.9669,2.3242,2.2263,2.6195,2.2224
0.0042,2.1198,1.9647,2.3552,2.2263,2.6961,2.2224
0.0044,2.1271,1.9625,2.3866,2.2237,2.7767,2.2198
0.0047,2.1343,1.9603,2.4181,2.2182,2.8608,2.2145
0.0049,2.1416,1.9581,2.4493,2.2099,2.9478,2.2063
0.0052,2.1489,1.9558,2.4802,2.1986,3.0371,2.1952
0.0054,2.1563,1.9535,2.5105,2.1844,3.1276,2.1812
0.0056,2.1636,1.9513,2.5398,2.1672,3.2185,2.1641
0.0059,2.1710,1.9490,2.5680,2.1471,3.3085,2.1441
0.0061,2.1784,1.9466,2.5949,2.1242,3.3960,2.1211
0.0064,2.1858,1.9443,2.6201,2.0987,3.4797,2.0953
0.0066,2.1933,1.9420,2.6435,2.0706,3.5579,2.0669
0.0069,2.2008,1.9396,2.6649,2.0404,3.6288,2.0361
0.0071,2.2083,1.9372,2.6841,2.0082,3.6908,2.0032
0.0074,2.2158,1.9348,2.7010,1.9743,3.7424,1.9685
0.0076,2.2233,1.9324,2.7155,1.9392,3.7820,1.9325
0.0079,2.2309,1.9300,2.7273,1.9032,3.8086,1.8955
0.0081,2.2385,1.9276,2.7366,1.8667,3.8215,1.8582
0.0083,2.2461,1.9251,2.7431,1.8301,3.8203,1.8208
0.0086,2.2537,1.9226,2.7471,1.7939,3.8052,1.7840
0.0088,2.2614,1.9201,2.7484,1.7584,3.7766,1.7483
0.0091,2.2691,1.9176,2.7472,1.7242,3.7355,1.7140
0.0093,2.2768,1.9151,2.7436,1.6915,3.6832,1.6817
0.0096,2.2845,1.9125,2.7376,1.6608,3.6213,1.6516
0.0098,2.2923,1.9100,2.7295,1.6323,3.5515,1.6241
0.0101,2.3000,1.9074,2.7195,1.6065,3.4754,1.5995
0.0103,2.3078,1.9048,2.7076,1.5834,3.3950,1.5778
0.0106,2.3157,1.9022,2.6943,1.5634,3.3119,1.5593
0.0108,2.3235,1.8996,2.6796,1.5466,3.2276,1.5440
0.0110,2.3314,1.8969,2.6639,1.5332,3.1435,1.5319
0.0113,2.3393,1.8942,2.6475,1.5230,3.0607,1.5229
0.0115,2.3472,1.8916,2.6304,1.5163,2.9803,1.5170
0.0118,2.3551,1.8889,2.6132,1.5130,2.9031,1.5142
0.0120,2.3631,1.8861,2.5959,1.5130,2.8296,1.5142
0.0123,2.3711,1.8834,2.5788,1.5162,2.7604,1.5169
0.0125,2.3791,1.8806,2.5622,1.5226,2.6959,1.5222
0.0128,2.3871,1.8779,2.5463,1.5320,2.6363,1.5299
0.0130,2.3952,1.8751,2.5314,1.5441,2.5817,1.5398
0.0133,2.4033,1.8722,2.5176,1.5590,2.5322,1.5517
0.0135,2.4114,1.8694,2.5052,1.5763,2.4880,1.5655
0.0137,2.4195,1.8665,2.4943,1.5958,2.4491,1.5810
0.0140,2.4277,1.8637,2.4850,1.6174,2.4154,1.5980
0.0142,2.4358,1.8608,2.4776,1.6408,2.3868,1.6164
0.0145,2.4440,1.8579,2.4722,1.6659,2.3635,1.6358
0.0147,2.4523,1.8549,2.4688,1.6923,2.3454,1.6563
0.0150,2.4605,1.8520,2.4677,1.7200,2.3324,1.6776
0.0152,2.4688,1.8490,2.4688,1.7486,2.3245,1.6995
0.0155,2.4771,1.8460,2.4722,1.7779,2.3218,1.7219
0.0157,2.4854,1.8430,2.4781,1.8078,2.3243,1.7446
0.0160,2.4938,1.8400,2.4863,1.8379,2.3320,1.7674
0.0162,2.5021,1.8369,2.4971,1.8681,2.3450,1.7902
0.0164,2.5105,1.8339,2.5103,1.8982,2.3633,1.8127
0.0167,2.5190,1.8308,2.5259,1.9278,2.3871,1.8349
0.0169,2.5274,1.8276,2.5440,1.9567,2.4165,1.8566
0.0172,2.5359,1.8245,2.5645,1.9847,2.4517,1.8775
0.0174,2.5444,1.8214,2.5873,2.0116,2.4928,1.8975
0.0177,2.5529,1.8182,2.6123,2.0370,2.5399,1.9164
0.0179,2.5614,1.8150,2.6394,2.0606,2.5933,1.9341
0.0182,2.5700,1.8118,2.6686,2.0823,2.6532,1.9502
0.0184,2.5786,1.8085,2.6997,2.1018,2.7197,1.9647
0.0187,2.5872,1.8052,2.7325,2.1186,2.7930,1.9773
0.0189,2.5959,1.8020,2.7668,2.1326,2.8734,1.9878
0.0191,2.6045,1.7987,2.8025,2.1436,2.9608,1.9960
0.0194,2.6132,1.7953,2.8393,2.1511,3.0553,2.0016
0.0196,2.6219,1.7920,2.8770,2.1550,3.1571,2.0046
0.0199,2.6307,1.7886,2.9153,2.1550,3.2658,2.0046
0.0201,2.6394,1.7852,2.9541,2.1509,3.3812,2.0014
0.0204,2.6482,1.7818,2.9929,2.1425,3.5029,1.9950
0.0206,2.6570,1.7783,3.0315,2.1297,3.6302,1.9850
0.0209,2.6659,1.7749,3.0696,2.1125,3.7622,1.9713
0.0211,2.6748,1.7714,3.1069,2.0907,3.8976,1.9539
0.0214,2.6836,1.7679,3.1431,2.0643,4.0349,1.9327
0.0216,2.6926,1.7643,3.1778,2.0336,4.1722,1.9075
0.0218,2.7015,1.7608,3.2108,1.9985,4.3072,1.8786
0.0221,2.7105,1.7572,3.2419,1.9594,4.4373,1.8459
0.0223,2.7195,1.7536,3.2706,1.9165,4.5596,1.8097
0.0226,2.7285,1.7500,3.2969,1.8702,4.6710,1.7702
0.0228,2.7375,1.7463,3.3204,1.8209,4.7685,1.7278
0.0231,2.7466,1.7426,3.3410,1.7691,4.8491,1.6830
0.0233,2.7557,1.7389,3.3585,1.7154,4.9100,1.6363
0.0236,2.7648,1.7352,3.3728,1.6603,4.9492,1.5884
0.0238,2.7739,1.7314,3.3838,1.6045,4.9652,1.5398
0.0241,2.7831,1.7277,3.3915,1.5485,4.9574,1.4913
0.0243,2.7923,1.7239,3.3959,1.4931,4.9261,1.4435
0.0245,2.8015,1.7200,3.3971,1.4390,4.8726,1.3973
0.0248,2.8107,1.7162,3.3950,1.3866,4.7987,1.3531
0.0250,2.8200,1.7123,3.3900,1.3367,4.7071,1.3115
0.0253,2.8293,1.7084,3.3820,1.2898,4.6008,1.2731
0.0255,2.8386,1.7045,3.3714,1.2464,4.4831,1.2382
0.0258,2.8480,1.7005,3.3583,1.2070,4.3573,1.2070
0.0260,2.8573,1.6965,3.3431,1.1719,4.2265,1.1799
0.0263,2.8667,1.6925,3.3259,1.1414,4.0935,1.1569
0.0265,2.8761,1.6885,3.3071,1.1158,3.9608,1.1379
0.0268,2.8856,1.6844,3.2871,1.0952,3.8305,1.1230
0.0270,2.8950,1.6803,3.2660,1.0798,3.7041,1.1121
0.0272,2.9045,1.6762,3.2443,1.0696,3.5831,1.1050
0.0275,2.9141,1.6721,3.2223,1.0646,3.4684,1.1016
0.0277,2.9236,1.6679,3.2002,1.0646,3.3607,1.1016
0.0280,2.9332,1.6637,3.1785,1.0695,3.2604,1.1048
0.0282,2.9428,1.6595,3.1574,1.0792,3.1678,1.1111
0.0285,2.9524,1.6553,3.1371,1.0934,3.0831,1.1201
0.0287,2.9620,1.6510,3.1181,1.1119,3.0061,1.1317
0.0290,2.9717,1.6467,3.1004,1.1344,2.9369,1.1456
0.0292,2.9814,1.6423,3.0844,1.1606,2.8754,1.1616
0.0295,2.9911,1.6380,3.0704,1.1902,2.8213,1.1795
0.0297,3.0009,1.6336,3.0584,1.2229,2.7746,1.1991
0.0299,3.0106,1.6292,3.0487,1.2584,2.7351,1.2201
0.0302,3.0204,1.6247,3.0414,1.2963,2.7027,1.2425
0.0304,3.0303,1.6202,3.0367,1.3364,2.6771,1.2659
0.0307,3.0401,1.6157,3.0348,1.3782,2.6585,1.2902
0.0309,3.0500,1.6112,3.0356,1.4215,2.6465,1.3151
0.0312,3.0599,1.6066,3.0394,1.4658,2.6413,1.3406
0.0314,3.0698,1.6020,3.0461,1.5110,2.6428,1.3664
0.0317,3.0797,1.5974,3.0558,1.5565,2.6511,1.3924
0.0319,3.0897,1.5927,3.0686,1.6021,2.6662,1.4183
0.0322,3.0997,1.5881,3.0844,1.6475,2.6882,1.4439
0.0324,3.1097,1.5833,3.1033,1.6922,2.7173,1.4692
0.0326,3.1198,1.5786,3.1251,1.7358,2.7536,1.4938
0.0329,3.1299,1.5738,3.1499,1.7781,2.7975,1.5177
0.0331,3.1400,1.5690,3.1776,1.8186,2.8491,1.5405
0.0334,3.1501,1.5642,3.2080,1.8569,2.9088,1.5621
0.0336,3.1602,1.5593,3.2411,1.8926,2.9770,1.5823
0.0339,3.1704,1.5544,3.2767,1.9254,3.0538,1.6009
0.0341,3.1806,1.5495,3.3145,1.9546,3.1399,1.6175
0.0344,3.1908,1.5445,3.3546,1.9801,3.2354,1.6321
0.0346,3.2011,1.5395,3.3965,2.0012,3.3409,1.6442
0.0349,3.2114,1.5345,3.4401,2.0176,3.4566,1.6537
0.0351,3.2217,1.5294,3.4850,2.0290,3.5830,1.6604
0.0353,3.2320,1.5243,3.5311,2.0348,3.7201,1.6638
0.0356,3.2423,1.5192,3.5780,2.0348,3.8682,1.6638
0.0358,3.2527,1.5140,3.6253,2.0287,4.0270,1.6601
0.0361,3.2631,1.5088,3.6727,2.0161,4.1963,1.6524
0.0363,3.2735,1.5036,3.7199,1.9968,4.3755,1.6404
0.0366,3.2840,1.4983,3.7664,1.9709,4.5634,1.6240
0.0368,3.2945,1.4930,3.8119,1.9380,4.7585,1.6029
0.0371,3.3050,1.4877,3.8560,1.8984,4.9588,1.5769
0.0373,3.3155,1.4824,3.8983,1.8521,5.1614,1.5460
0.0376,3.3260,1.4770,3.9385,1.7994,5.3629,1.5102
0.0378,3.3366,1.4715,3.9761,1.7405,5.5592,1.4695
0.0380,3.3472,1.4661,4.0110,1.6760,5.7454,1.4241
0.0383,3.3578,1.4606,4.0427,1.6063,5.9163,1.3744
0.0385,3.3685,1.4550,4.0710,1.5322,6.0663,1.3207
0.0388,3.3792,1.4495,4.0956,1.4544,6.1900,1.2637
0.0390,3.3899,1.4439,4.1165,1.3736,6.2824,1.2041
0.0393,3.4006,1.4382,4.1333,1.2908,6.3395,1.1427
0.0395,3.4113,1.4325,4.1461,1.2070,6.3586,1.0805
0.0398,3.4221,1.4268,4.1547,1.1230,6.3387,1.0184
0.0400,3.4329,1.4211,4.1592,1.0399,6.2805,0.9573
0.0403,3.4437,1.4153,4.1597,0.9586,6.1864,0.8983
0.0405,3.4546,1.4095,4.1562,0.8801,6.0605,0.8422
0.0407,3.4654,1.4036,4.1490,0.8054,5.9079,0.7897
0.0410,3.4763,1.3977,4.1382,0.7351,5.7343,0.7415
0.0412,3.4872,1.3918,4.1241,0.6701,5.5457,0.6980
0.0415,3.4982,1.3858,4.1069,0.6111,5.3477,0.6595
0.0417,3.5092,1.3798,4.0871,0.5586,5.1455,0.6262
0.0420,3.5201,1.3738,4.0649,0.5130,4.9436,0.5981
0.0422,3.5312,1.3677,4.0407,0.4748,4.7456,0.5752
0.0425,3.5422,1.3616,4.0149,0.4441,4.5543,0.5574
0.0427,3.5533,1.3554,3.9879,0.4211,4.3719,0.5444
0.0430,3.5643,1.3492,3.9601,0.4059,4.1998,0.5361
0.0432,3.5754,1.3430,3.9319,0.3984,4.0388,0.5320
0.0434,3.5866,1.3367,3.9037,0.3984,3.8897,0.5320
0.0437,3.5977,1.3304,3.8759,0.4057,3.7524,0.5358
0.0439,3.6089,1.3240,3.8489,0.4201,3.6270,0.5430
0.0442,3.6201,1.3176,3.8230,0.4412,3.5133,0.5533
0.0444,3.6313,1.3112,3.7985,0.4686,3.4109,0.5665
0.0447,3.6426,1.3047,3.7758,0.5020,3.3195,0.5823
0.0449,3.6539,1.2982,3.7552,0.5409,3.2387,0.6004
0.0452,3.6652,1.2917,3.7369,0.5848,3.1680,0.6206
0.0454,3.6765,1.2851,3.7212,0.6333,3.1070,0.6425
0.0457,3.6878,1.2784,3.7083,0.6858,3.0555,0.6661
0.0459,3.6992,1.2718,3.6985,0.7420,3.0131,0.6911
0.0461,3.7106,1.2650,3.6918,0.8012,2.9795,0.7172
0.0464,3.7220,1.2583,3.6884,0.8630,2.9545,0.7442
0.0466,3.7334,1.2515,3.6885,0.9269,2.9380,0.7719
0.0469,3.7449,1.2446,3.6922,0.9924,2.9297,0.8002
0.0471,3.7564,1.2378,3.6995,1.0590,2.9298,0.8288
0.0474,3.7679,1.2308,3.7105,1.1262,2.9382,0.8576
0.0476,3.7794,1.2239,3.7252,1.1934,2.9550,0.8863
0.0479,3.7909,1.2168,3.7437,1.2602,2.9802,0.9148
0.0481,3.8025,1.2098,3.7659,1.3261,3.0142,0.9428
0.0484,3.8141,1.2027,3.7917,1.3904,3.0571,0.9701
0.0486,3.8257,1.1956,3.8211,1.4526,3.1093,0.9966
0.0488,3.8373,1.1884,3.8541,1.5122,3.1712,1.0220
0.0491,3.8490,1.1811,3.8904,1.5686,3.2432,1.0460
0.0493,3.8607,1.1739,3.9300,1.6211,3.3259,1.0685
0.0496,3.8724,1.1666,3.9726,1.6692,3.4197,1.0893
0.0498,3.8841,1.1592,4.0180,1.7123,3.5254,1.1079
0.0501,3.8958,1.1518,4.0660,1.7496,3.6436,1.1242
0.0503,3.9076,1.1443,4.1164,1.7807,3.7749,1.1379
0.0506,3.9194,1.1368,4.1687,1.8048,3.9202,1.1487
0.0508,3.9312,1.1293,4.2228,1.8215,4.0800,1.1562
0.0511,3.9430,1.1217,4.2782,1.8300,4.2550,1.1601
0.0513,3.9549,1.1141,4.3346,1.8300,4.4456,1.1601
0.0515,3.9667,1.1064,4.3914,1.8210,4.6521,1.1558
0.0518,3.9786,1.0987,4.4484,1.8025,4.8746,1.1469
0.0520,3.9905,1.0909,4.5051,1.7743,5.1125,1.1330
0.0523,4.0025,1.0831,4.5609,1.7362,5.3650,1.1138
0.0525,4.0144,1.0752,4.6155,1.6881,5.6303,1.0890
0.0528,4.0264,1.0673,4.6683,1.6300,5.9059,1.0583
0.0530,4.0384,1.0594,4.7189,1.5621,6.1881,1.0215
0.0533,4.0504,1.0514,4.7669,1.4848,6.4723,0.9785
0.0535,4.0624,1.0433,4.8118,1.3986,6.7522,0.9294
0.0538,4.0745,1.0352,4.8531,1.3041,7.0205,0.8743
0.0540,4.0866,1.0271,4.8906,1.2021,7.2688,0.8135
0.0542,4.0986,1.0189,4.9239,1.0937,7.4881,0.7476
0.0545,4.1108,1.0106,4.9526,0.9798,7.6690,0.6772
0.0547,4.1229,1.0023,4.9766,0.8617,7.8030,0.6034
0.0550,4.1350,0.9940,4.9957,0.7407,7.8831,0.5272
0.0552,4.1472,0.9856,5.0098,0.6182,7.9044,0.4498
0.0555,4.1594,0.9771,5.0188,0.4956,7.8655,0.3725
0.0557,4.1716,0.9686,5.0227,0.3743,7.7677,0.2968
0.0560,4.1838,0.9601,5.0217,0.2558,7.6160,0.2238
0.0562,4.1961,0.9515,5.0158,0.1415,7.4176,0.1547
0.0565,4.2083,0.9429,5.0052,0.0325,7.1817,0.0905
0.0567,4.2206,0.9342,4.9903,-0.0697,6.9183,0.0319
0.0569,4.2329,0.9254,4.9713,-0.1642,6.6373,-0.0206
0.0572,4.2452,0.9166,4.9486,-0.2500,6.3477,-0.0667
0.0574,4.2575,0.9078,4.9225,-0.3262,6.0573,-0.1062
0.0577,4.2699,0.8989,4.8937,-0.3923,5.7724,-0.1392
0.0579,4.2822,0.8899,4.8624,-0.4477,5.4976,-0.1660
0.0582,4.2946,0.8809,4.8291,-0.4922,5.2365,-0.1866
0.0584,4.3070,0.8719,4.7944,-0.5254,4.9913,-0.2015
0.0587,4.3194,0.8628,4.7588,-0.5474,4.7632,-0.2111
0.0589,4.3319,0.8536,4.7227,-0.5583,4.5527,-0.2157
0.0592,4.3443,0.8444,4.6866,-0.5583,4.3599,-0.2157
0.0594,4.3568,0.8351,4.6511,-0.5477,4.1844,-0.2115
0.0596,4.3692,0.8258,4.6165,-0.5270,4.0257,-0.2035
0.0599,4.3817,0.8165,4.5832,-0.4966,3.8829,-0.1920
0.0601,4.3943,0.8070,4.5518,-0.4572,3.7553,-0.1774
0.0604,4.4068,0.7976,4.5225,-0.4092,3.6421,-0.1600
0.0606,4.4193,0.7880,4.4958,-0.3535,3.5425,-0.1402
0.0609,4.4319,0.7784,4.4719,-0.2905,3.4557,-0.1181
0.0611,4.4444,0.7688,4.4512,-0.2211,3.3811,-0.0941
0.0614,4.4570,0.7591,4.4339,-0.1459,3.3180,-0.0685
0.0616,4.4696,0.7493,4.4203,-0.0657,3.2660,-0.0414
0.0619,4.4822,0.7395,4.4106,0.0189,3.2246,-0.0131
0.0621,4.4949,0.7297,4.4049,0.1071,3.1934,0.0162
0.0623,4.5075,0.7198,4.4034,0.1983,3.1722,0.0462
0.0626,4.5202,0.7098,4.4062,0.2916,3.1608,0.0767
0.0628,4.5328,0.6998,4.4134,0.3865,3.1591,0.1076
0.0631,4.5455,0.6897,4.4250,0.4821,3.1670,0.1386
0.0633,4.5582,0.6795,4.4412,0.5777,3.1846,0.1695
0.0636,4.5709,0.6693,4.4619,0.6727,3.2121,0.2002
0.0638,4.5836,0.6591,4.4870,0.7662,3.2497,0.2304
0.0641,4.5964,0.6488,4.5166,0.8575,3.2977,0.2599
0.0643,4.6091,0.6384,4.5505,0.9458,3.3566,0.2884
0.0645,4.6219,0.6280,4.5886,1.0303,3.4268,0.3158
0.0648,4.6347,0.6175,4.6307,1.1102,3.5088,0.3418
0.0650,4.6474,0.6069,4.6768,1.1847,3.6035,0.3662
0.0653,4.6602,0.5963,4.7264,1.2528,3.7115,0.3886
0.0655,4.6730,0.5857,4.7795,1.3137,3.8338,0.4089
0.0658,4.6858,0.5749,4.8357,1.3666,3.9712,0.4266
0.0660,4.6987,0.5642,4.8947,1.4105,4.1249,0.4415
0.0663,4.7115,0.5533,4.9561,1.4446,4.2957,0.4533
0.0665,4.7243,0.5424,5.0195,1.4681,4.4849,0.4615
0.0668,4.7372,0.5315,5.0845,1.4803,4.6935,0.4658
0.0670,4.7501,0.5205,5.1506,1.4803,4.9223,0.4658
0.0672,4.7629,0.5094,5.2173,1.4675,5.1723,0.4611
0.0675,4.7758,0.4983,5.2841,1.4414,5.4437,0.4512
0.0677,4.7887,0.4871,5.3504,1.4016,5.7367,0.4357
0.0680,4.8016,0.4758,5.4158,1.3479,6.0505,0.4141
0.0682,4.8145,0.4645,5.4795,1.2800,6.3835,0.3861
0.0685,4.8274,0.4531,5.5411,1.1981,6.7330,0.3513
0.0687,4.8403,0.4417,5.6000,1.1025,7.0948,0.3094
0.0690,4.8533,0.4302,5.6557,0.9936,7.4627,0.2601
0.0692,4.8662,0.4186,5.7076,0.8723,7.8288,0.2035
0.0695,4.8791,0.4070,5.7551,0.7393,8.1831,0.1396
0.0697,4.8921,0.3953,5.7980,0.5959,8.5136,0.0687
0.0699,4.9051,0.3835,5.8357,0.4435,8.8071,-0.0085
0.0702,4.9180,0.3717,5.8679,0.2835,9.0498,-0.0913
0.0704,4.9310,0.3599,5.8944,0.1177,9.2284,-0.1784
0.0707,4.9440,0.3479,5.9149,-0.0520,9.3322,-0.2686
0.0709,4.9569,0.3359,5.9292,-0.2237,9.3539,-0.3602
0.0712,4.9699,0.3239,5.9374,-0.3955,9.2910,-0.4516
0.0714,4.9829,0.3117,5.9395,-0.5652,9.1464,-0.5410
0.0717,4.9959,0.2996,5.9355,-0.7309,8.9280,-0.6270
0.0719,5.0089,0.2873,5.9256,-0.8907,8.6477,-0.7079
0.0722,5.0219,0.2750,5.9101,-1.0427,8.3199,-0.7828
0.0724,5.0349,0.2626,5.8894,-1.1852,7.9595,-0.8507
0.0726,5.0479,0.2502,5.8637,-1.3169,7.5812,-0.9111
0.0729,5.0609,0.2377,5.8336,-1.4362,7.1974,-0.9638
0.0731,5.0739,0.2251,5.7996,-1.5422,6.8185,-1.0086
0.0734,5.0869,0.2124,5.7621,-1.6339,6.4524,-1.0458
0.0736,5.1000,0.1997,5.7217,-1.7107,6.1044,-1.0756
0.0739,5.1130,0.1870,5.6790,-1.7722,5.7782,-1.0986
0.0741,5.1260,0.1741,5.6347,-1.8182,5.4756,-1.1150
0.0744,5.1390,0.1612,5.5892,-1.8486,5.1973,-1.1255
0.0746,5.1520,0.1483,5.5433,-1.8636,4.9433,-1.1305
0.0749,5.1650,0.1353,5.4974,-1.8636,4.7128,-1.1305
0.0751,5.1781,0.1222,5.4521,-1.8491,4.5047,-1.1260
0.0753,5.1911,0.1090,5.4081,-1.8206,4.3179,-1.1174
0.0756,5.2041,0.0958,5.3657,-1.7789,4.1510,-1.1051
0.0758,5.2171,0.0825,5.3255,-1.7249,4.0026,-1.0895
0.0761,5.2301,0.0691,5.2880,-1.6592,3.8716,-1.0709
0.0763,5.2432,0.0557,5.2535,-1.5830,3.7567,-1.0498
0.0766,5.2562,0.0422,5.2224,-1.4970,3.6569,-1.0264
0.0768,5.2692,0.0286,5.1952,-1.4024,3.5712,-1.0010
0.0771,5.2822,0.0150,5.1720,-1.3000,3.4988,-0.9739
0.0773,5.2952,0.0013,5.1532,-1.1908,3.4389,-0.9454
0.0776,5.3082,-0.0125,5.1389,-1.0758,3.3910,-0.9156
0.0778,5.3212,-0.0263,5.1295,-0.9560,3.3546,-0.8848
0.0780,5.3342,-0.0402,5.1251,-0.8325,3.3293,-0.8533
0.0783,5.3472,-0.0542,5.1258,-0.7060,3.3149,-0.8213
0.0785,5.3601,-0.0682,5.1316,-0.5776,3.3111,-0.7889
0.0788,5.3731,-0.0823,5.1428,-0.4484,3.3180,-0.7564
0.0790,5.3861,-0.0965,5.1592,-0.3192,3.3355,-0.7240
0.0793,5.3991,-0.1107,5.1810,-0.1910,3.3638,-0.6918
0.0795,5.4120,-0.1250,5.2079,-0.0649,3.4031,-0.6602
0.0798,5.4250,-0.1394,5.2401,0.0581,3.4539,-0.6294
0.0800,5.4379,-0.1538,5.2774,0.1769,3.5165,-0.5995
0.0803,5.4508,-0.1684,5.3196,0.2906,3.5916,-0.5708
0.0805,5.4638,-0.1829,5.3665,0.3980,3.6797,-0.5435
0.0807,5.4767,-0.1976,5.4180,0.4979,3.7817,-0.5180
0.0810,5.4896,-0.2123,5.4737,0.5894,3.8986,-0.4944
0.0812,5.5025,-0.2271,5.5334,0.6711,4.0313,-0.4731
0.0815,5.5154,-0.2420,5.5968,0.7419,4.1810,-0.4545
0.0817,5.5283,-0.2569,5.6633,0.8008,4.3488,-0.4388
0.0820,5.5411,-0.2719,5.7326,0.8465,4.5363,-0.4264
0.0822,5.5540,-0.2870,5.8043,0.8779,4.7446,-0.4177
0.0825,5.5669,-0.3021,5.8777,0.8941,4.9752,-0.4131
0.0827,5.5797,-0.3173,5.9524,0.8941,5.2294,-0.4131
0.0830,5.5925,-0.3326,6.0278,0.8771,5.5083,-0.4182
0.0832,5.6053,-0.3480,6.1033,0.8423,5.8129,-0.4287
0.0834,5.6181,-0.3634,6.1781,0.7892,6.1434,-0.4453
0.0837,5.6309,-0.3789,6.2517,0.7175,6.4994,-0.4684
0.0839,5.6437,-0.3945,6.3234,0.6271,6.8796,-0.4984
0.0842,5.6564,-0.4101,6.3924,0.5180,7.2812,-0.5360
0.0844,5.6692,-0.4258,6.4583,0.3908,7.6995,-0.5813
0.0847,5.6819,-0.4416,6.5202,0.2460,8.1277,-0.6348
0.0849,5.6946,-0.4574,6.5776,0.0847,8.5566,-0.6964
0.0852,5.7073,-0.4733,6.6299,-0.0919,8.9740,-0.7663
0.0854,5.7200,-0.4893,6.6765,-0.2822,9.3653,-0.8440
0.0857,5.7327,-0.5054,6.7171,-0.4843,9.7140,-0.9289
0.0859,5.7453,-0.5215,6.7511,-0.6963,10.0023,-1.0202
0.0861,5.7580,-0.5377,6.7783,-0.9157,10.2134,-1.1165
0.0864,5.7706,-0.5540,6.7984,-1.1401,10.3333,-1.2163
0.0866,5.7832,-0.5703,6.8113,-1.3670,10.3525,-1.3177
0.0869,5.7957,-0.5868,6.8169,-1.5937,10.2681,-1.4189
0.0871,5.8083,-0.6032,6.8152,-1.8174,10.0842,-1.5177
0.0874,5.8208,-0.6198,6.8065,-2.0356,9.8116,-1.6125
0.0876,5.8333,-0.6364,6.7908,-2.2457,9.4662,-1.7015
0.0879,5.8458,-0.6531,6.7686,-2.4453,9.0669,-1.7834
0.0881,5.8583,-0.6699,6.7401,-2.6323,8.6328,-1.8575
0.0884,5.8708,-0.6868,6.7060,-2.8047,8.1820,-1.9230
0.0886,5.8832,-0.7037,6.6667,-2.9608,7.7296,-1.9798
0.0888,5.8956,-0.7207,6.6227,-3.0992,7.2876,-2.0279
0.0891,5.9080,-0.7377,6.5749,-3.2188,6.8647,-2.0677
0.0893,5.9204,-0.7549,6.5237,-3.3188,6.4666,-2.0994
0.0896,5.9327,-0.7721,6.4699,-3.3988,6.0965,-2.1237
0.0898,5.9450,-0.7893,6.4142,-3.4584,5.7559,-2.1411
0.0901,5.9573,-0.8067,6.3573,-3.4978,5.4450,-2.1521
0.0903,5.9696,-0.8241,6.2999,-3.5173,5.1630,-2.1574
0.0906,5.9818,-0.8416,6.2426,-3.5173,4.9085,-2.1574
0.0908,5.9940,-0.8592,6.1861,-3.4985,4.6799,-2.1526
0.0911,6.0062,-0.8768,6.1311,-3.4619,4.4756,-2.1437
0.0913,6.0183,-0.8945,6.0782,-3.4083,4.2937,-2.1309
0.0915,6.0305,-0.9123,6.0278,-3.3389,4.1325,-2.1148
0.0918,6.0426,-0.9302,5.9805,-3.2548,3.9905,-2.0957
0.0920,6.0546,-0.9481,5.9368,-3.1573,3.8662,-2.0739
0.0923,6.0667,-0.9661,5.8971,-3.0475,3.7583,-2.0498
0.0925,6.0787,-0.9841,5.8619,-2.9268,3.6657,-2.0237
0.0928,6.0907,-1.0023,5.8313,-2.7964,3.5874,-1.9959
0.0930,6.1026,-1.0205,5.8058,-2.6576,3.5225,-1.9666
0.0933,6.1146,-1.0388,5.7856,-2.5117,3.4703,-1.9361
0.0935,6.1264,-1.0571,5.7709,-2.3599,3.4303,-1.9047
0.0938,6.1383,-1.0755,5.7620,-2.2035,3.4019,-1.8724
0.0940,6.1501,-1.0940,5.7589,-2.0436,3.3850,-1.8397
0.0942,6.1619,-1.1126,5.7617,-1.8816,3.3792,-1.8066
0.0945,6.1737,-1.1312,5.7705,-1.7187,3.3845,-1.7734
0.0947,6.1854,-1.1500,5.7853,-1.5560,3.4009,-1.7404
0.0950,6.1971,-1.1687,5.8062,-1.3949,3.4285,-1.7076
0.0952,6.2087,-1.1876,5.8330,-1.2365,3.4675,-1.6754
0.0955,6.2204,-1.2065,5.8657,-1.0822,3.5184,-1.6439
0.0957,6.2319,-1.2255,5.9041,-0.9332,3.5814,-1.6135
0.0960,6.2435,-1.2446,5.9481,-0.7910,3.6574,-1.5842
0.0962,6.2550,-1.2637,5.9975,-0.6567,3.7468,-1.5565
0.0965,6.2665,-1.2829,6.0519,-0.5319,3.8506,-1.5305
0.0967,6.2779,-1.3022,6.1111,-0.4178,3.9697,-1.5065
0.0969,6.2893,-1.3215,6.1747,-0.3160,4.1051,-1.4848
0.0972,6.3007,-1.3409,6.2424,-0.2277,4.2581,-1.4658
0.0974,6.3120,-1.3604,6.3136,-0.1545,4.4300,-1.4499
0.0977,6.3233,-1.3800,6.3879,-0.0977,4.6220,-1.4372
0.0979,6.3345,-1.3996,6.4648,-0.0587,4.8358,-1.4284
0.0982,6.3457,-1.4193,6.5437,-0.0386,5.0728,-1.4237
0.0984,6.3568,-1.4391,6.6238,-0.0386,5.3343,-1.4237
0.0987,6.3679,-1.4589,6.7047,-0.0597,5.6217,-1.4289
0.0989,6.3790,-1.4788,6.7855,-0.1027,5.9359,-1.4396
0.0992,6.3900,-1.4988,6.8656,-0.1683,6.2772,-1.4565
0.0994,6.4010,-1.5188,6.9441,-0.2569,6.6456,-1.4801
0.0996,6.4120,-1.5389,7.0204,-0.3685,7.0394,-1.5109
0.0999,6.4229,-1.5591,7.0937,-0.5029,7.4560,-1.5493
0.1001,6.4337,-1.5794,7.1632,-0.6596,7.8905,-1.5957
0.1004,6.4445,-1.5997,7.2282,-0.8377,8.3359,-1.6505
0.1006,6.4553,-1.6201,7.2880,-1.0359,8.7824,-1.7137
0.1009,6.4660,-1.6405,7.3419,-1.2527,9.2172,-1.7854
0.1011,6.4766,-1.6611,7.3894,-1.4861,9.6250,-1.8652
0.1014,6.4873,-1.6817,7.4299,-1.7337,9.9878,-1.9525
0.1016,6.4978,-1.7023,7.4630,-1.9930,10.2871,-2.0464
0.1019,6.5083,-1.7230,7.4883,-2.2611,10.5046,-2.1454
0.1021,6.5188,-1.7438,7.5056,-2.5351,10.6256,-2.2481
0.1023,6.5292,-1.7647,7.5146,-2.8116,10.6399,-2.3524
0.1026,6.5396,-1.7856,7.5155,-3.0875,10.5448,-2.4563
0.1028,6.5499,-1.8066,7.5081,-3.3594,10.3450,-2.5579
0.1031,6.5602,-1.8277,7.4928,-3.6242,10.0524,-2.6551
0.1033,6.5704,-1.8488,7.4697,-3.8788,9.6843,-2.7462
0.1036,6.5806,-1.8700,7.4392,-4.1203,9.2610,-2.8301
0.1038,6.5907,-1.8912,7.4019,-4.3462,8.8031,-2.9057
0.1041,6.6007,-1.9126,7.3581,-4.5541,8.3295,-2.9725
0.1043,6.6107,-1.9339,7.3087,-4.7420,7.8561,-3.0303
0.1046,6.6207,-1.9554,7.2541,-4.9084,7.3953,-3.0792
0.1048,6.6306,-1.9769,7.1952,-5.0519,6.9559,-3.1196
0.1050,6.6404,-1.9985,7.1328,-5.1717,6.5434,-3.1518
0.1053,6.6502,-2.0201,7.0675,-5.2673,6.1610,-3.1763
0.1055,6.6599,-2.0419,7.0001,-5.3384,5.8099,-3.1939
0.1058,6.6696,-2.0636,6.9316,-5.3854,5.4900,-3.2050
0.1060,6.6792,-2.0855,6.8625,-5.4085,5.2004,-3.2103
0.1063,6.6888,-2.1074,6.7938,-5.4085,4.9394,-3.2103
0.1065,6.6983,-2.1293,6.7261,-5.3863,4.7054,-3.2056
0.1068,6.7077,-2.1513,6.6600,-5.3429,4.4964,-3.1965
0.1070,6.7171,-2.1734,6.5963,-5.2797,4.3104,-3.1837
0.1073,6.7264,-2.1956,6.5356,-5.1980,4.1457,-3.1675
0.1075,6.7357,-2.2178,6.4784,-5.0992,4.0006,-3.1484
0.1077,6.7449,-2.2401,6.4252,-4.9847,3.8736,-3.1265
0.1080,6.7540,-2.2624,6.3765,-4.8562,3.7633,-3.1024
0.1082,6.7631,-2.2848,6.3326,-4.7150,3.6685,-3.0763
0.1085,6.7721,-2.3072,6.2941,-4.5629,3.5882,-3.0484
0.1087,6.7810,-2.3297,6.2611,-4.4012,3.5214,-3.0192
0.1090,6.7899,-2.3523,6.2340,-4.2315,3.4674,-2.9887
0.1092,6.7988,-2.3749,6.2129,-4.0552,3.4257,-2.9572
0.1095,6.8075,-2.3976,6.1981,-3.8739,3.3957,-2.9250
0.1097,6.8162,-2.4204,6.1896,-3.6889,3.3770,-2.8923
0.1100,6.8248,-2.4432,6.1877,-3.5018,3.3695,-2.8593
0.1102,6.8334,-2.4661,6.1922,-3.3138,3.3731,-2.8263
0.1104,6.8419,-2.4890,6.2033,-3.1265,3.3876,-2.7933
0.1107,6.8503,-2.5120,6.2209,-2.9413,3.4133,-2.7607
0.1109,6.8587,-2.5350,6.2449,-2.7595,3.4502,-2.7286
0.1112,6.8670,-2.5581,6.2752,-2.5826,3.4988,-2.6973
0.1114,6.8752,-2.5812,6.3117,-2.4121,3.5594,-2.6670
0.1117,6.8834,-2.6044,6.3542,-2.2496,3.6326,-2.6380
0.1119,6.8915,-2.6277,6.4023,-2.0963,3.7190,-2.6104
0.1122,6.8995,-2.6510,6.4559,-1.9541,3.8194,-2.5846
0.1124,6.9075,-2.6744,6.5145,-1.8243,3.9346,-2.5608
0.1127,6.9154,-2.6978,6.5779,-1.7085,4.0657,-2.5393
0.1129,6.9232,-2.7213,6.6454,-1.6084,4.2137,-2.5205
0.1131,6.9309,-2.7448,6.7168,-1.5255,4.3799,-2.5047
0.1134,6.9386,-2.7684,6.7913,-1.4612,4.5655,-2.4922
0.1136,6.9462,-2.7920,6.8685,-1.4170,4.7718,-2.4835
0.1139,6.9537,-2.8157,6.9477,-1.3943,5.0002,-2.4789
0.1141,6.9612,-2.8394,7.0282,-1.3943,5.2518,-2.4789
0.1144,6.9686,-2.8632,7.1093,-1.4181,5.5278,-2.4839
0.1146,6.9759,-2.8871,7.1903,-1.4665,5.8288,-2.4945
0.1149,6.9831,-2.9109,7.2703,-1.5401,6.1552,-2.5111
0.1151,6.9903,-2.9349,7.3486,-1.6394,6.5063,-2.5343
0.1154,6.9974,-2.9589,7.4244,-1.7644,6.8807,-2.5644
0.1156,7.0044,-2.9829,7.4967,-1.9147,7.2754,-2.6019
0.1158,7.0113,-3.0070,7.5650,-2.0897,7.6857,-2.6472
0.1161,7.0182,-3.0311,7.6283,-2.2884,8.1046,-2.7006
0.1163,7.0249,-3.0553,7.6860,-2.5092,8.5229,-2.7621
0.1166,7.0316,-3.0795,7.7373,-2.7503,8.9285,-2.8316
0.1168,7.0383,-3.1038,7.7817,-3.0095,9.3069,-2.9089
0.1171,7.0448,-3.1281,7.8185,-3.2841,9.6419,-2.9934
0.1173,7.0513,-3.1525,7.8474,-3.5712,9.9163,-3.0839
0.1176,7.0577,-3.1769,7.8679,-3.8677,10.1140,-3.1794
0.1178,7.0640,-3.2013,7.8798,-4.1701,10.2214,-3.2782
0.1181,7.0702,-3.2258,7.8830,-4.4749,10.2301,-3.3786
0.1183,7.0764,-3.2504,7.8775,-4.7785,10.1375,-3.4785
0.1185,7.0825,-3.2749,7.8633,-5.0772,9.9482,-3.5761
0.1188,7.0885,-3.2996,7.8406,-5.3677,9.6732,-3.6696
0.1190,7.0944,-3.3242,7.8097,-5.6465,9.3279,-3.7573
0.1193,7.1002,-3.3489,7.7711,-5.9105,8.9309,-3.8381
0.1195,7.1060,-3.3737,7.7252,-6.1570,8.5010,-3.9110
0.1198,7.1117,-3.3985,7.6727,-6.3834,8.0554,-3.9755
0.1200,7.1173,-3.4233,7.6142,-6.5878,7.6090,-4.0314
0.1203,7.1228,-3.4482,7.5505,-6.7683,7.1733,-4.0788
0.1205,7.1282,-3.4731,7.4823,-6.9238,6.7565,-4.1180
0.1208,7.1335,-3.4980,7.4105,-7.0533,6.3642,-4.1492
0.1210,7.1388,-3.5230,7.3358,-7.1565,5.9994,-4.1731
0.1212,7.1440,-3.5480,7.2591,-7.2332,5.6637,-4.1902
0.1215,7.1491,-3.5730,7.1812,-7.2836,5.3571,-4.2011
0.1217,7.1541,-3.5981,7.1030,-7.3084,5.0788,-4.2062
0.1220,7.1590,-3.6233,7.0253,-7.3084,4.8276,-4.2062
0.1222,7.1638,-3.6484,6.9487,-7.2847,4.6017,-4.2016
0.1225,7.1686,-3.6736,6.8740,-7.2385,4.3997,-4.1928
0.1227,7.1732,-3.6988,6.8018,-7.1711,4.2195,-4.1802
0.1230,7.1778,-3.7241,6.7329,-7.0842,4.0597,-4.1644
0.1232,7.1823,-3.7494,6.6677,-6.9793,3.9187,-4.1456
0.1235,7.1867,-3.7747,6.6068,-6.8581,3.7950,-4.1242
0.1237,7.1911,-3.8001,6.5506,-6.7222,3.6873,-4.1006
0.1239,7.1953,-3.8254,6.4996,-6.5732,3.5946,-4.0750
0.1242,7.1994,-3.8509,6.4541,-6.4129,3.5157,-4.0477
0.1244,7.2035,-3.8763,6.4144,-6.2429,3.4500,-4.0190
0.1247,7.2075,-3.9018,6.3808,-6.0648,3.3965,-3.9891
0.1249,7.2114,-3.9273,6.3535,-5.8801,3.3549,-3.9583
0.1252,7.2152,-3.9528,6.3327,-5.6905,3.3245,-3.9268
0.1254,7.2189,-3.9784,6.3184,-5.4974,3.3051,-3.8948
0.1257,7.2225,-4.0039,6.3108,-5.3024,3.2964,-3.8625
0.1259,7.2260,-4.0295,6.3098,-5.1069,3.2982,-3.8302
0.1262,7.2295,-4.0552,6.3156,-4.9124,3.3106,-3.7979
0.1264,7.2328,-4.0808,6.3279,-4.7204,3.3335,-3.7661
0.1266,7.2361,-4.1065,6.3469,-4.5323,3.3672,-3.7347
0.1269,7.2392,-4.1322,6.3722,-4.3496,3.4119,-3.7042
0.1271,7.2423,-4.1579,6.4037,-4.1738,3.4680,-3.6747
0.1274,7.2453,-4.1837,6.4412,-4.0065,3.5358,-3.6463
0.1276,7.2482,-4.2094,6.4845,-3.8490,3.6160,-3.6195
0.1279,7.2510,-4.2352,6.5331,-3.7031,3.7092,-3.5944
0.1281,7.2538,-4.2610,6.5869,-3.5702,3.8162,-3.5713
0.1284,7.2564,-4.2869,6.6453,-3.4518,3.9378,-3.5505
0.1286,7.2589,-4.3127,6.7079,-3.3497,4.0748,-3.5323
0.1289,7.2614,-4.3386,6.7741,-3.2651,4.2284,-3.5170
0.1291,7.2637,-4.3645,6.8435,-3.1998,4.3994,-3.5049
0.1293,7.2660,-4.3904,6.9155,-3.1549,4.5890,-3.4965
0.1296,7.2682,-4.4163,6.9893,-3.1319,4.7982,-3.4921
0.1298,7.2703,-4.4422,7.0643,-3.1319,5.0277,-3.4921
0.1301,7.2723,-4.4682,7.1398,-3.1559,5.2784,-3.4969
0.1303,7.2742,-4.4941,7.2150,-3.2047,5.5506,-3.5070
0.1306,7.2760,-4.5201,7.2892,-3.2789,5.8441,-3.5228
0.1308,7.2777,-4.5461,7.3615,-3.3787,6.1581,-3.5448
0.1311,7.2793,-4.5721,7.4311,-3.5041,6.4909,-3.5733
0.1313,7.2808,-4.5981,7.4972,-3.6547,6.8393,-3.6087
0.1316,7.2823,-4.6241,7.5590,-3.8297,7.1990,-3.6513
0.1318,7.2836,-4.6501,7.6158,-4.0281,7.5635,-3.7013
0.1320,7.2849,-4.6762,7.6669,-4.2481,7.9246,-3.7587
0.1323,7.2860,-4.7022,7.7116,-4.4881,8.2720,-3.8234
0.1325,7.2871,-4.7283,7.7492,-4.7455,8.5934,-3.8950
0.1328,7.2881,-4.7544,7.7793,-5.0178,8.8755,-3.9729
0.1330,7.2889,-4.7804,7.8014,-5.3021,9.1045,-4.0563
0.1333,7.2897,-4.8065,7.8151,-5.5951,9.2675,-4.1440
0.1335,7.2904,-4.8326,7.8204,-5.8935,9.3540,-4.2345
0.1338,7.2910,-4.8587,7.8170,-6.1937,9.3575,-4.3263
0.1340,7.2915,-4.8848,7.8049,-6.4922,9.2764,-4.4178
0.1343,7.2919,-4.9109,7.7842,-6.7855,9.1142,-4.5071
0.1345,7.2922,-4.9370,7.7552,-7.0701,8.8797,-4.5927
0.1347,7.2925,-4.9631,7.7182,-7.3429,8.5852,-4.6733
0.1350,7.2926,-4.9892,7.6736,-7.6007,8.2455,-4.7476
0.1352,7.2926,-5.0153,7.6219,-7.8411,7.8757,-4.8149
0.1355,7.2926,-5.0414,7.5638,-8.0615,7.4901,-4.8747
0.1357,7.2924,-5.0675,7.4999,-8.2601,7.1011,-4.9267
0.1360,7.2922,-5.0936,7.4310,-8.4353,6.7187,-4.9709
0.1362,7.2919,-5.1197,7.3578,-8.5858,6.3503,-5.0075
0.1365,7.2914,-5.1458,7.2812,-8.7111,6.0011,-5.0369
0.1367,7.2909,-5.1719,7.2019,-8.8107,5.6744,-5.0595
0.1370,7.2903,-5.1980,7.1207,-8.8846,5.3717,-5.0756
0.1372,7.2896,-5.2241,7.0386,-8.9332,5.0937,-5.0859
0.1374,7.2888,-5.2502,6.9562,-8.9570,4.8399,-5.0908
0.1377,7.2879,-5.2763,6.8744,-8.9570,4.6098,-5.0908
0.1379,7.2869,-5.3023,6.7939,-8.9343,4.4019,-5.0864
0.1382,7.2858,-5.3284,6.7154,-8.8901,4.2152,-5.0780
0.1384,7.2846,-5.3544,6.6395,-8.8258,4.0481,-5.0660
0.1387,7.2834,-5.3805,6.5668,-8.7430,3.8993,-5.0507
0.1389,7.2820,-5.4065,6.4979,-8.6432,3.7676,-5.0327
0.1392,7.2806,-5.4326,6.4332,-8.5281,3.6516,-5.0121
0.1394,7.2790,-5.4586,6.3732,-8.3992,3.5504,-4.9894
0.1397,7.2774,-5.4846,6.3184,-8.2582,3.4629,-4.9648
0.1399,7.2756,-5.5106,6.2689,-8.1067,3.3883,-4.9385
0.1401,7.2738,-5.5366,6.2251,-7.9463,3.3258,-4.9108
0.1404,7.2719,-5.5625,6.1873,-7.7786,3.2748,-4.8820
0.1406,7.2699,-5.5885,6.1556,-7.6049,3.2347,-4.8523
0.1409,7.2678,-5.6144,6.1302,-7.4270,3.2051,-4.8219
0.1411,7.2656,-5.6404,6.1112,-7.2460,3.1857,-4.7911
0.1414,7.2633,-5.6663,6.0986,-7.0636,3.1762,-4.7599
0.1416,7.2609,-5.6922,6.0924,-6.8810,3.1766,-4.7288
0.1419,7.2585,-5.7181,6.0926,-6.6997,3.1867,-4.6977
0.1421,7.2559,-5.7439,6.0992,-6.5210,3.2067,-4.6670
0.1424,7.2533,-5.7698,6.1120,-6.3462,3.2365,-4.6369
0.1426,7.2505,-5.7956,6.1310,-6.1768,3.2764,-4.6076
0.1428,7.2477,-5.8214,6.1558,-6.0141,3.3267,-4.5792
0.1431,7.2448,-5.8472,6.1863,-5.8594,3.3878,-4.5520
0.1433,7.2418,-5.8730,6.2222,-5.7142,3.4600,-4.5263
0.1436,7.2387,-5.8987,6.2632,-5.5798,3.5439,-4.5023
0.1438,7.2355,-5.9244,6.3090,-5.4577,3.6401,-4.4802
0.1441,7.2322,-5.9501,6.3591,-5.3491,3.7492,-4.4604
0.1443,7.2288,-5.9758,6.4130,-5.2556,3.8719,-4.4430
0.1446,7.2254,-6.0014,6.4704,-5.1783,4.0089,-4.4285
0.1448,7.2218,-6.0271,6.5306,-5.1186,4.1610,-4.4171
0.1451,7.2182,-6.0527,6.5931,-5.0778,4.3289,-4.4091
0.1453,7.2144,-6.0782,6.6573,-5.0569,4.5133,-4.4049
0.1455,7.2106,-6.1038,6.7225,-5.0569,4.7146,-4.4049
0.1458,7.2067,-6.1293,6.7880,-5.0786,4.9331,-4.4095
0.1460,7.2027,-6.1548,6.8531,-5.1227,5.1689,-4.4189
0.1463,7.1986,-6.1803,6.9170,-5.1897,5.4214,-4.4336
0.1465,7.1945,-6.2057,6.9791,-5.2795,5.6895,-4.4540
0.1468,7.1902,-6.2311,7.0386,-5.3923,5.9713,-4.4803
0.1470,7.1859,-6.2565,7.0947,-5.5274,6.2638,-4.5129
0.1473,7.1814,-6.2818,7.1467,-5.6841,6.5631,-4.5519
0.1475,7.1769,-6.3072,7.1939,-5.8614,6.8636,-4.5975
0.1478,7.1723,-6.3324,7.2357,-6.0578,7.1583,-4.6496
0.1480,7.1676,-6.3577,7.2714,-6.2715,7.4390,-4.7080
0.1482,7.1628,-6.3829,7.3005,-6.5003,7.6962,-4.7724
0.1485,7.1580,-6.4081,7.3225,-6.7421,7.9196,-4.8422
0.1487,7.1530,-6.4332,7.3372,-6.9939,8.0989,-4.9166
0.1490,7.1480,-6.4584,7.3440,-7.2531,8.2249,-4.9946
0.1492,7.1429,-6.4834,7.3430,-7.5166,8.2900,-5.0750
0.1495,7.1377,-6.5085,7.3339,-7.7813,8.2897,-5.1563
0.1497,7.1324,-6.5335,7.3168,-8.0440,8.2230,-5.2373
0.1500,7.1270,-6.5585,7.2919,-8.3017,8.0925,-5.3165
0.1502,7.1216,-6.5834,7.2593,-8.5515,7.9046,-5.3925
0.1505,7.1160,-6.6083,7.2194,-8.7905,7.6683,-5.4642
0.1507,7.1104,-6.6332,7.1725,-9.0161,7.3944,-5.5306
0.1509,7.1047,-6.6580,7.1192,-9.2261,7.0943,-5.5910
0.1512,7.0989,-6.6827,7.0601,-9.4184,6.7788,-5.6448
0.1514,7.0931,-6.7075,6.9958,-9.5914,6.4576,-5.6919
0.1517,7.0871,-6.7322,6.9270,-9.7438,6.1390,-5.7321
0.1519,7.0811,-6.7568,6.8543,-9.8747,5.8291,-5.7656
0.1522,7.0750,-6.7815,6.7785,-9.9834,5.5327,-5.7926
0.1524,7.0688,-6.8060,6.7005,-10.0697,5.2529,-5.8134
0.1527,7.0625,-6.8306,6.6208,-10.1337,4.9916,-5.8283
0.1529,7.0562,-6.8550,6.5404,-10.1757,4.7497,-5.8379
0.1532,7.0498,-6.8795,6.4599,-10.1963,4.5273,-5.8425
0.1534,7.0433,-6.9039,6.3800,-10.1963,4.3242,-5.8425
0.1536,7.0367,-6.9282,6.3014,-10.1767,4.1397,-5.8383
0.1539,7.0300,-6.9525,6.2247,-10.1386,3.9730,-5.8304
0.1541,7.0233,-6.9768,6.1505,-10.0834,3.8231,-5.8190
0.1544,7.0165,-7.0010,6.0794,-10.0124,3.6890,-5.8047
0.1546,7.0096,-7.0252,6.0118,-9.9269,3.5697,-5.7876
0.1549,7.0026,-7.0493,5.9482,-9.8283,3.4643,-5.7681
0.1551,6.9956,-7.0734,5.8889,-9.7181,3.3719,-5.7466
0.1554,6.9884,-7.0974,5.8344,-9.5977,3.2918,-5.7232
0.1556,6.9812,-7.1214,5.7849,-9.4686,3.2231,-5.6982
0.1559,6.9740,-7.1453,5.7407,-9.3320,3.1653,-5.6719
0.1561,6.9666,-7.1692,5.7019,-9.1893,3.1179,-5.6445
0.1563,6.9592,-7.1930,5.6687,-9.0419,3.0804,-5.6162
0.1566,6.9517,-7.2167,5.6413,-8.8909,3.0524,-5.5872
0.1568,6.9442,-7.2405,5.6198,-8.7377,3.0337,-5.5578
0.1571,6.9365,-7.2641,5.6040,-8.5834,3.0240,-5.5282
0.1573,6.9288,-7.2878,5.5942,-8.4293,3.0232,-5.4985
0.1576,6.9210,-7.3113,5.5902,-8.2764,3.0313,-5.4690
0.1578,6.9132,-7.3348,5.5919,-8.1259,3.0482,-5.4398
0.1581,6.9052,-7.3583,5.5992,-7.9791,3.0740,-5.4112
0.1583,6.8973,-7.3817,5.6121,-7.8369,3.1089,-5.3833
0.1586,6.8892,-7.4051,5.6302,-7.7005,3.1531,-5.3564
0.1588,6.8811,-7.4284,5.6535,-7.5711,3.2067,-5.3306
0.1590,6.8729,-7.4516,5.6816,-7.4499,3.2702,-5.3063
0.1593,6.8646,-7.4748,5.7142,-7.3378,3.3440,-5.2836
0.1595,6.8562,-7.4979,5.7510,-7.2361,3.4284,-5.2628
0.1598,6.8478,-7.5210,5.7916,-7.1459,3.5239,-5.2441
0.1600,6.8394,-7.5440,5.8356,-7.0683,3.6310,-5.2277
0.1603,6.8308,-7.5670,5.8827,-7.0044,3.7502,-5.2141
0.1605,6.8222,-7.5899,5.9321,-6.9550,3.8819,-5.2034
0.1608,6.8135,-7.6127,5.9836,-6.9213,4.0266,-5.1960
0.1610,6.8048,-7.6355,6.0364,-6.9041,4.1846,-5.1921
0.1613,6.7960,-7.6582,6.0900,-6.9041,4.3562,-5.1921
0.1615,6.7871,-7.6809,6.1438,-6.9220,4.5411,-5.1963
0.1617,6.7782,-7.7035,6.1972,-6.9581,4.7393,-5.2050
0.1620,6.7692,-7.7261,6.2494,-7.0128,4.9498,-5.2185
0.1622,6.7601,-7.7486,6.2999,-7.0862,5.1715,-5.2371
0.1625,6.7510,-7.7710,6.3480,-7.1780,5.4025,-5.2610
0.1627,6.7418,-7.7934,6.3931,-7.2879,5.6400,-5.2905
0.1630,6.7326,-7.8157,6.4344,-7.4152,5.8806,-5.3256
0.1632,6.7233,-7.8379,6.4714,-7.5589,6.1197,-5.3664
0.1635,6.7139,-7.8601,6.5036,-7.7178,6.3519,-5.4129
0.1637,6.7045,-7.8822,6.5304,-7.8905,6.5707,-5.4647
0.1640,6.6950,-7.9043,6.5514,-8.0751,6.7690,-5.5216
0.1642,6.6855,-7.9263,6.5661,-8.2697,6.9394,-5.5830
0.1644,6.6759,-7.9483,6.5743,-8.4723,7.0746,-5.6482
0.1647,6.6662,-7.9701,6.5757,-8.6803,7.1682,-5.7163
0.1649,6.6565,-7.9919,6.5701,-8.8916,7.2152,-5.7864
0.1652,6.6467,-8.0137,6.5576,-9.1035,7.2124,-5.8572
0.1654,6.6369,-8.0354,6.5380,-9.3135,7.1593,-5.9277
0.1657,6.6270,-8.0570,6.5117,-9.5193,7.0579,-5.9966
0.1659,6.6170,-8.0786,6.4787,-9.7185,6.9124,-6.0629
0.1662,6.6070,-8.1001,6.4393,-9.9089,6.7293,-6.1256
0.1664,6.5970,-8.1215,6.3940,-10.0884,6.5160,-6.1839
0.1667,6.5869,-8.1428,6.3432,-10.2552,6.2807,-6.2371
0.1669,6.5767,-8.1641,6.2873,-10.4079,6.0312,-6.2847
0.1671,6.5665,-8.1854,6.2270,-10.5451,5.7749,-6.3266
0.1674,6.5562,-8.2065,6.1627,-10.6659,5.5180,-6.3626
0.1676,6.5459,-8.2276,6.0953,-10.7694,5.2658,-6.3927
0.1679,6.5355,-8.2487,6.0253,-10.8554,5.0221,-6.4170
0.1681,6.5251,-8.2696,5.9533,-10.9236,4.7898,-6.4359
0.1684,6.5147,-8.2905,5.8801,-10.9741,4.5709,-6.4496
0.1686,6.5041,-8.3114,5.8062,-11.0072,4.3665,-6.4583
0.1689,6.4936,-8.3321,5.7323,-11.0234,4.1771,-6.4625
0.1691,6.4829,-8.3528,5.6591,-11.0234,4.0028,-6.4625
0.1694,6.4723,-8.3735,5.5871,-11.0080,3.8434,-6.4587
0.1696,6.4616,-8.3940,5.5168,-10.9781,3.6984,-6.4513
0.1698,6.4508,-8.4145,5.4488,-10.9348,3.5673,-6.4408
0.1701,6.4400,-8.4350,5.3835,-10.8790,3.4493,-6.4274
0.1703,6.4291,-8.4553,5.3214,-10.8119,3.3439,-6.4114
0.1706,6.4182,-8.4756,5.2627,-10.7347,3.2503,-6.3932
0.1708,6.4073,-8.4958,5.2080,-10.6484,3.1679,-6.3729
0.1711,6.3963,-8.5160,5.1574,-10.5543,3.0961,-6.3509
0.1713,6.3852,-8.5361,5.1112,-10.4534,3.0343,-6.3274
0.1716,6.3741,-8.5561,5.0696,-10.3467,2.9821,-6.3027
0.1718,6.3630,-8.5760,5.0329,-10.2355,2.9391,-6.2768
0.1721,6.3518,-8.5959,5.0010,-10.1206,2.9048,-6.2502
0.1723,6.3406,-8.6157,4.9742,-10.0031,2.8790,-6.2229
0.1725,6.3294,-8.6354,4.9525,-9.8840,2.8613,-6.1952
0.1728,6.3181,-8.6551,4.9358,-9.7642,2.8518,-6.1672
0.1730,6.3067,-8.6747,4.9243,-9.6446,2.8502,-6.1392
0.1733,6.2954,-8.6942,4.9178,-9.5261,2.8564,-6.1114
0.1735,6.2840,-8.7137,4.9163,-9.4097,2.8704,-6.0839
0.1738,6.2725,-8.7331,4.9197,-9.2962,2.8924,-6.0569
0.1740,6.2610,-8.7524,4.9278,-9.1864,2.9223,-6.0307
0.1743,6.2495,-8.7716,4.9405,-9.0813,2.9604,-6.0054
0.1745,6.2379,-8.7908,4.9575,-8.9817,3.0067,-5.9812
0.1748,6.2263,-8.8099,4.9787,-8.8884,3.0616,-5.9584
0.1750,6.2147,-8.8289,5.0037,-8.8024,3.1252,-5.9371
0.1752,6.2030,-8.8479,5.0324,-8.7244,3.1979,-5.9177
0.1755,6.1913,-8.8668,5.0643,-8.6553,3.2799,-5.9002
0.1757,6.1795,-8.8856,5.0990,-8.5960,3.3716,-5.8850
0.1760,6.1677,-8.9043,5.1363,-8.5472,3.4733,-5.8724
0.1762,6.1559,-8.9230,5.1756,-8.5096,3.5851,-5.8625
0.1765,6.1440,-8.9416,5.2165,-8.4839,3.7073,-5.8556
0.1767,6.1322,-8.9601,5.2585,-8.4708,3.8401,-5.8520
0.1770,6.1202,-8.9786,5.3012,-8.4708,3.9832,-5.8520
0.1772,6.1083,-8.9970,5.3440,-8.4843,4.1366,-5.8559
0.1775,6.0963,-9.0153,5.3863,-8.5117,4.2996,-5.8638
0.1777,6.0843,-9.0335,5.4276,-8.5530,4.4715,-5.8760
0.1779,6.0722,-9.0517,5.4674,-8.6084,4.6509,-5.8928
0.1782,6.0602,-9.0698,5.5050,-8.6775,4.8361,-5.9144
0.1784,6.0481,-9.0878,5.5400,-8.7602,5.0249,-5.9407
0.1787,6.0359,-9.1058,5.5718,-8.8558,5.2142,-5.9720
0.1789,6.0238,-9.1237,5.6000,-8.9635,5.4004,-6.0082
0.1792,6.0116,-9.1415,5.6240,-9.0825,5.5794,-6.0492
0.1794,5.9993,-9.1592,5.6434,-9.2116,5.7463,-6.0948
0.1797,5.9871,-9.1769,5.6578,-9.3495,5.8961,-6.1445
0.1799,5.9748,-9.1945,5.6670,-9.4946,6.0233,-6.1980
0.1802,5.9625,-9.2120,5.6706,-9.6455,6.1232,-6.2546
0.1804,5.9502,-9.2295,5.6686,-9.8003,6.1912,-6.3135
0.1806,5.9378,-9.2468,5.6607,-9.9573,6.2241,-6.3740
0.1809,5.9255,-9.2641,5.6469,-10.1146,6.2199,-6.4351
0.1811,5.9130,-9.2814,5.6273,-10.2703,6.1783,-6.4959
0.1814,5.9006,-9.2985,5.6019,-10.4228,6.1007,-6.5554
0.1816,5.8882,-9.3156,5.5711,-10.5702,5.9900,-6.6127
0.1819,5.8757,-9.3326,5.5349,-10.7110,5.8504,-6.6670
0.1821,5.8632,-9.3496,5.4938,-10.8436,5.6872,-6.7177
0.1824,5.8507,-9.3665,5.4480,-10.9668,5.5060,-6.7641
0.1826,5.8381,-9.3833,5.3982,-11.0794,5.3124,-6.8059
0.1829,5.8256,-9.4000,5.3446,-11.1805,5.1118,-6.8428
0.1831,5.8130,-9.4167,5.2878,-11.2695,4.9089,-6.8746
0.1833,5.8004,-9.4332,5.2284,-11.3458,4.7077,-6.9014
0.1836,5.7878,-9.4498,5.1668,-11.4090,4.5114,-6.9232
0.1838,5.7751,-9.4662,5.1037,-11.4592,4.3225,-6.9401
0.1841,5.7625,-9.4826,5.0396,-11.4963,4.1429,-6.9525
0.1843,5.7498,-9.4989,4.9750,-11.5206,3.9736,-6.9604
0.1846,5.7371,-9.5151,4.9104,-11.5325,3.8155,-6.9642
0.1848,5.7244,-9.5313,4.8465,-11.5325,3.6689,-6.9642
0.1851,5.7116,-9.5473,4.7836,-11.5212,3.5339,-6.9607
0.1853,5.6989,-9.5634,4.7222,-11.4993,3.4102,-6.9539
0.1856,5.6861,-9.5793,4.6628,-11.4675,3.2977,-6.9442
0.1858,5.6733,-9.5952,4.6057,-11.4267,3.1959,-6.9318
0.1860,5.6606,-9.6110,4.5513,-11.3776,3.1045,-6.9170
0.1863,5.6477,-9.6267,4.4999,-11.3211,3.0229,-6.9001
0.1865,5.6349,-9.6424,4.4518,-11.2580,2.9507,-6.8813
0.1868,5.6221,-9.6579,4.4072,-11.1892,2.8875,-6.8608
0.1870,5.6092,-9.6735,4.3664,-11.1155,2.8330,-6.8389
0.1873,5.5963,-9.6889,4.3294,-11.0377,2.7866,-6.8157
0.1875,5.5835,-9.7043,4.2966,-10.9566,2.7482,-6.7916
0.1878,5.5706,-9.7196,4.2679,-10.8729,2.7174,-6.7667
0.1880,5.5577,-9.7348,4.2434,-10.7873,2.6940,-6.7412
0.1883,5.5448,-9.7500,4.2232,-10.7006,2.6778,-6.7152
0.1885,5.5318,-9.7651,4.2073,-10.6135,2.6687,-6.6890
0.1887,5.5189,-9.7801,4.1957,-10.5266,2.6664,-6.6628
0.1890,5.5059,-9.7950,4.1884,-10.4406,2.6711,-6.6368
0.1892,5.4930,-9.8099,4.1852,-10.3561,2.6826,-6.6111
0.1895,5.4800,-9.8247,4.1861,-10.2739,2.7010,-6.5859
0.1897,5.4670,-9.8395,4.1910,-10.1944,2.7263,-6.5614
0.1900,5.4540,-9.8541,4.1997,-10.1183,2.7586,-6.5378
0.1902,5.4410,-9.8687,4.2121,-10.0464,2.7981,-6.5153
0.1905,5.4280,-9.8833,4.2279,-9.9790,2.8447,-6.4940
0.1907,5.4150,-9.8977,4.2469,-9.9170,2.8988,-6.4743
0.1909,5.4020,-9.9121,4.2689,-9.8608,2.9605,-6.4562
0.1912,5.3890,-9.9265,4.2936,-9.8111,3.0299,-6.4401
0.1914,5.3760,-9.9407,4.3206,-9.7685,3.1073,-6.4260
0.1917,5.3629,-9.9549,4.3497,-9.7334,3.1927,-6.4144
0.1919,5.3499,-9.9690,4.3804,-9.7064,3.2862,-6.4053
0.1922,5.3368,-9.9831,4.4125,-9.6881,3.3879,-6.3990
0.1924,5.3238,-9.9971,4.4454,-9.6787,3.4978,-6.3957
0.1927,5.3107,-10.0110,4.4789,-9.6787,3.6155,-6.3957
0.1929,5.2976,-10.0248,4.5123,-9.6884,3.7407,-6.3992
0.1932,5.2846,-10.0386,4.5454,-9.7079,3.8729,-6.4064
0.1934,5.2715,-10.0523,4.5776,-9.7373,4.0111,-6.4174
0.1936,5.2584,-10.0659,4.6085,-9.7767,4.1543,-6.4325
0.1939,5.2454,-10.0795,4.6376,-9.8258,4.3008,-6.4517
0.1941,5.2323,-10.0930,4.6645,-9.8845,4.4487,-6.4752
0.1944,5.2192,-10.1065,4.6887,-9.9522,4.5956,-6.5029
0.1946,5.2061,-10.1198,4.7098,-10.0285,4.7389,-6.5348
0.1949,5.1930,-10.1331,4.7275,-10.1127,4.8752,-6.5707
0.1951,5.1799,-10.1464,4.7414,-10.2039,5.0010,-6.6105
0.1954,5.1669,-10.1595,4.7513,-10.3012,5.1128,-6.6538
0.1956,5.1538,-10.1726,4.7568,-10.4036,5.2069,-6.7002
0.1959,5.1407,-10.1857,4.7577,-10.5099,5.2798,-6.7491
0.1961,5.1276,-10.1987,4.7539,-10.6189,5.3287,-6.8000
0.1963,5.1145,-10.2116,4.7454,-10.7293,5.3513,-6.8520
0.1966,5.1014,-10.2244,4.7321,-10.8398,5.3464,-6.9045
0.1968,5.0884,-10.2372,4.7139,-10.9492,5.3139,-6.9568
0.1971,5.0753,-10.2499,4.6911,-11.0562,5.2547,-7.0080
0.1973,5.0622,-10.2625,4.6638,-11.1596,5.1709,-7.0573
0.1976,5.0491,-10.2751,4.6322,-11.2582,5.0652,-7.1042
0.1978,5.0360,-10.2876,4.5965,-11.3511,4.9412,-7.1481
0.1981,5.0230,-10.3001,4.5571,-11.4373,4.8028,-7.1884
0.1983,5.0099,-10.3125,4.5144,-11.5161,4.6540,-7.2249
0.1986,4.9968,-10.3248,4.4686,-11.5869,4.4986,-7.2572
0.1988,4.9838,-10.3370,4.4202,-11.6490,4.3400,-7.2852
0.1990,4.9707,-10.3492,4.3697,-11.7023,4.1814,-7.3089
0.1993,4.9577,-10.3614,4.3175,-11.7465,4.0253,-7.3282
0.1995,4.9446,-10.3734,4.2640,-11.7815,3.8737,-7.3433
0.1998,4.9316,-10.3854,4.2098,-11.8074,3.7283,-7.3544
0.2000,4.9185,-10.3974,4.1552,-11.8244,3.5901,-7.3615
0.2003,4.9055,-10.4092,4.1007,-11.8327,3.4600,-7.3650
0.2005,4.8925,-10.4210,4.0467,-11.8327,3.3385,-7.3650
0.2008,4.8795,-10.4328,3.9935,-11.8248,3.2257,-7.3618
0.2010,4.8665,-10.4445,3.9417,-11.8096,3.1218,-7.3556
0.2013,4.8534,-10.4561,3.8915,-11.7874,3.0266,-7.3467
0.2015,4.8404,-10.4677,3.8432,-11.7590,2.9400,-7.3353
0.2017,4.8275,-10.4792,3.7972,-11.7248,2.8618,-7.3217
0.2020,4.8145,-10.4906,3.7537,-11.6855,2.7917,-7.3061
0.2022,4.8015,-10.5020,3.7129,-11.6416,2.7294,-7.2887
0.2025,4.7885,-10.5133,3.6750,-11.5938,2.6746,-7.2698
0.2027,4.7756,-10.5246,3.6402,-11.5425,2.6271,-7.2495
0.2030,4.7626,-10.5358,3.6087,-11.4884,2.5866,-7.2280
0.2032,4.7497,-10.5469,3.5805,-11.4320,2.5528,-7.2056
0.2035,4.7367,-10.5580,3.5557,-11.3739,2.5255,-7.1825
0.2037,4.7238,-10.5690,3.5345,-11.3145,2.5046,-7.1587
0.2040,4.7109,-10.5799,3.5167,-11.2544,2.4900,-7.1346
0.2042,4.6980,-10.5908,3.5026,-11.1940,2.4814,-7.1103
0.2044,4.6851,-10.6017,3.4919,-11.1337,2.4788,-7.0859
0.2047,4.6722,-10.6124,3.4848,-11.0742,2.4822,-7.0617
0.2049,4.6594,-10.6232,3.4810,-11.0157,2.4915,-7.0378
0.2052,4.6465,-10.6338,3.4807,-10.9588,2.5067,-7.0144
0.2054,4.6336,-10.6444,3.4836,-10.9038,2.5278,-6.9917
0.2057,4.6208,-10.6549,3.4896,-10.8513,2.5549,-6.9698
0.2059,4.6080,-10.6654,3.4986,-10.8016,2.5880,-6.9489
0.2062,4.5952,-10.6758,3.5104,-10.7552,2.6273,-6.9293
0.2064,4.5824,-10.6862,3.5249,-10.7124,2.6727,-6.9111
0.2067,4.5696,-10.6965,3.5418,-10.6737,2.7244,-6.8944
0.2069,4.5568,-10.7068,3.5608,-10.6395,2.7825,-6.8795
0.2071,4.5440,-10.7170,3.5818,-10.6101,2.8469,-6.8667
0.2074,4.5313,-10.7271,3.6044,-10.5860,2.9178,-6.8560
0.2076,4.5185,-10.7372,3.6284,-10.5675,2.9952,-6.8477
0.2079,4.5058,-10.7472,3.6534,-10.5549,3.0788,-6.8419
0.2081,4.4931,-10.7572,3.6791,-10.5485,3.1687,-6.8390
0.2084,4.4804,-10.7671,3.7052,-10.5485,3.2644,-6.8390
0.2086,4.4677,-10.7769,3.7313,-10.5551,3.3655,-6.8421
0.2089,4.4551,-10.7867,3.7571,-10.5684,3.4716,-6.8485
0.2091,4.4424,-10.7965,3.7821,-10.5886,3.5816,-6.8584
0.2094,4.4298,-10.8062,3.8061,-10.6154,3.6947,-6.8719
0.2096,4.4171,-10.8158,3.8285,-10.6489,3.8095,-6.8890
0.2098,4.4045,-10.8254,3.8492,-10.6889,3.9244,-6.9098
0.2101,4.3919,-10.8349,3.8676,-10.7351,4.0376,-6.9342
0.2103,4.3793,-10.8444,3.8836,-10.7870,4.1470,-6.9622
0.2106,4.3668,-10.8538,3.8967,-10.8442,4.2501,-6.9937
0.2108,4.3542,-10.8631,3.9068,-10.9062,4.3445,-7.0284
0.2111,4.3417,-10.8724,3.9136,-10.9723,4.4275,-7.0660
0.2113,4.3292,-10.8817,3.9168,-11.0417,4.4966,-7.1062
0.2116,4.3167,-10.8909,3.9163,-11.1138,4.5496,-7.1484
0.2118,4.3042,-10.9000,3.9121,-11.1876,4.5845,-7.1922
0.2121,4.2917,-10.9091,3.9040,-11.2624,4.5998,-7.2370
0.2123,4.2793,-10.9182,3.8920,-11.3372,4.5947,-7.2822
0.2125,4.2669,-10.9272,3.8761,-11.4112,4.5692,-7.3271
0.2128,4.2544,-10.9361,3.8565,-11.4835,4.5240,-7.3711
0.2130,4.2421,-10.9450,3.8332,-11.5534,4.4604,-7.4136
0.2133,4.2297,-10.9538,3.8065,-11.6200,4.3804,-7.4540
0.2135,4.2173,-10.9626,3.7765,-11.6828,4.2863,-7.4920
0.2138,4.2050,-10.9713,3.7435,-11.7410,4.1809,-7.5269
0.2140,4.1926,-10.9800,3.7078,-11.7941,4.0668,-7.5587
0.2143,4.1803,-10.9886,3.6697,-11.8419,3.9469,-7.5869
0.2145,4.1680,-10.9972,3.6295,-11.8838,3.8237,-7.6115
0.2148,4.1558,-11.0057,3.5876,-11.9197,3.6994,-7.6323
0.2150,4.1435,-11.0142,3.5444,-11.9495,3.5761,-7.6495
0.2152,4.1313,-11.0227,3.5002,-11.9731,3.4555,-7.6629
0.2155,4.1191,-11.0310,3.4553,-11.9906,3.3388,-7.6727
0.2157,4.1069,-11.0394,3.4102,-12.0020,3.2271,-7.6791
0.2160,4.0947,-11.0476,3.3651,-12.0076,3.1211,-7.6822
0.2162,4.0826,-11.0559,3.3205,-12.0076,3.0213,-7.6822
0.2165,4.0704,-11.0640,3.2767,-12.0023,2.9282,-7.6793
0.2167,4.0583,-11.0722,3.2338,-11.9920,2.8418,-7.6737
0.2170,4.0462,-11.0803,3.1924,-11.9771,2.7622,-7.6656
0.2172,4.0341,-11.0883,3.1525,-11.9580,2.6894,-7.6553
0.2175,4.0221,-11.0963,3.1144,-11.9350,2.6232,-7.6428
0.2177,4.0100,-11.1042,3.0784,-11.9085,2.5637,-7.6285
0.2179,3.9980,-11.1121,3.0446,-11.8790,2.5105,-7.6125
0.2182,3.9860,-11.1200,3.0132,-11.8468,2.4635,-7.5951
0.2184,3.9740,-11.1278,2.9843,-11.8124,2.4226,-7.5764
0.2187,3.9621,-11.1355,2.9580,-11.7760,2.3875,-7.5566
0.2189,3.9502,-11.1432,2.9345,-11.7381,2.3581,-7.5360
0.2192,3.9382,-11.1509,2.9138,-11.6991,2.3343,-7.5146
0.2194,3.9264,-11.1585,2.8959,-11.6592,2.3159,-7.4926
0.2197,3.9145,-11.1661,2.8809,-11.6188,2.3028,-7.4703
0.2199,3.9026,-11.1736,2.8687,-11.5783,2.2949,-7.4478
0.2202,3.8908,-11.1811,2.8595,-11.5379,2.2921,-7.4253
0.2204,3.8790,-11.1885,2.8530,-11.4980,2.2944,-7.4029
0.2206,3.8672,-11.1959,2.8494,-11.4588,2.3018,-7.3808
0.2209,3.8555,-11.2032,2.8485,-11.4206,2.3142,-7.3592
0.2211,3.8437,-11.2105,2.8502,-11.3838,2.3317,-7.3382
0.2214,3.8320,-11.2178,2.8545,-11.3487,2.3542,-7.3180
0.2216,3.8203,-11.2250,2.8611,-11.3154,2.3817,-7.2988
0.2219,3.8086,-11.2321,2.8701,-11.2843,2.4143,-7.2807
0.2221,3.7970,-11.2393,2.8812,-11.2558,2.4521,-7.2640
0.2224,3.7854,-11.2463,2.8942,-11.2299,2.4950,-7.2487
0.2226,3.7737,-11.2534,2.9090,-11.2071,2.5431,-7.2351
0.2229,3.7622,-11.2604,2.9253,-11.1875,2.5963,-7.2233
0.2231,3.7506,-11.2673,2.9429,-11.1714,2.6546,-7.2136
0.2233,3.7391,-11.2742,2.9617,-11.1591,2.7179,-7.2060
0.2236,3.7275,-11.2811,2.9812,-11.1507,2.7861,-7.2008
0.2238,3.7161,-11.2879,3.0014,-11.1464,2.8589,-7.1981
0.2241,3.7046,-11.2947,3.0218,-11.1464,2.9361,-7.1981
0.2243,3.6931,-11.3014,3.0422,-11.1508,3.0171,-7.2009
0.2246,3.6817,-11.3081,3.0623,-11.1596,3.1015,-7.2067
0.2248,3.6703,-11.3148,3.0818,-11.1730,3.1885,-7.2156
0.2251,3.6589,-11.3214,3.1004,-11.1908,3.2773,-7.2275
0.2253,3.6476,-11.3280,3.1178,-11.2131,3.3667,-7.2427
0.2256,3.6363,-11.3345,3.1338,-11.2396,3.4555,-7.2611
0.2258,3.6249,-11.3410,3.1479,-11.2702,3.5423,-7.2826
0.2260,3.6137,-11.3474,3.1601,-11.3046,3.6254,-7.3072
0.2263,3.6024,-11.3538,3.1700,-11.3425,3.7032,-7.3347
0.2265,3.5912,-11.3602,3.1774,-11.3835,3.7737,-7.3649
0.2268,3.5800,-11.3665,3.1822,-11.4272,3.8353,-7.3976
0.2270,3.5688,-11.3728,3.1841,-11.4731,3.8860,-7.4324
0.2273,3.5576,-11.3791,3.1831,-11.5207,3.9244,-7.4689
0.2275,3.5465,-11.3853,3.1790,-11.5695,3.9492,-7.5067
0.2278,3.5354,-11.3915,3.1718,-11.6189,3.9593,-7.5453
0.2280,3.5243,-11.3976,3.1615,-11.6683,3.9544,-7.5841
0.2283,3.5132,-11.4037,3.1481,-11.7171,3.9343,-7.6228
0.2285,3.5021,-11.4098,3.1317,-11.7648,3.8996,-7.6607
0.2287,3.4911,-11.4158,3.1123,-11.8109,3.8512,-7.6973
0.2290,3.4801,-11.4218,3.0902,-11.8548,3.7903,-7.7322
0.2292,3.4692,-11.4277,3.0655,-11.8961,3.7188,-7.7650
0.2295,3.4582,-11.4336,3.0384,-11.9345,3.6383,-7.7954
0.2297,3.4473,-11.4395,3.0092,-11.9695,3.5509,-7.8230
0.2300,3.4364,-11.4453,2.9780,-12.0010,3.4584,-7.8477
0.2302,3.4255,-11.4511,2.9452,-12.0286,3.3628,-7.8692
0.2305,3.4147,-11.4569,2.9110,-12.0522,3.2658,-7.8875
0.2307,3.4039,-11.4626,2.8757,-12.0718,3.1688,-7.9026
0.2310,3.3931,-11.4683,2.8396,-12.0874,3.0732,-7.9146
0.2312,3.3823,-11.4739,2.8031,-12.0989,2.9801,-7.9233
0.2314,3.3715,-11.4796,2.7663,-12.1064,2.8903,-7.9290
0.2317,3.3608,-11.4851,2.7296,-12.1101,2.8045,-7.9318
0.2319,3.3501,-11.4907,2.6933,-12.1101,2.7233,-7.9318
0.2322,3.3394,-11.4962,2.6576,-12.1066,2.6469,-7.9292
0.2324,3.3288,-11.5017,2.6227,-12.0998,2.5756,-7.9241
0.2327,3.3182,-11.5071,2.5889,-12.0900,2.5096,-7.9168
0.2329,3.3076,-11.5125,2.5564,-12.0774,2.4489,-7.9073
0.2332,3.2970,-11.5179,2.5254,-12.0623,2.3935,-7.8960
0.2334,3.2864,-11.5232,2.4961,-12.0449,2.3433,-7.8830
0.2337,3.2759,-11.5285,2.4685,-12.0255,2.2983,-7.8684
0.2339,3.2654,-11.5338,2.4428,-12.0044,2.2584,-7.8524
0.2341,3.2550,-11.5390,2.4192,-11.9817,2.2235,-7.8353
0.2344,3.2445,-11.5442,2.3977,-11.9578,2.1934,-7.8171
0.2346,3.2341,-11.5494,2.3785,-11.9329,2.1681,-7.7981
0.2349,3.2237,-11.5545,2.3614,-11.9073,2.1475,-7.7785
0.2351,3.2133,-11.5596,2.3467,-11.8811,2.1314,-7.7583
0.2354,3.2030,-11.5647,2.3343,-11.8546,2.1198,-7.7378
0.2356,3.1926,-11.5697,2.3242,-11.8280,2.1126,-7.7171
0.2359,3.1823,-11.5747,2.3164,-11.8014,2.1098,-7.6963
0.2361,3.1721,-11.5797,2.3109,-11.7752,2.1113,-7.6757
0.2364,3.1618,-11.5846,2.3076,-11.7495,2.1171,-7.6554
0.2366,3.1516,-11.5895,2.3065,-11.7245,2.1271,-7.6355
0.2368,3.1414,-11.5944,2.3076,-11.7004,2.1413,-7.6162
0.2371,3.1312,-11.5993,2.3107,-11.6773,2.1598,-7.5976
0.2373,3.1211,-11.6041,2.3157,-11.6555,2.1825,-7.5800
0.2376,3.1110,-11.6089,2.3226,-11.6352,2.2094,-7.5635
0.2378,3.1009,-11.6136,2.3311,-11.6165,2.2405,-7.5481
0.2381,3.0908,-11.6183,2.3412,-11.5995,2.2758,-7.5342
0.2383,3.0808,-11.6230,2.3528,-11.5846,2.3153,-7.5217
0.2386,3.0708,-11.6277,2.3655,-11.5718,2.3588,-7.5110
0.2388,3.0608,-11.6323,2.3794,-11.5613,2.4064,-7.5022
0.2391,3.0508,-11.6369,2.3941,-11.5532,2.4578,-7.4953
0.2393,3.0409,-11.6415,2.4094,-11.5477,2.5130,-7.4906
0.2395,3.0310,-11.6460,2.4252,-11.5449,2.5716,-7.4882
0.2398,3.0211,-11.6505,2.4412,-11.5449,2.6334,-7.4882
0.2400,3.0112,-11.6550,2.4572,-11.5478,2.6979,-7.4907
0.2403,3.0014,-11.6595,2.4730,-11.5536,2.7647,-7.4959
0.2405,2.9916,-11.6639,2.4883,-11.5623,2.8331,-7.5038
0.2408,2.9818,-11.6683,2.5028,-11.5739,2.9024,-7.5144
0.2410,2.9720,-11.6726,2.5164,-11.5884,2.9718,-7.5278
0.2413,2.9623,-11.6770,2.5288,-11.6057,3.0402,-7.5441
0.2415,2.9526,-11.6813,2.5398,-11.6256,3.1065,-7.5630
0.2418,2.9429,-11.6856,2.5492,-11.6480,3.1696,-7.5846
0.2420,2.9332,-11.6898,2.5567,-11.6726,3.2282,-7.6086
0.2422,2.9236,-11.6940,2.5623,-11.6993,3.2809,-7.6350
0.2425,2.9140,-11.6982,2.5657,-11.7278,3.3265,-7.6634
0.2427,2.9044,-11.7024,2.5669,-11.7576,3.3637,-7.6935
0.2430,2.8949,-11.7065,2.5657,-11.7886,3.3915,-7.7251
0.2432,2.8853,-11.7106,2.5621,-11.8203,3.4090,-7.7578
0.2435,2.8758,-11.7147,2.5560,-11.8523,3.4155,-7.7911
0.2437,2.8663,-11.7188,2.5474,-11.8844,3.4109,-7.8246
0.2440,2.8569,-11.7228,2.5363,-11.9161,3.3949,-7.8580
0.2442,2.8475,-11.7268,2.5228,-11.9471,3.3681,-7.8906
0.2445,2.8381,-11.7308,2.5070,-11.9770,3.3310,-7.9223
0.2447,2.8287,-11.7348,2.4890,-12.0055,3.2845,-7.9525
0.2449,2.8193,-11.7387,2.4690,-12.0323,3.2298,-7.9809
0.2452,2.8100,-11.7426,2.4470,-12.0572,3.1682,-8.0073
0.2454,2.8007,-11.7465,2.4233,-12.0799,3.1010,-8.0313
0.2457,2.7914,-11.7503,2.3980,-12.1003,3.0296,-8.0529
0.2459,2.7822,-11.7541,2.3715,-12.1182,2.9554,-8.0717
0.2462,2.7730,-11.7579,2.3438,-12.1335,2.8797,-8.0879
0.2464,2.7638,-11.7617,2.3153,-12.1462,2.8035,-8.1012
0.2467,2.7546,-11.7655,2.2862,-12.1563,2.7280,-8.1117
0.2469,2.7454,-11.7692,2.2567,-12.1637,2.6539,-8.1195
0.2472,2.7363,-11.7729,2.2270,-12.1686,2.5820,-8.1246
0.2474,2.7272,-11.7766,2.1974,-12.1710,2.5129,-8.1271
0.2476,2.7181,-11.7802,2.1681,-12.1710,2.4471,-8.1271
0.2479,2.7091,-11.7838,2.1393,-12.1687,2.3848,-8.1247
0.2481,2.7001,-11.7875,2.1112,-12.1644,2.3264,-8.1201
0.2484,2.6911,-11.7910,2.0839,-12.1580,2.2720,-8.1135
0.2486,2.6821,-11.7946,2.0577,-12.1498,2.2217,-8.1050
0.2489,2.6732,-11.7981,2.0326,-12.1400,2.1756,-8.0947
0.2491,2.6642,-11.8016,2.0089,-12.1288,2.1336,-8.0828
0.2494,2.6553,-11.8051,1.9867,-12.1162,2.0958,-8.0695
0.2496,2.6465,-11.8086,1.9659,-12.1025,2.0622,-8.0550
0.2499,2.6376,-11.8120,1.9468,-12.0878,2.0326,-8.0393
0.2501,2.6288,-11.8154,1.9294,-12.0724,2.0070,-8.0227
0.2503,2.6200,-11.8188,1.9138,-12.0563,1.9854,-8.0054
0.2506,2.6113,-11.8222,1.9000,-12.0397,1.9677,-7.9874
0.2508,2.6025,-11.8255,1.8880,-12.0227,1.9538,-7.9689
0.2511,2.5938,-11.8289,1.8779,-12.0055,1.9436,-7.9501
0.2513,2.5851,-11.8322,1.8696,-11.9883,1.9372,-7.9311
0.2516,2.5764,-11.8354,1.8632,-11.9711,1.9344,-7.9121
0.2518,2.5678,-11.8387,1.8586,-11.9542,1.9352,-7.8932
0.2521,2.5592,-11.8419,1.8558,-11.9376,1.9396,-7.8745
0.2523,2.5506,-11.8451,1.8548,-11.9214,1.9476,-7.8563
0.2526,2.5420,-11.8483,1.8555,-11.9058,1.9591,-7.8386
0.2528,2.5334,-11.8515,1.8578,-11.8909,1.9742,-7.8217
0.2530,2.5249,-11.8547,1.8616,-11.8768,1.9927,-7.8056
0.2533,2.5164,-11.8578,1.8669,-11.8636,2.0147,-7.7904
0.2535,2.5080,-11.8609,1.8736,-11.8515,2.0401,-7.7765
0.2538,2.4995,-11.8640,1.8815,-11.8406,2.0689,-7.7637
0.2540,2.4911,-11.8671,1.8906,-11.8310,2.1010,-7.7525
0.2543,2.4827,-11.8701,1.9006,-11.8227,2.1364,-7.7427
0.2545,2.4743,-11.8731,1.9115,-11.8159,2.1749,-7.7347
0.2548,2.4660,-11.8761,1.9230,-11.8107,2.2165,-7.7285
0.2550,2.4577,-11.8791,1.9351,-11.8071,2.2608,-7.7243
0.2553,2.4494,-11.8821,1.9476,-11.8053,2.3077,-7.7221
0.2555,2.4411,-11.8850,1.9602,-11.8053,2.3569,-7.7221
0.2557,2.4328,-11.8880,1.9728,-11.8072,2.4080,-7.7244
0.2560,2.4246,-11.8909,1.9852,-11.8109,2.4606,-7.7290
0.2562,2.4164,-11.8937,1.9972,-11.8165,2.5142,-7.7360
0.2565,2.4082,-11.8966,2.0086,-11.8240,2.5682,-7.7454
0.2567,2.4001,-11.8995,2.0193,-11.8334,2.6218,-7.7573
0.2570,2.3919,-11.9023,2.0290,-11.8445,2.6744,-7.7716
0.2572,2.3838,-11.9051,2.0376,-11.8573,2.7250,-7.7883
0.2575,2.3758,-11.9079,2.0449,-11.8717,2.7729,-7.8072
0.2577,2.3677,-11.9107,2.0507,-11.8876,2.8169,-7.8282
0.2580,2.3597,-11.9134,2.0549,-11.9047,2.8563,-7.8512
0.2582,2.3517,-11.9161,2.0575,-11.9230,2.8901,-7.8760
0.2584,2.3437,-11.9189,2.0582,-11.9422,2.9174,-7.9022
0.2587,2.3357,-11.9215,2.0571,-11.9621,2.9375,-7.9296
0.2589,2.3278,-11.9242,2.0540,-11.9825,2.9498,-7.9579
0.2592,2.3199,-11.9269,2.0489,-12.0031,2.9538,-7.9867
0.2594,2.3120,-11.9295,2.0419,-12.0237,2.9495,-8.0157
0.2597,2.3041,-11.9322,2.0329,-12.0441,2.9368,-8.0445
0.2599,2.2963,-11.9348,2.0220,-12.0640,2.9159,-8.0728
0.2602,2.2885,-11.9373,2.0092,-12.0832,2.8872,-8.1002
0.2604,2.2807,-11.9399,1.9946,-12.1015,2.8515,-8.1264
0.2607,2.2729,-11.9425,1.9785,-12.1187,2.8095,-8.1510
0.2609,2.2652,-11.9450,1.9608,-12.1347,2.7621,-8.1740
0.2611,2.2574,-11.9475,1.9417,-12.1493,2.7103,-8.1949
0.2614,2.2497,-11.9500,1.9214,-12.1624,2.6551,-8.2138
0.2616,2.2421,-11.9525,1.9001,-12.1739,2.5974,-8.2303
0.2619,2.2344,-11.9550,1.8779,-12.1837,2.5382,-8.2445
0.2621,2.2268,-11.9574,1.8550,-12.1919,2.4784,-8.2562
0.2624,2.2192,-11.9599,1.8316,-12.1983,2.4187,-8.2655
0.2626,2.2116,-11.9623,1.8079,-12.2031,2.3599,-8.2724
0.2629,2.2040,-11.9647,1.7841,-12.2062,2.3024,-8.2769
0.2631,2.1965,-11.9671,1.7604,-12.2078,2.2469,-8.2791
0.2634,2.1890,-11.9694,1.7369,-12.2078,2.1938,-8.2791
0.2636,2.1815,-11.9718,1.7137,-12.2063,2.1432,-8.2770
0.2638,2.1740,-11.9741,1.6912,-12.2035,2.0955,-8.2729
0.2641,2.1666,-11.9764,1.6693,-12.1994,2.0509,-8.2670
0.2643,2.1592,-11.9787,1.6483,-12.1942,2.0095,-8.2593
0.2646,2.1518,-11.9810,1.6282,-12.1879,1.9713,-8.2500
0.2648,2.1444,-11.9833,1.6091,-12.1807,1.9364,-8.2392
0.2651,2.1370,-11.9856,1.5913,-12.1726,1.9049,-8.2271
0.2653,2.1297,-11.9878,1.5746,-12.1638,1.8767,-8.2139
0.2656,2.1224,-11.9900,1.5593,-12.1544,1.8518,-8.1997
0.2658,2.1151,-11.9922,1.5453,-12.1445,1.8302,-8.1846
0.2661,2.1079,-11.9944,1.5327,-12.1342,1.8118,-8.1687
0.2663,2.1006,-11.9966,1.5216,-12.1235,1.7967,-8.1523
0.2665,2.0934,-11.9988,1.5119,-12.1126,1.7847,-8.1354
0.2668,2.0862,-12.0009,1.5038,-12.1016,1.7758,-8.1182
0.2670,2.0791,-12.0031,1.4971,-12.0906,1.7701,-8.1009
0.2673,2.0719,-12.0052,1.4919,-12.0796,1.7674,-8.0835
0.2675,2.0648,-12.0073,1.4881,-12.0687,1.7677,-8.0662
0.2678,2.0577,-12.0094,1.4858,-12.0580,1.7710,-8.0492
0.2680,2.0506,-12.0115,1.4849,-12.0477,1.7773,-8.0326
0.2683,2.0435,-12.0135,1.4853,-12.0377,1.7866,-8.0164
0.2685,2.0365,-12.0156,1.4871,-12.0281,1.7987,-8.0010
0.2688,2.0295,-12.0176,1.4901,-12.0191,1.8137,-7.9863
0.2690,2.0225,-12.0196,1.4942,-12.0107,1.8315,-7.9725
0.2692,2.0155,-12.0217,1.4994,-12.0029,1.8521,-7.9598
0.2695,2.0086,-12.0237,1.5057,-11.9959,1.8755,-7.9483
0.2697,2.0017,-12.0256,1.5128,-11.9897,1.9015,-7.9380
0.2700,1.9948,-12.0276,1.5207,-11.9844,1.9300,-7.9292
0.2702,1.9879,-12.0296,1.5293,-11.9801,1.9610,-7.9220
0.2705,1.9810,-12.0315,1.5384,-11.9768,1.9943,-7.9164
0.2707,1.9742,-12.0334,1.5479,-11.9745,2.0298,-7.9126
0.2710,1.9674,-12.0353,1.5578,-11.9733,2.0671,-7.9106
0.2712,1.9606,-12.0372,1.5677,-11.9733,2.1061,-7.9106
0.2715,1.9538,-12.0391,1.5777,-11.9745,2.1465,-7.9127
0.2717,1.9471,-12.0410,1.5875,-11.9769,2.1878,-7.9168
0.2719,1.9403,-12.0429,1.5969,-11.9805,2.2296,-7.9230
0.2722,1.9336,-12.0447,1.6059,-11.9853,2.2715,-7.9314
0.2724,1.9269,-12.0465,1.6143,-11.9913,2.3129,-7.9419
0.2727,1.9203,-12.0484,1.6220,-11.9984,2.3532,-7.9545
0.2729,1.9136,-12.0502,1.6287,-12.0066,2.3918,-7.9692
0.2732,1.9070,-12.0520,1.6344,-12.0158,2.4281,-7.9858
0.2734,1.9004,-12.0538,1.6390,-12.0259,2.4612,-8.0042
0.2737,1.8938,-12.0555,1.6423,-12.0369,2.4906,-8.0243
0.2739,1.8873,-12.0573,1.6442,-12.0485,2.5156,-8.0459
0.2742,1.8807,-12.0590,1.6447,-12.0608,2.5357,-8.0687
0.2744,1.8742,-12.0608,1.6437,-12.0735,2.5502,-8.0925
0.2746,1.8677,-12.0625,1.6411,-12.0865,2.5587,-8.1170
0.2749,1.8612,-12.0642,1.6370,-12.0997,2.5611,-8.1420
0.2751,1.8548,-12.0659,1.6313,-12.1128,2.5572,-8.1672
0.2754,1.8483,-12.0676,1.6240,-12.1258,2.5469,-8.1922
0.2756,1.8419,-12.0693,1.6152,-12.1385,2.5305,-8.2167
0.2759,1.8355,-12.0709,1.6050,-12.1508,2.5083,-8.2405
0.2761,1.8292,-12.0726,1.5933,-12.1625,2.4806,-8.2632
0.2764,1.8228,-12.0742,1.5803,-12.1735,2.4482,-8.2847
0.2766,1.8165,-12.0759,1.5661,-12.1836,2.4115,-8.3047
0.2769,1.8102,-12.0775,1.5509,-12.1930,2.3714,-8.3230
0.2771,1.8039,-12.0791,1.5346,-12.2013,2.3285,-8.3394
0.2773,1.7976,-12.0807,1.5175,-12.2086,2.2835,-8.3540
0.2776,1.7914,-12.0823,1.4998,-12.2149,2.2372,-8.3664
0.2778,1.7851,-12.0839,1.4815,-12.2201,2.1902,-8.3768
0.2781,1.7789,-12.0854,1.4628,-12.2242,2.1430,-8.3850
0.2783,1.7727,-12.0870,1.4439,-12.2273,2.0963,-8.3911
0.2786,1.7666,-12.0885,1.4248,-12.2293,2.0505,-8.3951
0.2788,1.7604,-12.0900,1.4059,-12.2303,2.0060,-8.3971
0.2791,1.7543,-12.0916,1.3871,-12.2303,1.9632,-8.3971
0.2793,1.7482,-12.0931,1.3686,-12.2293,1.9222,-8.3952
0.2796,1.7421,-12.0946,1.3506,-12.2275,1.8835,-8.3915
0.2798,1.7360,-12.0961,1.3331,-12.2249,1.8470,-8.3861
0.2800,1.7300,-12.0975,1.3163,-12.2216,1.8130,-8.3792
0.2803,1.7240,-12.0990,1.3002,-12.2176,1.7815,-8.3708
0.2805,1.7180,-12.1005,1.2850,-12.2130,1.7527,-8.3611
0.2808,1.7120,-12.1019,1.2707,-12.2078,1.7265,-8.3502
0.2810,1.7060,-12.1034,1.2574,-12.2022,1.7029,-8.3382
0.2813,1.7001,-12.1048,1.2451,-12.1962,1.6821,-8.3253
0.2815,1.6941,-12.1062,1.2339,-12.1899,1.6639,-8.3115
0.2818,1.6882,-12.1076,1.2238,-12.1833,1.6484,-8.2971
0.2820,1.6823,-12.1090,1.2149,-12.1765,1.6355,-8.2822
0.2823,1.6765,-12.1104,1.2072,-12.1696,1.6253,-8.2668
0.2825,1.6706,-12.1118,1.2006,-12.1626,1.6176,-8.2512
0.2827,1.6648,-12.1132,1.1952,-12.1555,1.6125,-8.2354
0.2830,1.6590,-12.1145,1.1910,-12.1485,1.6099,-8.2195
0.2832,1.6532,-12.1159,1.1880,-12.1416,1.6099,-8.2038
0.2835,1.6474,-12.1172,1.1861,-12.1348,1.6123,-8.1883
0.2837,1.6416,-12.1185,1.1853,-12.1282,1.6172,-8.1732
0.2840,1.6359,-12.1199,1.1857,-12.1218,1.6245,-8.1585
0.2842,1.6302,-12.1212,1.1870,-12.1157,1.6342,-8.1444
0.2845,1.6245,-12.1225,1.1893,-12.1100,1.6462,-8.1311
0.2847,1.6188,-12.1238,1.1926,-12.1046,1.6606,-8.1186
0.2850,1.6131,-12.1251,1.1967,-12.0997,1.6772,-8.1071
0.2852,1.6075,-12.1263,1.2016,-12.0952,1.6960,-8.0966
0.2854,1.6019,-12.1276,1.2072,-12.0913,1.7169,-8.0874
0.2857,1.5963,-12.1289,1.2135,-12.0879,1.7398,-8.0794
0.2859,1.5907,-12.1301,1.2203,-12.0851,1.7646,-8.0729
0.2862,1.5851,-12.1314,1.2275,-12.0830,1.7912,-8.0679
0.2864,1.5796,-12.1326,1.2350,-12.0816,1.8194,-8.0644
0.2867,1.5740,-12.1338,1.2428,-12.0808,1.8490,-8.0627
0.2869,1.5685,-12.1350,1.2507,-12.0808,1.8798,-8.0627
0.2872,1.5630,-12.1362,1.2586,-12.0816,1.9115,-8.0645
0.2874,1.5576,-12.1374,1.2663,-12.0831,1.9438,-8.0681
0.2877,1.5521,-12.1386,1.2738,-12.0854,1.9764,-8.0737
0.2879,1.5467,-12.1398,1.2809,-12.0885,2.0088,-8.0811
0.2881,1.5412,-12.1410,1.2876,-12.0922,2.0407,-8.0904
0.2884,1.5358,-12.1422,1.2936,-12.0968,2.0716,-8.1015
0.2886,1.5305,-12.1433,1.2989,-12.1020,2.1010,-8.1144
0.2889,1.5251,-12.1445,1.3034,-12.1078,2.1285,-8.1290
0.2891,1.5197,-12.1456,1.3070,-12.1143,2.1534,-8.1452
0.2894,1.5144,-12.1467,1.3095,-12.1213,2.1754,-8.1628
0.2896,1.5091,-12.1479,1.3110,-12.1287,2.1939,-8.1816
0.2899,1.5038,-12.1490,1.3113,-12.1365,2.2086,-8.2015
0.2901,1.4985,-12.1501,1.3105,-12.1446,2.2190,-8.2222
0.2904,1.4933,-12.1512,1.3084,-12.1528,2.2249,-8.2436
0.2906,1.4880,-12.1523,1.3051,-12.1612,2.2261,-8.2653
0.2908,1.4828,-12.1534,1.3005,-12.1695,2.2226,-8.2872
0.2911,1.4776,-12.1545,1.2946,-12.1778,2.2142,-8.3089
0.2913,1.4724,-12.1555,1.2876,-12.1859,2.2012,-8.3302
0.2916,1.4672,-12.1566,1.2794,-12.1937,2.1838,-8.3509
0.2918,1.4621,-12.1576,1.2701,-12.2011,2.1623,-8.3707
0.2921,1.4569,-12.1587,1.2597,-12.2081,2.1371,-8.3894
0.2923,1.4518,-12.1597,1.2484,-12.2145,2.1086,-8.4069
0.2926,1.4467,-12.1608,1.2362,-12.2205,2.0774,-8.4229
0.2928,1.4416,-12.1618,1.2232,-12.2258,2.0440,-8.4373
0.2931,1.4366,-12.1628,1.2096,-12.2304,2.0088,-8.4500
0.2933,1.4315,-12.1638,1.1954,-12.2344,1.9725,-8.4610
0.2935,1.4265,-12.1648,1.1808,-12.2377,1.9354,-8.4701
0.2938,1.4215,-12.1658,1.1659,-12.2403,1.8982,-8.4774
0.2940,1.4165,-12.1668,1.1508,-12.2423,1.8611,-8.4828
0.2943,1.4115,-12.1678,1.1357,-12.2435,1.8245,-8.4864
0.2945,1.4065,-12.1688,1.1205,-12.2442,1.7889,-8.4881
0.2948,1.4016,-12.1698,1.1055,-12.2442,1.7544,-8.4881
0.2950,1.3966,-12.1707,1.0908,-12.2436,1.7213,-8.4864
0.2953,1.3917,-12.1717,1.0764,-12.2424,1.6899,-8.4831
0.2955,1.3868,-12.1726,1.0625,-12.2408,1.6601,-8.4783
0.2958,1.3819,-12.1736,1.0491,-12.2387,1.6323,-8.4721
0.2960,1.3771,-12.1745,1.0363,-12.2361,1.6065,-8.4645
0.2962,1.3722,-12.1755,1.0241,-12.2332,1.5827,-8.4558
0.2965,1.3674,-12.1764,1.0127,-12.2299,1.5610,-8.4459
0.2967,1.3626,-12.1773,1.0021,-12.2264,1.5414,-8.4351
0.2970,1.3578,-12.1782,0.9923,-12.2226,1.5240,-8.4234
0.2972,1.3530,-12.1791,0.9834,-12.2185,1.5088,-8.4109
0.2975,1.3482,-12.1800,0.9753,-12.2143,1.4957,-8.3979
0.2977,1.3435,-12.1809,0.9682,-12.2100,1.4848,-8.3843
0.2980,1.3387,-12.1818,0.9620,-12.2056,1.4761,-8.3704
0.2982,1.3340,-12.1827,0.9568,-12.2012,1.4695,-8.3562
0.2985,1.3293,-12.1835,0.9525,-12.1967,1.4650,-8.3418
0.2987,1.3246,-12.1844,0.9491,-12.1923,1.4626,-8.3274
0.2989,1.3200,-12.1853,0.9467,-12.1879,1.4622,-8.3131
0.2992,1.3153,-12.1861,0.9451,-12.1835,1.4639,-8.2990
0.2994,1.3107,-12.1870,0.9445,-12.1793,1.4677,-8.2853
0.2997,1.3060,-12.1878,0.9447,-12.1753,1.4734,-8.2720
0.2999,1.3014,-12.1887,0.9458,-12.1714,1.4811,-8.2592
0.3002,1.2968,-12.1895,0.9476,-12.1678,1.4907,-8.2471
0.3004,1.2923,-12.1903,0.9502,-12.1644,1.5021,-8.2358
0.3007,1.2877,-12.1911,0.9534,-12.1612,1.5154,-8.2254
0.3009,1.2831,-12.1919,0.9573,-12.1584,1.5305,-8.2160
0.3012,1.2786,-12.1928,0.9618,-12.1559,1.5472,-8.2076
0.3014,1.2741,-12.1936,0.9667,-12.1538,1.5654,-8.2004
0.3016,1.2696,-12.1944,0.9721,-12.1520,1.5852,-8.1946
0.3019,1.2651,-12.1951,0.9778,-12.1507,1.6063,-8.1900
0.3021,1.2607,-12.1959,0.9838,-12.1498,1.6287,-8.1870
0.3024,1.2562,-12.1967,0.9899,-12.1493,1.6520,-8.1854
0.3026,1.2518,-12.1975,0.9962,-12.1493,1.6762,-8.1854
0.3029,1.2473,-12.1983,1.0024,-12.1498,1.7011,-8.1870
0.3031,1.2429,-12.1990,1.0086,-12.1507,1.7263,-8.1903
0.3034,1.2385,-12.1998,1.0145,-12.1522,1.7516,-8.1952
0.3036,1.2342,-12.2005,1.0201,-12.1541,1.7767,-8.2018
0.3039,1.2298,-12.2013,1.0254,-12.1565,1.8012,-8.2100
0.3041,1.2255,-12.2020,1.0301,-12.1594,1.8248,-8.2198
0.3043,1.2211,-12.2028,1.0343,-12.1627,1.8472,-8.2312
0.3046,1.2168,-12.2035,1.0379,-12.1664,1.8680,-8.2440
0.3048,1.2125,-12.2042,1.0407,-12.1705,1.8867,-8.2582
0.3051,1.2082,-12.2049,1.0427,-12.1749,1.9031,-8.2736
0.3053,1.2039,-12.2057,1.0439,-12.1796,1.9168,-8.2901
0.3056,1.1997,-12.2064,1.0441,-12.1846,1.9276,-8.3074
0.3058,1.1954,-12.2071,1.0434,-12.1897,1.9350,-8.3256
0.3061,1.1912,-12.2078,1.0417,-12.1949,1.9390,-8.3442
0.3063,1.1870,-12.2085,1.0390,-12.2002,1.9395,-8.3631
0.3066,1.1828,-12.2092,1.0354,-12.2055,1.9363,-8.3822
0.3068,1.1786,-12.2098,1.0307,-12.2108,1.9294,-8.4011
0.3070,1.1744,-12.2105,1.0251,-12.2159,1.9191,-8.4197
0.3073,1.1703,-12.2112,1.0185,-12.2208,1.9054,-8.4377
0.3075,1.1661,-12.2119,1.0111,-12.2255,1.8885,-8.4550
0.3078,1.1620,-12.2125,1.0028,-12.2299,1.8688,-8.4713
0.3080,1.1579,-12.2132,0.9938,-12.2340,1.8466,-8.4866
0.3083,1.1538,-12.2139,0.9841,-12.2378,1.8222,-8.5006
0.3085,1.1497,-12.2145,0.9738,-12.2412,1.7960,-8.5133
0.3088,1.1456,-12.2152,0.9629,-12.2441,1.7684,-8.5244
0.3090,1.1416,-12.2158,0.9516,-12.2466,1.7398,-8.5341
0.3093,1.1375,-12.2165,0.9400,-12.2487,1.7106,-8.5421
0.3095,1.1335,-12.2171,0.9281,-12.2504,1.6811,-8.5486
0.3097,1.1295,-12.2177,0.9161,-12.2516,1.6516,-8.5534
0.3100,1.1255,-12.2183,0.9040,-12.2524,1.6225,-8.5565
0.3102,1.1215,-12.2190,0.8920,-12.2528,1.5939,-8.5581
0.3105,1.1175,-12.2196,0.8800,-12.2528,1.5662,-8.5581
0.3107,1.1136,-12.2202,0.8683,-12.2524,1.5395,-8.5566
0.3110,1.1096,-12.2208,0.8569,-12.2517,1.5140,-8.5536
0.3112,1.1057,-12.2214,0.8458,-12.2507,1.4898,-8.5493
0.3115,1.1018,-12.2220,0.8351,-12.2493,1.4671,-8.5437
0.3117,1.0979,-12.2226,0.8249,-12.2477,1.4459,-8.5369
0.3120,1.0940,-12.2232,0.8152,-12.2459,1.4263,-8.5290
0.3122,1.0901,-12.2238,0.8061,-12.2438,1.4084,-8.5201
0.3124,1.0862,-12.2244,0.7977,-12.2415,1.3922,-8.5104
0.3127,1.0824,-12.2249,0.7899,-12.2391,1.3777,-8.4998
0.3129,1.0785,-12.2255,0.7827,-12.2366,1.3650,-8.4886
0.3132,1.0747,-12.2261,0.7763,-12.2339,1.3540,-8.4767
0.3134,1.0709,-12.2267,0.7707,-12.2312,1.3448,-8.4645
0.3137,1.0671,-12.2272,0.7657,-12.2284,1.3374,-8.4518
0.3139,1.0633,-12.2278,0.7615,-12.2256,1.3317,-8.4389
0.3142,1.0595,-12.2283,0.7581,-12.2227,1.3278,-8.4259
0.3144,1.0558,-12.2289,0.7554,-12.2199,1.3255,-8.4129
0.3147,1.0520,-12.2294,0.7535,-12.2171,1.3250,-8.4000
0.3149,1.0483,-12.2300,0.7523,-12.2144,1.3261,-8.3872
0.3151,1.0446,-12.2305,0.7517,-12.2117,1.3290,-8.3747
0.3154,1.0409,-12.2311,0.7519,-12.2092,1.3334,-8.3627
0.3156,1.0372,-12.2316,0.7527,-12.2067,1.3394,-8.3511
0.3159,1.0335,-12.2321,0.7542,-12.2044,1.3470,-8.3402
0.3161,1.0298,-12.2326,0.7562,-12.2023,1.3561,-8.3300
0.3164,1.0262,-12.2332,0.7588,-12.2003,1.3666,-8.3206
0.3166,1.0225,-12.2337,0.7618,-12.1985,1.3786,-8.3121
0.3169,1.0189,-12.2342,0.7654,-12.1969,1.3919,-8.3045
0.3171,1.0153,-12.2347,0.7693,-12.1955,1.4064,-8.2981
0.3173,1.0117,-12.2352,0.7735,-12.1944,1.4220,-8.2928
0.3176,1.0081,-12.2357,0.7781,-12.1936,1.4387,-8.2888
0.3178,1.0045,-12.2362,0.7828,-12.1930,1.4563,-8.2860
0.3181,1.0009,-12.2367,0.7877,-12.1927,1.4747,-8.2846
0.3183,0.9974,-12.2372,0.7927,-12.1927,1.4937,-8.2846
0.3186,0.9938,-12.2377,0.7976,-12.1930,1.5131,-8.2860
0.3188,0.9903,-12.2382,0.8025,-12.1936,1.5327,-8.2889
0.3191,0.9868,-12.2386,0.8072,-12.1945,1.5523,-8.2933
0.3193,0.9833,-12.2391,0.8117,-12.1958,1.5716,-8.2991
0.3196,0.9798,-12.2396,0.8158,-12.1973,1.5905,-8.3064
0.3198,0.9763,-12.2401,0.8196,-12.1991,1.6085,-8.3151
0.3200,0.9728,-12.2405,0.8229,-12.2012,1.6256,-8.3251
0.3203,0.9694,-12.2410,0.8257,-12.2035,1.6412,-8.3364
0.3205,0.9659,-12.2415,0.8279,-12.2061,1.6553,-8.3488
0.3208,0.9625,-12.2419,0.8295,-12.2089,1.6676,-8.3624
0.3210,0.9591,-12.2424,0.8304,-12.2119,1.6777,-8.3768
0.3213,0.9557,-12.2428,0.8306,-12.2150,1.6855,-8.3920
0.3215,0.9523,-12.2433,0.8300,-12.2183,1.6908,-8.4078
0.3218,0.9489,-12.2437,0.8287,-12.2216,1.6934,-8.4241
0.3220,0.9455,-12.2442,0.8265,-12.2249,1.6933,-8.4407
0.3223,0.9421,-12.2446,0.8236,-12.2283,1.6905,-8.4573
0.3225,0.9388,-12.2450,0.8199,-12.2316,1.6848,-8.4738
0.3227,0.9355,-12.2455,0.8154,-12.2348,1.6765,-8.4900
0.3230,0.9321,-12.2459,0.8102,-12.2380,1.6656,-8.5058
0.3232,0.9288,-12.2463,0.8043,-12.2409,1.6524,-8.5209
0.3235,0.9255,-12.2467,0.7977,-12.2437,1.6369,-8.5352
0.3237,0.9222,-12.2472,0.7905,-12.2463,1.6194,-8.5486
0.3240,0.9189,-12.2476,0.7828,-12.2487,1.6003,-8.5608
0.3242,0.9157,-12.2480,0.7746,-12.2508,1.5797,-8.5720
0.3245,0.9124,-12.2484,0.7659,-12.2527,1.5580,-8.5818
0.3247,0.9092,-12.2488,0.7569,-12.2543,1.5354,-8.5903
0.3250,0.9059,-12.2492,0.7477,-12.2556,1.5123,-8.5974
0.3252,0.9027,-12.2496,0.7382,-12.2567,1.4889,-8.6031
0.3254,0.8995,-12.2500,0.7287,-12.2575,1.4654,-8.6073
0.3257,0.8963,-12.2504,0.7191,-12.2580,1.4422,-8.6101
0.3259,0.8931,-12.2508,0.7095,-12.2582,1.4193,-8.6115
0.3262,0.8899,-12.2512,0.7000,-12.2582,1.3970,-8.6115
0.3264,0.8868,-12.2516,0.6907,-12.2580,1.3754,-8.6102
0.3267,0.8836,-12.2520,0.6815,-12.2575,1.3548,-8.6075
0.3269,0.8805,-12.2524,0.6727,-12.2569,1.3351,-8.6037
0.3272,0.8773,-12.2528,0.6642,-12.2560,1.3166,-8.5987
0.3274,0.8742,-12.2531,0.6561,-12.2550,1.2993,-8.5926
0.3277,0.8711,-12.2535,0.6484,-12.2538,1.2832,-8.5855
0.3279,0.8680,-12.2539,0.6412,-12.2525,1.2685,-8.5775
0.3281,0.8649,-12.2542,0.6344,-12.2511,1.2551,-8.5687
0.3284,0.8618,-12.2546,0.6282,-12.2496,1.2430,-8.5592
0.3286,0.8587,-12.2550,0.6226,-12.2479,1.2325,-8.5490
0.3289,0.8557,-12.2553,0.6175,-12.2463,1.2233,-8.5383
0.3291,0.8526,-12.2557,0.6130,-12.2445,1.2155,-8.5272
0.3294,0.8496,-12.2561,0.6090,-12.2428,1.2092,-8.5158
0.3296,0.8466,-12.2564,0.6057,-12.2410,1.2043,-8.5042
0.3299,0.8436,-12.2568,0.6030,-12.2392,1.2009,-8.4924
0.3301,0.8406,-12.2571,0.6008,-12.2374,1.1988,-8.4806
0.3304,0.8376,-12.2575,0.5993,-12.2357,1.1981,-8.4689
0.3306,0.8346,-12.2578,0.5983,-12.2339,1.1988,-8.4574
0.3308,0.8316,-12.2581,0.5979,-12.2322,1.2009,-8.4461
0.3311,0.8286,-12.2585,0.5980,-12.2306,1.2043,-8.4352
0.3313,0.8257,-12.2588,0.5986,-12.2291,1.2090,-8.4248
0.3316,0.8227,-12.2592,0.5998,-12.2276,1.2149,-8.4149
0.3318,0.8198,-12.2595,0.6014,-12.2262,1.2221,-8.4057
0.3321,0.8169,-12.2598,0.6034,-12.2250,1.2304,-8.3972
0.3323,0.8140,-12.2601,0.6059,-12.2239,1.2398,-8.3896
0.3326,0.8111,-12.2605,0.6087,-12.2229,1.2503,-8.3828
0.3328,0.8082,-12.2608,0.6118,-12.2220,1.2618,-8.3770
0.3331,0.8053,-12.2611,0.6152,-12.2213,1.2741,-8.3723
0.3333,0.8024,-12.2614,0.6187,-12.2208,1.2873,-8.3686
0.3335,0.7996,-12.2618,0.6225,-12.2204,1.3011,-8.3662
0.3338,0.7967,-12.2621,0.6264,-12.2202,1.3155,-8.3649
0.3340,0.7939,-12.2624,0.6303,-12.2202,1.3303,-8.3649
0.3343,0.7911,-12.2627,0.6342,-12.2204,1.3454,-8.3662
0.3345,0.7882,-12.2630,0.6381,-12.2208,1.3606,-8.3688
0.3348,0.7854,-12.2633,0.6418,-12.2214,1.3757,-8.3727
0.3350,0.7826,-12.2636,0.6454,-12.2221,1.3906,-8.3778
0.3353,0.7798,-12.2639,0.6487,-12.2231,1.4051,-8.3843
0.3355,0.7771,-12.2642,0.6517,-12.2242,1.4188,-8.3919
0.3358,0.7743,-12.2645,0.6543,-12.2256,1.4318,-8.4008
0.3360,0.7715,-12.2648,0.6565,-12.2271,1.4436,-8.4107
0.3362,0.7688,-12.2651,0.6583,-12.2287,1.4542,-8.4217
0.3365,0.7660,-12.2654,0.6595,-12.2305,1.4633,-8.4335
0.3367,0.7633,-12.2657,0.6603,-12.2323,1.4707,-8.4462
0.3370,0.7606,-12.2659,0.6604,-12.2343,1.4763,-8.4595
0.3372,0.7579,-12.2662,0.6599,-12.2364,1.4800,-8.4734
0.3375,0.7552,-12.2665,0.6589,-12.2385,1.4817,-8.4877
0.3377,0.7525,-12.2668,0.6571,-12.2406,1.4813,-8.5021
0.3380,0.7498,-12.2671,0.6548,-12.2427,1.4787,-8.5167
0.3382,0.7471,-12.2673,0.6519,-12.2448,1.4741,-8.5311
0.3385,0.7444,-12.2676,0.6483,-12.2468,1.4674,-8.5453
0.3387,0.7418,-12.2679,0.6441,-12.2488,1.4587,-8.5591
0.3389,0.7391,-12.2682,0.6394,-12.2507,1.4481,-8.5723
0.3392,0.7365,-12.2684,0.6342,-12.2525,1.4359,-8.5849
0.3394,0.7339,-12.2687,0.6285,-12.2541,1.4221,-8.5966
0.3397,0.7313,-12.2690,0.6223,-12.2556,1.4070,-8.6074
0.3399,0.7286,-12.2692,0.6158,-12.2570,1.3908,-8.6172
0.3402,0.7260,-12.2695,0.6089,-12.2581,1.3736,-8.6258
0.3404,0.7235,-12.2697,0.6018,-12.2591,1.3558,-8.6333
0.3407,0.7209,-12.2700,0.5944,-12.2600,1.3374,-8.6396
0.3409,0.7183,-12.2703,0.5869,-12.2606,1.3188,-8.6446
0.3412,0.7157,-12.2705,0.5793,-12.2611,1.3001,-8.6484
0.3414,0.7132,-12.2708,0.5717,-12.2615,1.2815,-8.6509
0.3416,0.7106,-12.2710,0.5640,-12.2616,1.2632,-8.6521
0.3419,0.7081,-12.2713,0.5565,-12.2616,1.2453,-8.6521
0.3421,0.7056,-12.2715,0.5491,-12.2615,1.2279,-8.6509
0.3424,0.7031,-12.2717,0.5418,-12.2612,1.2112,-8.6485
0.3426,0.7005,-12.2720,0.5348,-12.2608,1.1952,-8.6451
0.3429,0.6980,-12.2722,0.5280,-12.2602,1.1801,-8.6406
0.3431,0.6956,-12.2725,0.5216,-12.2596,1.1659,-8.6351
0.3434,0.6931,-12.2727,0.5155,-12.2588,1.1528,-8.6288
0.3436,0.6906,-12.2729,0.5097,-12.2580,1.1406,-8.6216
0.3439,0.6881,-12.2732,0.5044,-12.2571,1.1296,-8.6137
0.3441,0.6857,-12.2734,0.4994,-12.2561,1.1196,-8.6051
0.3443,0.6832,-12.2736,0.4949,-12.2551,1.1108,-8.5960
0.3446,0.6808,-12.2739,0.4909,-12.2541,1.1031,-8.5863
0.3448,0.6784,-12.2741,0.4873,-12.2530,1.0966,-8.5763
0.3451,0.6759,-12.2743,0.4842,-12.2519,1.0913,-8.5660
0.3453,0.6735,-12.2745,0.4815,-12.2507,1.0871,-8.5555
0.3456,0.6711,-12.2748,0.4793,-12.2496,1.0840,-8.5449
0.3458,0.6687,-12.2750,0.4776,-12.2485,1.0822,-8.5343
0.3461,0.6663,-12.2752,0.4764,-12.2473,1.0814,-8.5237
0.3463,0.6640,-12.2754,0.4756,-12.2463,1.0818,-8.5133
0.3466,0.6616,-12.2756,0.4753,-12.2452,1.0832,-8.5031
0.3468,0.6592,-12.2759,0.4754,-12.2442,1.0858,-8.4933
0.3470,0.6569,-12.2761,0.4759,-12.2432,1.0894,-8.4839
0.3473,0.6545,-12.2763,0.4768,-12.2423,1.0940,-8.4750
0.3475,0.6522,-12.2765,0.4781,-12.2414,1.0996,-8.4667
0.3478,0.6498,-12.2767,0.4797,-12.2406,1.1061,-8.4591
0.3480,0.6475,-12.2769,0.4816,-12.2399,1.1135,-8.4522
0.3483,0.6452,-12.2771,0.4838,-12.2393,1.1217,-8.4461
0.3485,0.6429,-12.2773,0.4863,-12.2387,1.1307,-8.4409
0.3488,0.6406,-12.2775,0.4890,-12.2383,1.1404,-8.4367
0.3490,0.6383,-12.2777,0.4918,-12.2379,1.1507,-8.4334
0.3493,0.6360,-12.2779,0.4948,-12.2377,1.1615,-8.4312
0.3495,0.6338,-12.2781,0.4979,-12.2376,1.1728,-8.4301
0.3497,0.6315,-12.2783,0.5010,-12.2376,1.1843,-8.4301
0.3500,0.6293,-12.2785,0.5041,-12.2377,1.1960,-8.4312
0.3502,0.6270,-12.2787,0.5072,-12.2380,1.2078,-8.4335
0.3505,0.6248,-12.2789,0.5102,-12.2383,1.2194,-8.4370
0.3507,0.6225,-12.2791,0.5130,-12.2388,1.2308,-8.4415
0.3510,0.6203,-12.2793,0.5156,-12.2394,1.2419,-8.4472
0.3512,0.6181,-12.2795,0.5180,-12.2401,1.2524,-8.4540
0.3515,0.6159,-12.2797,0.5201,-12.2410,1.2622,-8.4618
0.3517,0.6137,-12.2798,0.5218,-12.2419,1.2711,-8.4706
0.3520,0.6115,-12.2800,0.5232,-12.2429,1.2790,-8.4802
0.3522,0.6093,-12.2802,0.5242,-12.2441,1.2857,-8.4907
0.3524,0.6071,-12.2804,0.5248,-12.2453,1.2911,-8.5018
0.3527,0.6050,-12.2806,0.5249,-12.2465,1.2952,-8.5135
0.3529,0.6028,-12.2808,0.5245,-12.2478,1.2977,-8.5257
0.3532,0.6006,-12.2809,0.5236,-12.2491,1.2987,-8.5382
0.3534,0.5985,-12.2811,0.5223,-12.2505,1.2981,-8.5509
0.3537,0.5964,-12.2813,0.5204,-12.2518,1.2958,-8.5636
0.3539,0.5942,-12.2815,0.5181,-12.2531,1.2919,-8.5763
0.3542,0.5921,-12.2816,0.5152,-12.2544,1.2865,-8.5887
0.3544,0.5900,-12.2818,0.5119,-12.2557,1.2795,-8.6008
0.3547,0.5879,-12.2820,0.5082,-12.2569,1.2711,-8.6124
0.3549,0.5858,-12.2822,0.5040,-12.2580,1.2614,-8.6234
0.3551,0.5837,-12.2823,0.4995,-12.2590,1.2504,-8.6337
0.3554,0.5816,-12.2825,0.4946,-12.2600,1.2385,-8.6432
0.3556,0.5795,-12.2827,0.4894,-12.2608,1.2256,-8.6518
0.3559,0.5774,-12.2828,0.4839,-12.2615,1.2120,-8.6594
0.3561,0.5754,-12.2830,0.4783,-12.2622,1.1978,-8.6660
0.3564,0.5733,-12.2831,0.4724,-12.2627,1.1833,-8.6716
0.3566,0.5713,-12.2833,0.4664,-12.2631,1.1684,-8.6760
0.3569,0.5692,-12.2835,0.4604,-12.2634,1.1535,-8.6793
0.3571,0.5672,-12.2836,0.4543,-12.2636,1.1386,-8.6816
0.3574,0.5652,-12.2838,0.4483,-12.2637,1.1239,-8.6827
0.3576,0.5631,-12.2839,0.4423,-12.2637,1.1094,-8.6827
0.3578,0.5611,-12.2841,0.4364,-12.2637,1.0954,-8.6816
0.3581,0.5591,-12.2843,0.4306,-12.2635,1.0819,-8.6795
0.3583,0.5571,-12.2844,0.4250,-12.2632,1.0689,-8.6764
0.3586,0.5551,-12.2846,0.4197,-12.2629,1.0566,-8.6724
0.3588,0.5531,-12.2847,0.4145,-12.2625,1.0451,-8.6675
0.3591,0.5512,-12.2849,0.4097,-12.2620,1.0343,-8.6618
0.3593,0.5492,-12.2850,0.4051,-12.2615,1.0243,-8.6554
0.3596,0.5472,-12.2852,0.4008,-12.2609,1.0152,-8.6482
0.3598,0.5453,-12.2853,0.3969,-12.2603,1.0069,-8.6405
0.3601,0.5433,-12.2854,0.3933,-12.2596,0.9996,-8.6323
0.3603,0.5414,-12.2856,0.3901,-12.2590,0.9932,-8.6237
0.3605,0.5394,-12.2857,0.3873,-12.2583,0.9877,-8.6147
0.3608,0.5375,-12.2859,0.3848,-12.2576,0.9832,-8.6054
0.3610,0.5356,-12.2860,0.3827,-12.2569,0.9796,-8.5959
0.3613,0.5337,-12.2862,0.3809,-12.2562,0.9769,-8.5863
0.3615,0.5318,-12.2863,0.3796,-12.2554,0.9752,-8.5767
0.3618,0.5299,-12.2864,0.3786,-12.2547,0.9744,-8.5672
0.3620,0.5280,-12.2866,0.3780,-12.2540,0.9745,-8.5578
0.3623,0.5261,-12.2867,0.3777,-12.2534,0.9755,-8.5487
0.3625,0.5242,-12.2869,0.3778,-12.2527,0.9774,-8.5398
0.3628,0.5223,-12.2870,0.3782,-12.2521,0.9801,-8.5314
0.3630,0.5205,-12.2871,0.3789,-12.2515,0.9837,-8.5234
0.3632,0.5186,-12.2873,0.3799,-12.2510,0.9880,-8.5159
0.3635,0.5167,-12.2874,0.3812,-12.2505,0.9931,-8.5090
0.3637,0.5149,-12.2875,0.3827,-12.2500,0.9989,-8.5029
0.3640,0.5131,-12.2876,0.3845,-12.2496,1.0053,-8.4974
0.3642,0.5112,-12.2878,0.3865,-12.2493,1.0123,-8.4928
0.3645,0.5094,-12.2879,0.3886,-12.2490,1.0199,-8.4890
0.3647,0.5076,-12.2880,0.3909,-12.2488,1.0279,-8.4861
0.3650,0.5058,-12.2882,0.3932,-12.2486,1.0363,-8.4841
0.3652,0.5039,-12.2883,0.3957,-12.2486,1.0450,-8.4831
0.3655,0.5021,-12.2884,0.3981,-12.2486,1.0540,-8.4831
0.3657,0.5003,-12.2885,0.4006,-12.2486,1.0630,-8.4841
0.3659,0.4986,-12.2887,0.4030,-12.2488,1.0721,-8.4861
0.3662,0.4968,-12.2888,0.4054,-12.2490,1.0810,-8.4892
0.3664,0.4950,-12.2889,0.4076,-12.2493,1.0898,-8.4933
0.3667,0.4932,-12.2890,0.4097,-12.2497,1.0982,-8.4983
0.3669,0.4915,-12.2891,0.4116,-12.2502,1.1062,-8.5043
0.3672,0.4897,-12.2893,0.4133,-12.2507,1.1135,-8.5112
0.3674,0.4879,-12.2894,0.4147,-12.2513,1.1202,-8.5189
0.3677,0.4862,-12.2895,0.4158,-12.2520,1.1261,-8.5274
0.3679,0.4845,-12.2896,0.4166,-12.2527,1.1311,-8.5366
0.3682,0.4827,-12.2897,0.4170,-12.2534,1.1350,-8.5464
0.3684,0.4810,-12.2898,0.4171,-12.2542,1.1379,-8.5567
0.3686,0.4793,-12.2899,0.4168,-12.2550,1.1396,-8.5674
0.3689,0.4776,-12.2901,0.4161,-12.2559,1.1401,-8.5784
0.3691,0.4759,-12.2902,0.4150,-12.2567,1.1393,-8.5895
0.3694,0.4742,-12.2903,0.4135,-12.2575,1.1373,-8.6007
0.3696,0.4725,-12.2904,0.4117,-12.2584,1.1341,-8.6118
0.3699,0.4708,-12.2905,0.4094,-12.2592,1.1296,-8.6227
0.3701,0.4691,-12.2906,0.4068,-12.2600,1.1240,-8.6333
0.3704,0.4674,-12.2907,0.4038,-12.2607,1.1172,-8.6435
0.3706,0.4657,-12.2908,0.4005,-12.2614,1.1094,-8.6532
0.3709,0.4641,-12.2909,0.3969,-12.2621,1.1007,-8.6622
0.3711,0.4624,-12.2910,0.3930,-12.2627,1.0912,-8.6706
0.3713,0.4607,-12.2911,0.3889,-12.2632,1.0810,-8.6782
0.3716,0.4591,-12.2913,0.3845,-12.2637,1.0702,-8.6849
0.3718,0.4575,-12.2914,0.3800,-12.2641,1.0589,-8.6907
0.3721,0.4558,-12.2915,0.3754,-12.2644,1.0472,-8.6956
0.3723,0.4542,-12.2916,0.3706,-12.2647,1.0354,-8.6996
0.3726,0.4526,-12.2917,0.3658,-12.2649,1.0234,-8.7025
0.3728,0.4509,-12.2918,0.3610,-12.2650,1.0115,-8.7045
0.3731,0.4493,-12.2919,0.3562,-12.2651,0.9997,-8.7055
0.3733,0.4477,-12.2920,0.3514,-12.2651,0.9880,-8.7055
0.3736,0.4461,-12.2921,0.3467,-12.2650,0.9767,-8.7045
0.3738,0.4445,-12.2922,0.3422,-12.2649,0.9657,-8.7026
0.3740,0.4429,-12.2923,0.3377,-12.2647,0.9552,-8.6999
0.3743,0.4413,-12.2923,0.3335,-12.2645,0.9452,-8.6963
0.3745,0.4398,-12.2924,0.3294,-12.2643,0.9358,-8.6919
0.3748,0.4382,-12.2925,0.3255,-12.2640,0.9269,-8.6868
0.3750,0.4366,-12.2926,0.3219,-12.2637,0.9187,-8.6810
0.3753,0.4351,-12.2927,0.3185,-12.2633,0.9112,-8.6747
0.3755,0.4335,-12.2928,0.3154,-12.2629,0.9044,-8.6678
0.3758,0.4319,-12.2929,0.3125,-12.2625,0.8983,-8.6604
0.3760,0.4304,-12.2930,0.3100,-12.2621,0.8929,-8.6526
0.3763,0.4289,-12.2931,0.3077,-12.2616,0.8883,-8.6445
0.3765,0.4273,-12.2932,0.3057,-12.2612,0.8845,-8.6361
0.3767,0.4258,-12.2933,0.3041,-12.2607,0.8814,-8.6276
0.3770,0.4243,-12.2934,0.3027,-12.2603,0.8791,-8.6190
0.3772,0.4227,-12.2935,0.3016,-12.2598,0.8776,-8.6104
0.3775,0.4212,-12.2935,0.3008,-12.2594,0.8767,-8.6018
0.3777,0.4197,-12.2936,0.3003,-12.2590,0.8767,-8.5934
0.3780,0.4182,-12.2937,0.3001,-12.2585,0.8773,-8.5851
0.3782,0.4167,-12.2938,0.3002,-12.2581,0.8787,-8.5772
0.3785,0.4152,-12.2939,0.3005,-12.2577,0.8807,-8.5696
0.3787,0.4137,-12.2940,0.3011,-12.2574,0.8834,-8.5624
0.3790,0.4123,-12.2941,0.3019,-12.2570,0.8867,-8.5557
0.3792,0.4108,-12.2941,0.3029,-12.2567,0.8906,-8.5495
0.3794,0.4093,-12.2942,0.3041,-12.2564,0.8951,-8.5440
0.3797,0.4079,-12.2943,0.3055,-12.2562,0.9000,-8.5391
0.3799,0.4064,-12.2944,0.3071,-12.2560,0.9055,-8.5349
0.3802,0.4049,-12.2945,0.3087,-12.2558,0.9114,-8.5315
0.3804,0.4035,-12.2945,0.3105,-12.2556,0.9176,-8.5289
0.3807,0.4020,-12.2946,0.3124,-12.2556,0.9241,-8.5272
0.3809,0.4006,-12.2947,0.3144,-12.2555,0.9308,-8.5263
0.3812,0.3992,-12.2948,0.3163,-12.2555,0.9377,-8.5263
0.3814,0.3977,-12.2949,0.3183,-12.2556,0.9447,-8.5272
0.3817,0.3963,-12.2949,0.3202,-12.2557,0.9517,-8.5290
0.3819,0.3949,-12.2950,0.3221,-12.2558,0.9585,-8.5317
0.3821,0.3935,-12.2951,0.3239,-12.2560,0.9652,-8.5353
0.3824,0.3921,-12.2952,0.3255,-12.2562,0.9716,-8.5398
0.3826,0.3907,-12.2952,0.3270,-12.2565,0.9776,-8.5451
0.3829,0.3893,-12.2953,0.3283,-12.2569,0.9832,-8.5512
0.3831,0.3879,-12.2954,0.3295,-12.2572,0.9882,-8.5580
0.3834,0.3865,-12.2955,0.3303,-12.2576,0.9925,-8.5655
0.3836,0.3851,-12.2955,0.3310,-12.2581,0.9961,-8.5736
0.3839,0.3837,-12.2956,0.3313,-12.2586,0.9990,-8.5822
0.3841,0.3824,-12.2957,0.3314,-12.2591,1.0010,-8.5913
0.3844,0.3810,-12.2958,0.3311,-12.2596,1.0021,-8.6007
0.3846,0.3796,-12.2958,0.3306,-12.2601,1.0022,-8.6103
0.3848,0.3783,-12.2959,0.3297,-12.2606,1.0014,-8.6201
0.3851,0.3769,-12.2960,0.3286,-12.2612,0.9996,-8.6300
0.3853,0.3756,-12.2960,0.3271,-12.2617,0.9969,-8.6397
0.3856,0.3742,-12.2961,0.3253,-12.2622,0.9932,-8.6493
0.3858,0.3729,-12.2962,0.3232,-12.2627,0.9886,-8.6586
0.3861,0.3715,-12.2962,0.3208,-12.2632,0.9832,-8.6676
0.3863,0.3702,-12.2963,0.3182,-12.2636,0.9769,-8.6761
0.3866,0.3689,-12.2964,0.3153,-12.2640,0.9700,-8.6841
0.3868,0.3676,-12.2964,0.3122,-12.2644,0.9623,-8.6915
0.3871,0.3662,-12.2965,0.3090,-12.2648,0.9542,-8.6981
0.3873,0.3649,-12.2966,0.3055,-12.2651,0.9455,-8.7041
0.3875,0.3636,-12.2966,0.3019,-12.2653,0.9365,-8.7092
0.3878,0.3623,-12.2967,0.2982,-12.2655,0.9272,-8.7136
0.3880,0.3610,-12.2968,0.2945,-12.2657,0.9177,-8.7171
0.3883,0.3597,-12.2968,0.2906,-12.2658,0.9081,-8.7197
0.3885,0.3584,-12.2969,0.2868,-12.2659,0.8985,-8.7214
0.3888,0.3572,-12.2970,0.2830,-12.2659,0.8890,-8.7223
0.3890,0.3559,-12.2970,0.2792,-12.2659,0.8796,-8.7223
0.3893,0.3546,-12.2971,0.2755,-12.2659,0.8705,-8.7214
0.3895,0.3533,-12.2972,0.2718,-12.2658,0.8616,-8.7198
0.3898,0.3521,-12.2972,0.2683,-12.2657,0.8530,-8.7173
0.3900,0.3508,-12.2973,0.2649,-12.2656,0.8449,-8.7141
0.3902,0.3495,-12.2973,0.2617,-12.2654,0.8372,-8.7102
0.3905,0.3483,-12.2974,0.2586,-12.2652,0.8299,-8.7056
0.3907,0.3470,-12.2975,0.2557,-12.2650,0.8232,-8.7005
0.3910,0.3458,-12.2975,0.2530,-12.2648,0.8170,-8.6947
0.3912,0.3446,-12.2976,0.2506,-12.2646,0.8113,-8.6885
0.3915,0.3433,-12.2976,0.2483,-12.2643,0.8063,-8.6819
0.3917,0.3421,-12.2977,0.2463,-12.2640,0.8018,-8.6749
0.3920,0.3409,-12.2977,0.2445,-12.2638,0.7979,-8.6677
0.3922,0.3397,-12.2978,0.2429,-12.2635,0.7947,-8.6602
0.3925,0.3384,-12.2979,0.2416,-12.2632,0.7921,-8.6525
0.3927,0.3372,-12.2979,0.2405,-12.2629,0.7900,-8.6448
0.3929,0.3360,-12.2980,0.2396,-12.2626,0.7886,-8.6370
0.3932,0.3348,-12.2980,0.2390,-12.2623,0.7878,-8.6293
0.3934,0.3336,-12.2981,0.2386,-12.2621,0.7876,-8.6217
0.3937,0.3324,-12.2981,0.2384,-12.2618,0.7880,-8.6143
0.3939,0.3312,-12.2982,0.2385,-12.2615,0.7889,-8.6072
0.3942,0.3300,-12.2982,0.2387,-12.2613,0.7904,-8.6004
0.3944,0.3289,-12.2983,0.2392,-12.2611,0.7924,-8.5939
0.3947,0.3277,-12.2984,0.2398,-12.2608,0.7949,-8.5879
0.3949,0.3265,-12.2984,0.2406,-12.2606,0.7979,-8.5824
0.3952,0.3253,-12.2985,0.2416,-12.2605,0.8013,-8.5774
0.3954,0.3242,-12.2985,0.2427,-12.2603,0.8052,-8.5730
0.3956,0.3230,-12.2986,0.2439,-12.2602,0.8094,-8.5693
0.3959,0.3219,-12.2986,0.2453,-12.2601,0.8139,-8.5663
0.3961,0.3207,-12.2987,0.2467,-12.2600,0.8187,-8.5640
0.3964,0.3196,-12.2987,0.2482,-12.2599,0.8237,-8.5624
0.3966,0.3184,-12.2988,0.2498,-12.2599,0.8289,-8.5616
0.3969,0.3173,-12.2988,0.2513,-12.2599,0.8342,-8.5616
0.3971,0.3161,-12.2989,0.2529,-12.2599,0.8395,-8.5624
0.3974,0.3150,-12.2989,0.2544,-12.2600,0.8448,-8.5640
0.3976,0.3139,-12.2990,0.2559,-12.2601,0.8501,-8.5664
0.3979,0.3127,-12.2990,0.2573,-12.2602,0.8551,-8.5696
0.3981,0.3116,-12.2991,0.2586,-12.2603,0.8600,-8.5736
0.3983,0.3105,-12.2991,0.2598,-12.2605,0.8645,-8.5783
0.3986,0.3094,-12.2992,0.2608,-12.2607,0.8686,-8.5836
0.3988,0.3083,-12.2992,0.2617,-12.2610,0.8724,-8.5897
0.3991,0.3072,-12.2992,0.2624,-12.2612,0.8756,-8.5963
0.3993,0.3061,-12.2993,0.2629,-12.2615,0.8782,-8.6034
0.3996,0.3050,-12.2993,0.2632,-12.2618,0.8802,-8.6110
0.3998,0.3039,-12.2994,0.2633,-12.2621,0.8816,-8.6190
0.4001,0.3028,-12.2994,0.2631,-12.2625,0.8822,-8.6273
0.4003,0.3017,-12.2995,0.2626,-12.2628,0.8821,-8.6358
0.4006,0.3006,-12.2995,0.2619,-12.2631,0.8813,-8.6444
0.4008,0.2996,-12.2996,0.2610,-12.2635,0.8797,-8.6531
0.4010,0.2985,-12.2996,0.2598,-12.2638,0.8774,-8.6617
0.4013,0.2974,-12.2996,0.2584,-12.2641,0.8744,-8.6701
0.4015,0.2963,-12.2997,0.2568,-12.2644,0.8706,-8.6783
0.4018,0.2953,-12.2997,0.2549,-12.2647,0.8662,-8.6862
0.4020,0.2942,-12.2998,0.2528,-12.2650,0.8611,-8.6937
0.4023,0.2932,-12.2998,0.2505,-12.2653,0.8555,-8.7008
0.4025,0.2921,-12.2999,0.2480,-12.2655,0.8494,-8.7072
0.4028,0.2911,-12.2999,0.2454,-12.2657,0.8429,-8.7131
0.4030,0.2900,-12.2999,0.2427,-12.2659,0.8359,-8.7184
0.4033,0.2890,-12.3000,0.2399,-12.2661,0.8287,-8.7230
0.4035,0.2880,-12.3000,0.2369,-12.2662,0.8213,-8.7268
0.4037,0.2869,-12.3001,0.2339,-12.2663,0.8136,-8.7299
0.4040,0.2859,-12.3001,0.2309,-12.2664,0.8059,-8.7322
0.4042,0.2849,-12.3002,0.2279,-12.2664,0.7982,-8.7337
0.4045,0.2839,-12.3002,0.2248,-12.2665,0.7905,-8.7345
0.4047,0.2828,-12.3002,0.2218,-12.2665,0.7829,-8.7345
0.4050,0.2818,-12.3003,0.2188,-12.2664,0.7755,-8.7337
0.4052,0.2808,-12.3003,0.2160,-12.2664,0.7683,-8.7323
0.4055,0.2798,-12.3003,0.2132,-12.2663,0.7613,-8.7301
0.4057,0.2788,-12.3004,0.2105,-12.2662,0.7547,-8.7272
0.4060,0.2778,-12.3004,0.2079,-12.2661,0.7484,-8.7237
0.4062,0.2768,-12.3005,0.2055,-12.2660,0.7424,-8.7196
0.4064,0.2758,-12.3005,0.2032,-12.2659,0.7369,-8.7150
0.4067,0.2748,-12.3005,0.2010,-12.2658,0.7318,-8.7099
0.4069,0.2738,-12.3006,0.1991,-12.2656,0.7271,-8.7043
0.4072,0.2729,-12.3006,0.1973,-12.2654,0.7229,-8.6984
0.4074,0.2719,-12.3006,0.1956,-12.2653,0.7192,-8.6922
0.4077,0.2709,-12.3007,0.1942,-12.2651,0.7159,-8.6856
0.4079,0.2699,-12.3007,0.1930,-12.2649,0.7132,-8.6789
0.4082,0.2690,-12.3008,0.1919,-12.2647,0.7109,-8.6720
0.4084,0.2680,-12.3008,0.1910,-12.2646,0.7091,-8.6651
0.4087,0.2670,-12.3008,0.1904,-12.2644,0.7079,-8.6581
0.4089,0.2661,-12.3009,0.1899,-12.2642,0.7071,-8.6512
0.4091,0.2651,-12.3009,0.1895,-12.2640,0.7068,-8.6444
0.4094,0.2642,-12.3009,0.1894,-12.2639,0.7069,-8.6378
0.4096,0.2632,-12.3010,0.1895,-12.2637,0.7075,-8.6314
0.4099,0.2623,-12.3010,0.1897,-12.2635,0.7086,-8.6252
0.4101,0.2614,-12.3010,0.1900,-12.2634,0.7101,-8.6194
0.4104,0.2604,-12.3011,0.1905,-12.2633,0.7120,-8.6141
0.4106,0.2595,-12.3011,0.1912,-12.2631,0.7142,-8.6091
0.4109,0.2586,-12.3011,0.1919,-12.2630,0.7168,-8.6047
0.4111,0.2576,-12.3012,0.1928,-12.2629,0.7197,-8.6008
0.4114,0.2567,-12.3012,0.1938,-12.2628,0.7230,-8.5974
0.4116,0.2558,-12.3012,0.1949,-12.2628,0.7264,-8.5947
0.4118,0.2549,-12.3013,0.1960,-12.2627,0.7301,-8.5926
0.4121,0.2540,-12.3013,0.1972,-12.2627,0.7339,-8.5912
0.4123,0.2530,-12.3013,0.1984,-12.2627,0.7379,-8.5905
0.4126,0.2521,-12.3014,0.1996,-12.2627,0.7420,-8.5905
0.4128,0.2512,-12.3014,0.2009,-12.2627,0.7460,-8.5912
0.4131,0.2503,-12.3014,0.2021,-12.2627,0.7501,-8.5927
0.4133,0.2494,-12.3014,0.2033,-12.2628,0.7540,-8.5948
0.4136,0.2485,-12.3015,0.2044,-12.2628,0.7579,-8.5976
0.4138,0.2477,-12.3015,0.2054,-12.2629,0.7615,-8.6012
0.4141,0.2468,-12.3015,0.2064,-12.2631,0.7649,-8.6053
0.4143,0.2459,-12.3016,0.2072,-12.2632,0.7680,-8.6101
0.4145,0.2450,-12.3016,0.2079,-12.2633,0.7707,-8.6154
0.4148,0.2441,-12.3016,0.2085,-12.2635,0.7730,-8.6212
0.4150,0.2432,-12.3017,0.2089,-12.2637,0.7749,-8.6276
0.4153,0.2424,-12.3017,0.2091,-12.2639,0.7763,-8.6343
0.4155,0.2415,-12.3017,0.2091,-12.2641,0.7772,-8.6413
0.4158,0.2406,-12.3017,0.2090,-12.2643,0.7775,-8.6486
0.4160,0.2398,-12.3018,0.2086,-12.2645,0.7773,-8.6561
0.4163,0.2389,-12.3018,0.2081,-12.2647,0.7765,-8.6637
0.4165,0.2381,-12.3018,0.2073,-12.2649,0.7751,-8.6713
0.4168,0.2372,-12.3019,0.2064,-12.2651,0.7731,-8.6789
0.4170,0.2364,-12.3019,0.2053,-12.2653,0.7706,-8.6863
0.4172,0.2355,-12.3019,0.2040,-12.2655,0.7675,-8.6936
0.4175,0.2347,-12.3019,0.2025,-12.2657,0.7639,-8.7005
0.4177,0.2338,-12.3020,0.2008,-12.2659,0.7598,-8.7071
0.4180,0.2330,-12.3020,0.1990,-12.2661,0.7553,-8.7133
0.4182,0.2322,-12.3020,0.1970,-12.2662,0.7503,-8.7191
0.4185,0.2313,-12.3020,0.1950,-12.2663,0.7450,-8.7243
0.4187,0.2305,-12.3021,0.1928,-12.2665,0.7395,-8.7289
0.4190,0.2297,-12.3021,0.1905,-12.2666,0.7337,-8.7330
0.4192,0.2288,-12.3021,0.1882,-12.2666,0.7276,-8.7364
0.4195,0.2280,-12.3022,0.1858,-12.2667,0.7215,-8.7391
0.4197,0.2272,-12.3022,0.1834,-12.2668,0.7153,-8.7411
0.4199,0.2264,-12.3022,0.1810,-12.2668,0.7091,-8.7425
0.4202,0.2256,-12.3022,0.1786,-12.2668,0.7028,-8.7432
0.4204,0.2248,-12.3023,0.1762,-12.2668,0.6967,-8.7432
0.4207,0.2240,-12.3023,0.1738,-12.2668,0.6907,-8.7425
0.4209,0.2232,-12.3023,0.1716,-12.2668,0.6848,-8.7412
0.4212,0.2224,-12.3023,0.1693,-12.2667,0.6792,-8.7393
0.4214,0.2216,-12.3023,0.1672,-12.2667,0.6737,-8.7367
0.4217,0.2208,-12.3024,0.1651,-12.2666,0.6686,-8.7336
0.4219,0.2200,-12.3024,0.1632,-12.2665,0.6637,-8.7299
0.4222,0.2192,-12.3024,0.1614,-12.2664,0.6591,-8.7258
0.4224,0.2184,-12.3024,0.1597,-12.2664,0.6549,-8.7212
0.4226,0.2176,-12.3025,0.1581,-12.2663,0.6510,-8.7163
0.4229,0.2168,-12.3025,0.1567,-12.2662,0.6475,-8.7109
0.4231,0.2161,-12.3025,0.1554,-12.2660,0.6444,-8.7053
0.4234,0.2153,-12.3025,0.1543,-12.2659,0.6417,-8.6995
0.4236,0.2145,-12.3026,0.1533,-12.2658,0.6393,-8.6935
0.4239,0.2137,-12.3026,0.1524,-12.2657,0.6374,-8.6873
0.4241,0.2130,-12.3026,0.1518,-12.2656,0.6359,-8.6811
0.4244,0.2122,-12.3026,0.1512,-12.2655,0.6347,-8.6748
0.4246,0.2115,-12.3026,0.1508,-12.2654,0.6340,-8.6686
0.4249,0.2107,-12.3027,0.1506,-12.2653,0.6336,-8.6625
0.4251,0.2099,-12.3027,0.1505,-12.2652,0.6336,-8.6566
0.4253,0.2092,-12.3027,0.1505,-12.2651,0.6340,-8.6508
0.4256,0.2084,-12.3027,0.1507,-12.2650,0.6347,-8.6453
0.4258,0.2077,-12.3028,0.1509,-12.2649,0.6357,-8.6402
0.4261,0.2070,-12.3028,0.1513,-12.2648,0.6371,-8.6353
0.4263,0.2062,-12.3028,0.1519,-12.2647,0.6388,-8.6309
0.4266,0.2055,-12.3028,0.1525,-12.2646,0.6408,-8.6269
0.4268,0.2047,-12.3028,0.1532,-12.2646,0.6430,-8.6234
0.4271,0.2040,-12.3029,0.1539,-12.2645,0.6454,-8.6205
0.4273,0.2033,-12.3029,0.1548,-12.2645,0.6480,-8.6180
0.4276,0.2025,-12.3029,0.1557,-12.2644,0.6508,-8.6162
0.4278,0.2018,-12.3029,0.1566,-12.2644,0.6538,-8.6149
0.4280,0.2011,-12.3029,0.1576,-12.2644,0.6568,-8.6143
0.4283,0.2004,-12.3030,0.1586,-12.2644,0.6598,-8.6143
0.4285,0.1997,-12.3030,0.1596,-12.2644,0.6629,-8.6150
0.4288,0.1989,-12.3030,0.1605,-12.2644,0.6660,-8.6162
0.4290,0.1982,-12.3030,0.1615,-12.2645,0.6690,-8.6181
0.4293,0.1975,-12.3030,0.1624,-12.2645,0.6718,-8.6206
0.4295,0.1968,-12.3031,0.1632,-12.2646,0.6746,-8.6237
0.4298,0.1961,-12.3031,0.1639,-12.2647,0.6771,-8.6274
0.4300,0.1954,-12.3031,0.1646,-12.2647,0.6793,-8.6316
0.4303,0.1947,-12.3031,0.1652,-12.2648,0.6813,-8.6364
0.4305,0.1940,-12.3031,0.1656,-12.2649,0.6830,-8.6415
0.4307,0.1933,-12.3032,0.1659,-12.2650,0.6843,-8.6471
0.4310,0.1926,-12.3032,0.1661,-12.2652,0.6853,-8.6530
0.4312,0.1919,-12.3032,0.1661,-12.2653,0.6858,-8.6592
0.4315,0.1912,-12.3032,0.1660,-12.2654,0.6859,-8.6657
0.4317,0.1905,-12.3032,0.1657,-12.2656,0.6856,-8.6723
0.4320,0.1899,-12.3032,0.1653,-12.2657,0.6848,-8.6790
0.4322,0.1892,-12.3033,0.1647,-12.2658,0.6836,-8.6857
0.4325,0.1885,-12.3033,0.1640,-12.2660,0.6819,-8.6924
0.4327,0.1878,-12.3033,0.1631,-12.2661,0.6798,-8.6990
0.4330,0.1872,-12.3033,0.1620,-12.2662,0.6772,-8.7053
0.4332,0.1865,-12.3033,0.1608,-12.2663,0.6742,-8.7115
0.4334,0.1858,-12.3033,0.1595,-12.2664,0.6709,-8.7173
0.4337,0.1851,-12.3034,0.1581,-12.2665,0.6672,-8.7228
0.4339,0.1845,-12.3034,0.1565,-12.2666,0.6632,-8.7279
0.4342,0.1838,-12.3034,0.1549,-12.2667,0.6590,-8.7325
0.4344,0.1832,-12.3034,0.1532,-12.2668,0.6545,-8.7366
0.4347,0.1825,-12.3034,0.1514,-12.2669,0.6498,-8.7401
0.4349,0.1819,-12.3034,0.1495,-12.2669,0.6449,-8.7431
0.4352,0.1812,-12.3035,0.1476,-12.2670,0.6400,-8.7456
0.4354,0.1806,-12.3035,0.1457,-12.2670,0.6349,-8.7474
0.4357,0.1799,-12.3035,0.1438,-12.2670,0.6299,-8.7486
0.4359,0.1793,-12.3035,0.1419,-12.2670,0.6249,-8.7492
0.4361,0.1786,-12.3035,0.1400,-12.2670,0.6199,-8.7492
0.4364,0.1780,-12.3035,0.1381,-12.2670,0.6150,-8.7486
0.4366,0.1773,-12.3036,0.1363,-12.2670,0.6102,-8.7474
0.4369,0.1767,-12.3036,0.1345,-12.2670,0.6056,-8.7457
0.4371,0.1761,-12.3036,0.1328,-12.2669,0.6011,-8.7434
0.4374,0.1754,-12.3036,0.1312,-12.2669,0.5969,-8.7406
0.4376,0.1748,-12.3036,0.1296,-12.2668,0.5929,-8.7374
0.4379,0.1742,-12.3036,0.1282,-12.2668,0.5892,-8.7337
0.4381,0.1736,-12.3037,0.1269,-12.2667,0.5857,-8.7296
0.4384,0.1729,-12.3037,0.1256,-12.2667,0.5825,-8.7252
0.4386,0.1723,-12.3037,0.1245,-12.2666,0.5795,-8.7204
0.4388,0.1717,-12.3037,0.1235,-12.2665,0.5769,-8.7154
0.4391,0.1711,-12.3037,0.1226,-12.2665,0.5746,-8.7102
0.4393,0.1705,-12.3037,0.1218,-12.2664,0.5726,-8.7048
0.4396,0.1699,-12.3037,0.1211,-12.2663,0.5710,-8.6992
0.4398,0.1692,-12.3038,0.1206,-12.2663,0.5696,-8.6937
0.4401,0.1686,-12.3038,0.1201,-12.2662,0.5686,-8.6881
0.4403,0.1680,-12.3038,0.1198,-12.2661,0.5679,-8.6825
0.4406,0.1674,-12.3038,0.1196,-12.2660,0.5675,-8.6771
0.4408,0.1668,-12.3038,0.1195,-12.2660,0.5673,-8.6717
0.4411,0.1662,-12.3038,0.1195,-12.2659,0.5675,-8.6666
0.4413,0.1656,-12.3038,0.1197,-12.2659,0.5680,-8.6617
0.4415,0.1650,-12.3038,0.1199,-12.2658,0.5687,-8.6570
0.4418,0.1645,-12.3039,0.1202,-12.2657,0.5697,-8.6527
0.4420,0.1639,-12.3039,0.1206,-12.2657,0.5710,-8.6488
0.4423,0.1633,-12.3039,0.1211,-12.2656,0.5724,-8.6452
0.4425,0.1627,-12.3039,0.1217,-12.2656,0.5741,-8.6421
0.4428,0.1621,-12.3039,0.1223,-12.2656,0.5759,-8.6394
0.4430,0.1615,-12.3039,0.1230,-12.2655,0.5779,-8.6373
0.4433,0.1609,-12.3039,0.1237,-12.2655,0.5800,-8.6356
0.4435,0.1604,-12.3040,0.1244,-12.2655,0.5822,-8.6345
0.4437,0.1598,-12.3040,0.1252,-12.2655,0.5845,-8.6339
0.4440,0.1592,-12.3040,0.1260,-12.2655,0.5868,-8.6339
0.4442,0.1587,-12.3040,0.1268,-12.2655,0.5891,-8.6345
0.4445,0.1581,-12.3040,0.1275,-12.2655,0.5914,-8.6356
0.4447,0.1575,-12.3040,0.1283,-12.2655,0.5936,-8.6373
0.4450,0.1570,-12.3040,0.1290,-12.2656,0.5957,-8.6395
0.4452,0.1564,-12.3040,0.1296,-12.2656,0.5978,-8.6423
0.4455,0.1558,-12.3041,0.1302,-12.2657,0.5996,-8.6456
0.4457,0.1553,-12.3041,0.1308,-12.2657,0.6013,-8.6493
0.4460,0.1547,-12.3041,0.1312,-12.2658,0.6027,-8.6535
0.4462,0.1542,-12.3041,0.1315,-12.2658,0.6039,-8.6580
0.4464,0.1536,-12.3041,0.1318,-12.2659,0.6048,-8.6630
0.4467,0.1531,-12.3041,0.1319,-12.2660,0.6054,-8.6682
0.4469,0.1525,-12.3041,0.1320,-12.2661,0.6057,-8.6737
0.4472,0.1520,-12.3041,0.1319,-12.2661,0.6056,-8.6794
0.4474,0.1514,-12.3041,0.1316,-12.2662,0.6052,-8.6852
0.4477,0.1509,-12.3042,0.1313,-12.2663,0.6045,-8.6911
0.4479,0.1503,-12.3042,0.1308,-12.2664,0.6034,-8.6971
0.4482,0.1498,-12.3042,0.1302,-12.2665,0.6019,-8.7030
0.4484,0.1493,-12.3042,0.1295,-12.2666,0.6002,-8.7088
0.4487,0.1487,-12.3042,0.1287,-12.2666,0.5980,-8.7144
0.4489,0.1482,-12.3042,0.1278,-12.2667,0.5956,-8.7198
0.4491,0.1477,-12.3042,0.1267,-12.2668,0.5929,-8.7250
0.4494,0.1471,-12.3042,0.1256,-12.2669,0.5899,-8.7298
0.4496,0.1466,-12.3042,0.1243,-12.2669,0.5866,-8.7343
0.4499,0.1461,-12.3043,0.1230,-12.2670,0.5832,-8.7384
0.4501,0.1455,-12.3043,0.1217,-12.2670,0.5795,-8.7420
0.4504,0.1450,-12.3043,0.1202,-12.2671,0.5757,-8.7452
0.4506,0.1445,-12.3043,0.1188,-12.2671,0.5718,-8.7478
0.4509,0.1440,-12.3043,0.1173,-12.2671,0.5678,-8.7500
0.4511,0.1435,-12.3043,0.1157,-12.2671,0.5637,-8.7516
0.4514,0.1430,-12.3043,0.1142,-12.2671,0.5596,-8.7527
0.4516,0.1424,-12.3043,0.1127,-12.2672,0.5555,-8.7532
0.4518,0.1419,-12.3043,0.1112,-12.2672,0.5514,-8.7532
0.4521,0.1414,-12.3043,0.1097,-12.2671,0.5475,-8.7527
0.4523,0.1409,-12.3044,0.1082,-12.2671,0.5436,-8.7516
0.4526,0.1404,-12.3044,0.1068,-12.2671,0.5398,-8.7501
0.4528,0.1399,-12.3044,0.1055,-12.2671,0.5362,-8.7481
0.4531,0.1394,-12.3044,0.1042,-12.2671,0.5327,-8.7456
0.4533,0.1389,-12.3044,0.1030,-12.2670,0.5294,-8.7427
0.4536,0.1384,-12.3044,0.1018,-12.2670,0.5263,-8.7394
0.4538,0.1379,-12.3044,0.1008,-12.2670,0.5234,-8.7357
0.4541,0.1374,-12.3044,0.0998,-12.2669,0.5207,-8.7317
0.4543,0.1369,-12.3044,0.0989,-12.2669,0.5183,-8.7275
0.4545,0.1364,-12.3044,0.0981,-12.2668,0.5161,-8.7230
0.4548,0.1359,-12.3044,0.0973,-12.2668,0.5142,-8.7183
0.4550,0.1355,-12.3045,0.0967,-12.2668,0.5125,-8.7135
0.4553,0.1350,-12.3045,0.0962,-12.2667,0.5110,-8.7086
0.4555,0.1345,-12.3045,0.0958,-12.2667,0.5098,-8.7036
0.4558,0.1340,-12.3045,0.0954,-12.2666,0.5089,-8.6986
0.4560,0.1335,-12.3045,0.0952,-12.2666,0.5082,-8.6936
0.4563,0.1330,-12.3045,0.0950,-12.2665,0.5078,-8.6887
0.4565,0.1326,-12.3045,0.0949,-12.2665,0.5076,-8.6839
0.4568,0.1321,-12.3045,0.0950,-12.2665,0.5077,-8.6793
0.4570,0.1316,-12.3045,0.0951,-12.2664,0.5080,-8.6749
0.4572,0.1312,-12.3045,0.0952,-12.2664,0.5085,-8.6708
0.4575,0.1307,-12.3045,0.0955,-12.2663,0.5091,-8.6669
0.4577,0.1302,-12.3046,0.0958,-12.2663,0.5100,-8.6634
0.4580,0.1297,-12.3046,0.0962,-12.2663,0.5111,-8.6602
0.4582,0.1293,-12.3046,0.0966,-12.2663,0.5123,-8.6574
0.4585,0.1288,-12.3046,0.0971,-12.2662,0.5137,-8.6551
0.4587,0.1284,-12.3046,0.0977,-12.2662,0.5151,-8.6531
0.4590,0.1279,-12.3046,0.0982,-12.2662,0.5167,-8.6517
0.4592,0.1274,-12.3046,0.0988,-12.2662,0.5183,-8.6507
0.4595,0.1270,-12.3046,0.0994,-12.2662,0.5200,-8.6502
0.4597,0.1265,-12.3046,0.1001,-12.2662,0.5218,-8.6502
0.4599,0.1261,-12.3046,0.1007,-12.2662,0.5235,-8.6507
0.4602,0.1256,-12.3046,0.1013,-12.2662,0.5252,-8.6517
0.4604,0.1252,-12.3046,0.1019,-12.2662,0.5268,-8.6532
0.4607,0.1247,-12.3046,0.1025,-12.2662,0.5284,-8.6551
0.4609,0.1243,-12.3047,0.1030,-12.2663,0.5299,-8.6576
0.4612,0.1238,-12.3047,0.1034,-12.2663,0.5312,-8.6605
0.4614,0.1234,-12.3047,0.1039,-12.2663,0.5324,-8.6638
0.4617,0.1229,-12.3047,0.1042,-12.2664,0.5334,-8.6675
0.4619,0.1225,-12.3047,0.1045,-12.2664,0.5342,-8.6715
0.4622,0.1221,-12.3047,0.1047,-12.2664,0.5348,-8.6759
0.4624,0.1216,-12.3047,0.1048,-12.2665,0.5352,-8.6805
0.4626,0.1212,-12.3047,0.1048,-12.2665,0.5353,-8.6854
0.4629,0.1208,-12.3047,0.1047,-12.2666,0.5351,-8.6904
0.4631,0.1203,-12.3047,0.1046,-12.2667,0.5347,-8.6956
0.4634,0.1199,-12.3047,0.1043,-12.2667,0.5340,-8.7008
0.4636,0.1195,-12.3047,0.1039,-12.2668,0.5330,-8.7060
0.4639,0.1190,-12.3047,0.1035,-12.2668,0.5318,-8.7112
0.4641,0.1186,-12.3048,0.1029,-12.2669,0.5303,-8.7164
0.4644,0.1182,-12.3048,0.1022,-12.2669,0.5285,-8.7213
0.4646,0.1178,-12.3048,0.1015,-12.2670,0.5265,-8.7261
0.4649,0.1173,-12.3048,0.1006,-12.2670,0.5243,-8.7307
0.4651,0.1169,-12.3048,0.0997,-12.2670,0.5218,-8.7350
0.4653,0.1165,-12.3048,0.0988,-12.2671,0.5192,-8.7389
0.4656,0.1161,-12.3048,0.0977,-12.2671,0.5163,-8.7425
0.4658,0.1157,-12.3048,0.0966,-12.2671,0.5134,-8.7458
0.4661,0.1152,-12.3048,0.0955,-12.2672,0.5103,-8.7486
0.4663,0.1148,-12.3048,0.0943,-12.2672,0.5071,-8.7509
0.4666,0.1144,-12.3048,0.0931,-12.2672,0.5038,-8.7528
0.4668,0.1140,-12.3048,0.0919,-12.2672,0.5005,-8.7543
0.4671,0.1136,-12.3048,0.0907,-12.2672,0.4972,-8.7552
0.4673,0.1132,-12.3048,0.0895,-12.2672,0.4938,-8.7557
0.4676,0.1128,-12.3048,0.0883,-12.2672,0.4905,-8.7557
0.4678,0.1124,-12.3049,0.0871,-12.2672,0.4873,-8.7552
0.4680,0.1120,-12.3049,0.0860,-12.2672,0.4841,-8.7543
0.4683,0.1116,-12.3049,0.0849,-12.2672,0.4810,-8.7529
0.4685,0.1112,-12.3049,0.0838,-12.2672,0.4780,-8.7511
0.4688,0.1108,-12.3049,0.0828,-12.2672,0.4751,-8.7489
0.4690,0.1104,-12.3049,0.0818,-12.2672,0.4724,-8.7463
0.4693,0.1100,-12.3049,0.0809,-12.2671,0.4699,-8.7434
0.4695,0.1096,-12.3049,0.0800,-12.2671,0.4675,-8.7401
0.4698,0.1092,-12.3049,0.0793,-12.2671,0.4653,-8.7365
0.4700,0.1088,-12.3049,0.0785,-12.2671,0.4632,-8.7327
0.4703,0.1084,-12.3049,0.0779,-12.2670,0.4614,-8.7287
0.4705,0.1080,-12.3049,0.0773,-12.2670,0.4597,-8.7246
0.4707,0.1076,-12.3049,0.0768,-12.2670,0.4583,-8.7202
0.4710,0.1073,-12.3049,0.0764,-12.2670,0.4570,-8.7158
0.4712,0.1069,-12.3049,0.0761,-12.2669,0.4560,-8.7114
0.4715,0.1065,-12.3049,0.0758,-12.2669,0.4552,-8.7069
0.4717,0.1061,-12.3049,0.0756,-12.2669,0.4546,-8.7024
0.4720,0.1057,-12.3049,0.0755,-12.2668,0.4541,-8.6981
0.4722,0.1053,-12.3050,0.0754,-12.2668,0.4539,-8.6938
0.4725,0.1050,-12.3050,0.0754,-12.2668,0.4538,-8.6897
0.4727,0.1046,-12.3050,0.0755,-12.2668,0.4540,-8.6857
0.4730,0.1042,-12.3050,0.0757,-12.2667,0.4543,-8.6820
0.4732,0.1038,-12.3050,0.0759,-12.2667,0.4547,-8.6786
0.4734,0.1035,-12.3050,0.0761,-12.2667,0.4554,-8.6754
0.4737,0.1031,-12.3050,0.0764,-12.2667,0.4561,-8.6726
0.4739,0.1027,-12.3050,0.0768,-12.2667,0.4570,-8.6701
0.4742,0.1024,-12.3050,0.0772,-12.2667,0.4580,-8.6680
0.4744,0.1020,-12.3050,0.0776,-12.2666,0.4590,-8.6663
0.4747,0.1016,-12.3050,0.0780,-12.2666,0.4602,-8.6650
0.4749,0.1013,-12.3050,0.0785,-12.2666,0.4614,-8.6641
0.4752,0.1009,-12.3050,0.0790,-12.2666,0.4627,-8.6636
0.4754,0.1005,-12.3050,0.0795,-12.2666,0.4639,-8.6636
0.4757,0.1002,-12.3050,0.0800,-12.2666,0.4652,-8.6641
0.4759,0.0998,-12.3050,0.0805,-12.2666,0.4664,-8.6650
0.4761,0.0995,-12.3050,0.0809,-12.2666,0.4676,-8.6663
0.4764,0.0991,-12.3050,0.0814,-12.2667,0.4688,-8.6681
0.4766,0.0987,-12.3050,0.0818,-12.2667,0.4698,-8.6702
0.4769,0.0984,-12.3051,0.0822,-12.2667,0.4708,-8.6728
0.4771,0.0980,-12.3051,0.0825,-12.2667,0.4716,-8.6757
0.4774,0.0977,-12.3051,0.0828,-12.2667,0.4723,-8.6790
0.4776,0.0973,-12.3051,0.0830,-12.2668,0.4729,-8.6826
0.4779,0.0970,-12.3051,0.0832,-12.2668,0.4732,-8.6864
0.4781,0.0966,-12.3051,0.0832,-12.2668,0.4734,-8.6905
0.4784,0.0963,-12.3051,0.0833,-12.2669,0.4734,-8.6948
0.4786,0.0959,-12.3051,0.0832,-12.2669,0.4732,-8.6993
0.4788,0.0956,-12.3051,0.0831,-12.2669,0.4727,-8.7038
0.4791,0.0953,-12.3051,0.0828,-12.2670,0.4721,-8.7085
0.4793,0.0949,-12.3051,0.0826,-12.2670,0.4712,-8.7131
0.4796,0.0946,-12.3051,0.0822,-12.2670,0.4702,-8.7177
0.4798,0.0942,-12.3051,0.0817,-12.2671,0.4689,-8.7222
0.4801,0.0939,-12.3051,0.0812,-12.2671,0.4674,-8.7266
0.4803,0.0936,-12.3051,0.0806,-12.2671,0.4657,-8.7309
0.4806,0.0932,-12.3051,0.0799,-12.2671,0.4639,-8.7349
0.4808,0.0929,-12.3051,0.0792,-12.2672,0.4618,-8.7387
0.4811,0.0926,-12.3051,0.0785,-12.2672,0.4597,-8.7422
0.4813,0.0922,-12.3051,0.0776,-12.2672,0.4574,-8.7454
0.4815,0.0919,-12.3051,0.0768,-12.2672,0.4549,-8.7482
0.4818,0.0916,-12.3051,0.0759,-12.2672,0.4524,-8.7507
0.4820,0.0912,-12.3051,0.0749,-12.2673,0.4498,-8.7528
0.4823,0.0909,-12.3051,0.0740,-12.2673,0.4471,-8.7545
0.4825,0.0906,-12.3052,0.0730,-12.2673,0.4444,-8.7558
0.4828,0.0903,-12.3052,0.0721,-12.2673,0.4417,-8.7566
0.4830,0.0899,-12.3052,0.0711,-12.2673,0.4390,-8.7570
0.4833,0.0896,-12.3052,0.0702,-12.2673,0.4363,-8.7570
0.4835,0.0893,-12.3052,0.0692,-12.2673,0.4336,-8.7566
0.4838,0.0890,-12.3052,0.0683,-12.2673,0.4310,-8.7558
0.4840,0.0887,-12.3052,0.0674,-12.2673,0.4285,-8.7546
0.4842,0.0883,-12.3052,0.0666,-12.2673,0.4260,-8.7530
0.4845,0.0880,-12.3052,0.0658,-12.2673,0.4237,-8.7510
0.4847,0.0877,-12.3052,0.0650,-12.2672,0.4214,-8.7487
0.4850,0.0874,-12.3052,0.0643,-12.2672,0.4193,-8.7461
0.4852,0.0871,-12.3052,0.0636,-12.2672,0.4173,-8.7431
0.4855,0.0868,-12.3052,0.0630,-12.2672,0.4155,-8.7400
0.4857,0.0865,-12.3052,0.0624,-12.2672,0.4137,-8.7366
0.4860,0.0861,-12.3052,0.0619,-12.2672,0.4122,-8.7330
0.4862,0.0858,-12.3052,0.0614,-12.2672,0.4108,-8.7293
0.4865,0.0855,-12.3052,0.0610,-12.2671,0.4096,-8.7254
0.4867,0.0852,-12.3052,0.0607,-12.2671,0.4085,-8.7215
0.4869,0.0849,-12.3052,0.0604,-12.2671,0.4076,-8.7175
0.4872,0.0846,-12.3052,0.0602,-12.2671,0.4069,-8.7135
0.4874,0.0843,-12.3052,0.0600,-12.2671,0.4063,-8.7095
0.4877,0.0840,-12.3052,0.0599,-12.2670,0.4058,-8.7056
0.4879,0.0837,-12.3052,0.0599,-12.2670,0.4056,-8.7018
0.4882,0.0834,-12.3052,0.0599,-12.2670,0.4055,-8.6981
0.4884,0.0831,-12.3052,0.0600,-12.2670,0.4055,-8.6946
0.4887,0.0828,-12.3052,0.0601,-12.2670,0.4056,-8.6913
0.4889,0.0825,-12.3052,0.0603,-12.2670,0.4059,-8.6882
0.4892,0.0822,-12.3053,0.0605,-12.2670,0.4063,-8.6854
0.4894,0.0819,-12.3053,0.0607,-12.2669,0.4069,-8.6828
0.4896,0.0816,-12.3053,0.0610,-12.2669,0.4075,-8.6806
0.4899,0.0813,-12.3053,0.0613,-12.2669,0.4082,-8.6787
0.4901,0.0810,-12.3053,0.0616,-12.2669,0.4090,-8.6772
0.4904,0.0808,-12.3053,0.0620,-12.2669,0.4098,-8.6760
0.4906,0.0805,-12.3053,0.0624,-12.2669,0.4107,-8.6753
0.4909,0.0802,-12.3053,0.0627,-12.2669,0.4116,-8.6749
0.4914,0.0796,-12.3053,0.0635,-12.2669,0.4134,-8.6753
0.4916,0.0793,-12.3053,0.0639,-12.2669,0.4143,-8.6760
0.4919,0.0790,-12.3053,0.0643,-12.2669,0.4152,-8.6772
0.4921,0.0787,-12.3053,0.0646,-12.2669,0.4160,-8.6788
0.4923,0.0785,-12.3053,0.0650,-12.2669,0.4167,-8.6807
0.4926,0.0782,-12.3053,0.0653,-12.2669,0.4174,-8.6830
0.4928,0.0779,-12.3053,0.0655,-12.2670,0.4180,-8.6856
0.4931,0.0776,-12.3053,0.0658,-12.2670,0.4184,-8.6885
0.4933,0.0773,-12.3053,0.0659,-12.2670,0.4188,-8.6917
0.4936,0.0771,-12.3053,0.0661,-12.2670,0.4190,-8.6951
0.4938,0.0768,-12.3053,0.0661,-12.2670,0.4190,-8.6987
0.4941,0.0765,-12.3053,0.0661,-12.2670,0.4189,-8.7025
0.4943,0.0762,-12.3053,0.0661,-12.2671,0.4186,-8.7064
0.4946,0.0760,-12.3053,0.0660,-12.2671,0.4182,-8.7105
0.4948,0.0757,-12.3053,0.0658,-12.2671,0.4176,-8.7146
0.4950,0.0754,-12.3053,0.0656,-12.2671,0.4169,-8.7187
0.4953,0.0752,-12.3053,0.0653,-12.2672,0.4159,-8.7227
0.4955,0.0749,-12.3053,0.0649,-12.2672,0.4148,-8.7267
0.4958,0.0746,-12.3053,0.0645,-12.2672,0.4136,-8.7306
0.4960,0.0743,-12.3053,0.0640,-12.2672,0.4122,-8.7344
0.4963,0.0741,-12.3053,0.0635,-12.2672,0.4106,-8.7380
0.4965,0.0738,-12.3053,0.0629,-12.2672,0.4090,-8.7413
0.4968,0.0736,-12.3053,0.0623,-12.2673,0.4072,-8.7444
0.4970,0.0733,-12.3053,0.0617,-12.2673,0.4053,-8.7472
0.4973,0.0730,-12.3054,0.0610,-12.2673,0.4033,-8.7498
0.4975,0.0728,-12.3054,0.0603,-12.2673,0.4012,-8.7520
0.4977,0.0725,-12.3054,0.0595,-12.2673,0.3991,-8.7538
0.4980,0.0722,-12.3054,0.0588,-12.2673,0.3969,-8.7553
0.4982,0.0720,-12.3054,0.0580,-12.2673,0.3947,-8.7564
0.4985,0.0717,-12.3054,0.0572,-12.2673,0.3925,-8.7572
0.4987,0.0715,-12.3054,0.0565,-12.2673,0.3902,-8.7576
0.4990,0.0712,-12.3054,0.0557,-12.2673,0.3880,-8.7576
0.4992,0.0710,-12.3054,0.0550,-12.2673,0.3858,-8.7572
0.4995,0.0707,-12.3054,0.0543,-12.2673,0.3837,-8.7565
0.4997,0.0704,-12.3054,0.0536,-12.2673,0.3816,-8.7554
0.5000,0.0702,-12.3054,0.0529,-12.2673,0.3796,-8.7539
0.5002,0.0699,-12.3054,0.0522,-12.2673,0.3776,-8.7522
0.5004,0.0697,-12.3054,0.0516,-12.2673,0.3758,-8.7501
0.5007,0.0694,-12.3054,0.0510,-12.2673,0.3740,-8.7478
0.5009,0.0692,-12.3054,0.0505,-12.2673,0.3724,-8.7452
0.5012,0.0689,-12.3054,0.0500,-12.2673,0.3708,-8.7424
0.5014,0.0687,-12.3054,0.0496,-12.2673,0.3694,-8.7393
0.5017,0.0685,-12.3054,0.0492,-12.2672,0.3681,-8.7361
0.5019,0.0682,-12.3054,0.0488,-12.2672,0.3669,-8.7328
0.5022,0.0680,-12.3054,0.0485,-12.2672,0.3658,-8.7294
0.5024,0.0677,-12.3054,0.0482,-12.2672,0.3649,-8.7258
0.5027,0.0675,-12.3054,0.0480,-12.2672,0.3641,-8.7223
0.5029,0.0672,-12.3054,0.0478,-12.2672,0.3634,-8.7187
0.5031,0.0670,-12.3054,0.0477,-12.2672,0.3629,-8.7151
0.5034,0.0668,-12.3054,0.0476,-12.2672,0.3625,-8.7116
0.5036,0.0665,-12.3054,0.0476,-12.2672,0.3622,-8.7082
0.5039,0.0663,-12.3054,0.0476,-12.2671,0.3620,-8.7050
0.5041,0.0660,-12.3054,0.0476,-12.2671,0.3620,-8.7018
0.5044,0.0658,-12.3054,0.0477,-12.2671,0.3620,-8.6989
0.5046,0.0656,-12.3054,0.0479,-12.2671,0.3622,-8.6961
0.5049,0.0653,-12.3054,0.0480,-12.2671,0.3625,-8.6936
0.5051,0.0651,-12.3054,0.0482,-12.2671,0.3628,-8.6913
0.5054,0.0649,-12.3054,0.0484,-12.2671,0.3632,-8.6894
0.5056,0.0646,-12.3054,0.0487,-12.2671,0.3637,-8.6877
0.5058,0.0644,-12.3054,0.0490,-12.2671,0.3642,-8.6863
0.5061,0.0642,-12.3054,0.0492,-12.2671,0.3648,-8.6853
0.5063,0.0639,-12.3054,0.0495,-12.2671,0.3654,-8.6846
0.5066,0.0637,-12.3054,0.0498,-12.2671,0.3661,-8.6842
0.5068,0.0635,-12.3054,0.0502,-12.2671,0.3667,-8.6842
0.5071,0.0633,-12.3054,0.0505,-12.2671,0.3674,-8.6846
0.5073,0.0630,-12.3054,0.0508,-12.2671,0.3680,-8.6853
0.5076,0.0628,-12.3054,0.0511,-12.2671,0.3686,-8.6863
0.5078,0.0626,-12.3054,0.0513,-12.2671,0.3692,-8.6877
0.5081,0.0623,-12.3054,0.0516,-12.2671,0.3697,-8.6894
0.5083,0.0621,-12.3055,0.0518,-12.2671,0.3702,-8.6914
0.5085,0.0619,-12.3055,0.0521,-12.2671,0.3705,-8.6938
0.5088,0.0617,-12.3055,0.0522,-12.2671,0.3708,-8.6963
0.5090,0.0615,-12.3055,0.0524,-12.2671,0.3710,-8.6991
0.5093,0.0612,-12.3055,0.0525,-12.2671,0.3711,-8.7022
0.5095,0.0610,-12.3055,0.0525,-12.2672,0.3710,-8.7054
0.5098,0.0608,-12.3055,0.0525,-12.2672,0.3709,-8.7087
0.5100,0.0606,-12.3055,0.0525,-12.2672,0.3706,-8.7122
0.5103,0.0604,-12.3055,0.0524,-12.2672,0.3702,-8.7158
0.5105,0.0601,-12.3055,0.0523,-12.2672,0.3696,-8.7194
0.5108,0.0599,-12.3055,0.0521,-12.2672,0.3690,-8.7230
0.5110,0.0597,-12.3055,0.0519,-12.2672,0.3682,-8.7266
0.5112,0.0595,-12.3055,0.0516,-12.2672,0.3672,-8.7302
0.5115,0.0593,-12.3055,0.0512,-12.2673,0.3662,-8.7336
0.5117,0.0591,-12.3055,0.0509,-12.2673,0.3650,-8.7370
0.5120,0.0589,-12.3055,0.0504,-12.2673,0.3637,-8.7401
0.5122,0.0587,-12.3055,0.0500,-12.2673,0.3623,-8.7431
0.5125,0.0584,-12.3055,0.0495,-12.2673,0.3608,-8.7458
0.5127,0.0582,-12.3055,0.0490,-12.2673,0.3593,-8.7483
0.5130,0.0580,-12.3055,0.0484,-12.2673,0.3576,-8.7506
0.5132,0.0578,-12.3055,0.0479,-12.2673,0.3559,-8.7525
0.5135,0.0576,-12.3055,0.0473,-12.2673,0.3542,-8.7542
0.5137,0.0574,-12.3055,0.0467,-12.2673,0.3524,-8.7555
0.5139,0.0572,-12.3055,0.0461,-12.2673,0.3506,-8.7565
0.5142,0.0570,-12.3055,0.0455,-12.2673,0.3487,-8.7572
0.5144,0.0568,-12.3055,0.0449,-12.2673,0.3469,-8.7575
0.5147,0.0566,-12.3055,0.0443,-12.2673,0.3451,-8.7575
0.5149,0.0564,-12.3055,0.0437,-12.2673,0.3433,-8.7572
0.5152,0.0562,-12.3055,0.0431,-12.2673,0.3415,-8.7565
0.5154,0.0560,-12.3055,0.0425,-12.2673,0.3398,-8.7556
0.5157,0.0558,-12.3055,0.0420,-12.2673,0.3381,-8.7543
0.5159,0.0556,-12.3055,0.0415,-12.2673,0.3365,-8.7527
0.5162,0.0554,-12.3055,0.0410,-12.2673,0.3350,-8.7509
0.5164,0.0552,-12.3055,0.0405,-12.2673,0.3335,-8.7488
0.5166,0.0550,-12.3055,0.0401,-12.2673,0.3321,-8.7465
0.5169,0.0548,-12.3055,0.0397,-12.2673,0.3308,-8.7440
0.5171,0.0546,-12.3055,0.0394,-12.2673,0.3296,-8.7413
0.5174,0.0544,-12.3055,0.0390,-12.2673,0.3285,-8.7384
0.5176,0.0542,-12.3055,0.0388,-12.2673,0.3275,-8.7354
0.5179,0.0540,-12.3055,0.0385,-12.2673,0.3266,-8.7324
0.5181,0.0538,-12.3055,0.0383,-12.2673,0.3258,-8.7292
0.5184,0.0536,-12.3055,0.0381,-12.2673,0.3251,-8.7260
0.5186,0.0534,-12.3055,0.0380,-12.2673,0.3245,-8.7228
0.5189,0.0532,-12.3055,0.0379,-12.2673,0.3240,-8.7197
0.5191,0.0530,-12.3055,0.0378,-12.2672,0.3236,-8.7165
0.5193,0.0529,-12.3055,0.0378,-12.2672,0.3233,-8.7135
0.5196,0.0527,-12.3055,0.0378,-12.2672,0.3231,-8.7106
0.5198,0.0525,-12.3055,0.0378,-12.2672,0.3230,-8.7078
0.5201,0.0523,-12.3055,0.0379,-12.2672,0.3230,-8.7051
0.5203,0.0521,-12.3055,0.0380,-12.2672,0.3231,-8.7027
0.5206,0.0519,-12.3055,0.0381,-12.2672,0.3232,-8.7004
0.5208,0.0517,-12.3055,0.0383,-12.2672,0.3234,-8.6984
0.5211,0.0515,-12.3055,0.0385,-12.2672,0.3237,-8.6967
0.5213,0.0514,-12.3055,0.0387,-12.2672,0.3240,-8.6952
0.5216,0.0512,-12.3055,0.0389,-12.2672,0.3243,-8.6940
0.5218,0.0510,-12.3055,0.0391,-12.2672,0.3247,-8.6930
0.5220,0.0508,-12.3055,0.0393,-12.2672,0.3252,-8.6924
0.5223,0.0506,-12.3055,0.0396,-12.2672,0.3256,-8.6921
0.5225,0.0504,-12.3055,0.0398,-12.2672,0.3261,-8.6921
0.5228,0.0503,-12.3055,0.0401,-12.2672,0.3265,-8.6924
0.5230,0.0501,-12.3055,0.0403,-12.2672,0.3269,-8.6930
0.5233,0.0499,-12.3055,0.0406,-12.2672,0.3274,-8.6940
0.5235,0.0497,-12.3055,0.0408,-12.2672,0.3277,-8.6952
0.5238,0.0495,-12.3055,0.0410,-12.2672,0.3281,-8.6967
0.5240,0.0494,-12.3055,0.0412,-12.2672,0.3284,-8.6985
0.5243,0.0492,-12.3056,0.0413,-12.2672,0.3286,-8.7005
0.5245,0.0490,-12.3056,0.0415,-12.2672,0.3287,-8.7028
0.5247,0.0488,-12.3056,0.0416,-12.2672,0.3288,-8.7053
0.5250,0.0487,-12.3056,0.0417,-12.2672,0.3288,-8.7080
0.5252,0.0485,-12.3056,0.0417,-12.2672,0.3287,-8.7109
0.5255,0.0483,-12.3056,0.0417,-12.2672,0.3285,-8.7138
0.5257,0.0481,-12.3056,0.0417,-12.2673,0.3282,-8.7169
0.5260,0.0480,-12.3056,0.0416,-12.2673,0.3278,-8.7201
0.5262,0.0478,-12.3056,0.0415,-12.2673,0.3273,-8.7233
0.5265,0.0476,-12.3056,0.0414,-12.2673,0.3267,-8.7265
0.5267,0.0475,-12.3056,0.0412,-12.2673,0.3260,-8.7297
0.5270,0.0473,-12.3056,0.0410,-12.2673,0.3252,-8.7328
0.5272,0.0471,-12.3056,0.0407,-12.2673,0.3243,-8.7359
0.5274,0.0469,-12.3056,0.0404,-12.2673,0.3233,-8.7388
0.5277,0.0468,-12.3056,0.0401,-12.2673,0.3223,-8.7416
0.5279,0.0466,-12.3056,0.0397,-12.2673,0.3211,-8.7443
0.5282,0.0464,-12.3056,0.0393,-12.2673,0.3199,-8.7467
0.5284,0.0463,-12.3056,0.0389,-12.2673,0.3186,-8.7489
0.5287,0.0461,-12.3056,0.0385,-12.2673,0.3172,-8.7509
0.5289,0.0459,-12.3056,0.0380,-12.2673,0.3158,-8.7526
0.5292,0.0458,-12.3056,0.0376,-12.2673,0.3144,-8.7541
0.5294,0.0456,-12.3056,0.0371,-12.2674,0.3129,-8.7553
0.5297,0.0454,-12.3056,0.0366,-12.2674,0.3114,-8.7562
0.5299,0.0453,-12.3056,0.0361,-12.2674,0.3099,-8.7568
0.5301,0.0451,-12.3056,0.0356,-12.2674,0.3084,-8.7571
0.5304,0.0450,-12.3056,0.0352,-12.2674,0.3069,-8.7571
0.5306,0.0448,-12.3056,0.0347,-12.2674,0.3054,-8.7568
0.5309,0.0446,-12.3056,0.0342,-12.2674,0.3039,-8.7562
0.5311,0.0445,-12.3056,0.0338,-12.2674,0.3025,-8.7553
0.5314,0.0443,-12.3056,0.0334,-12.2674,0.3011,-8.7542
0.5316,0.0442,-12.3056,0.0330,-12.2673,0.2998,-8.7528
0.5319,0.0440,-12.3056,0.0326,-12.2673,0.2985,-8.7511
0.5321,0.0438,-12.3056,0.0322,-12.2673,0.2973,-8.7493
0.5324,0.0437,-12.3056,0.0319,-12.2673,0.2961,-8.7472
0.5326,0.0435,-12.3056,0.0316,-12.2673,0.2950,-8.7450
0.5328,0.0434,-12.3056,0.0313,-12.2673,0.2940,-8.7426
0.5331,0.0432,-12.3056,0.0310,-12.2673,0.2931,-8.7400
0.5333,0.0431,-12.3056,0.0308,-12.2673,0.2922,-8.7374
0.5336,0.0429,-12.3056,0.0306,-12.2673,0.2914,-8.7346
0.5338,0.0428,-12.3056,0.0304,-12.2673,0.2907,-8.7318
0.5341,0.0426,-12.3056,0.0303,-12.2673,0.2901,-8.7290
0.5343,0.0425,-12.3056,0.0302,-12.2673,0.2896,-8.7261
0.5346,0.0423,-12.3056,0.0301,-12.2673,0.2891,-8.7233
0.5348,0.0421,-12.3056,0.0300,-12.2673,0.2888,-8.7205
0.5351,0.0420,-12.3056,0.0300,-12.2673,0.2885,-8.7178
0.5353,0.0418,-12.3056,0.0300,-12.2673,0.2883,-8.7152
0.5355,0.0417,-12.3056,0.0301,-12.2673,0.2881,-8.7127
0.5358,0.0415,-12.3056,0.0301,-12.2673,0.2880,-8.7103
0.5360,0.0414,-12.3056,0.0302,-12.2673,0.2880,-8.7081
0.5363,0.0412,-12.3056,0.0303,-12.2673,0.2881,-8.7061
0.5365,0.0411,-12.3056,0.0304,-12.2673,0.2882,-8.7044
0.5368,0.0410,-12.3056,0.0306,-12.2673,0.2883,-8.7028
0.5370,0.0408,-12.3056,0.0307,-12.2673,0.2885,-8.7014
0.5373,0.0407,-12.3056,0.0309,-12.2673,0.2888,-8.7004
0.5378,0.0404,-12.3056,0.0313,-12.2673,0.2893,-8.6990
0.5380,0.0402,-12.3056,0.0314,-12.2673,0.2896,-8.6987
0.5382,0.0401,-12.3056,0.0316,-12.2673,0.2899,-8.6987
0.5387,0.0398,-12.3056,0.0320,-12.2673,0.2905,-8.6995
0.5390,0.0396,-12.3056,0.0322,-12.2673,0.2907,-8.7004
0.5392,0.0395,-12.3056,0.0324,-12.2673,0.2910,-8.7015
0.5395,0.0394,-12.3056,0.0326,-12.2673,0.2912,-8.7028
0.5397,0.0392,-12.3056,0.0327,-12.2673,0.2913,-8.7044
0.5400,0.0391,-12.3056,0.0328,-12.2673,0.2915,-8.7062
0.5402,0.0389,-12.3056,0.0330,-12.2673,0.2915,-8.7082
0.5405,0.0388,-12.3056,0.0330,-12.2673,0.2915,-8.7104
0.5407,0.0387,-12.3056,0.0331,-12.2673,0.2915,-8.7128
0.5409,0.0385,-12.3056,0.0331,-12.2673,0.2913,-8.7154
0.5412,0.0384,-12.3056,0.0331,-12.2673,0.2911,-8.7180
0.5414,0.0383,-12.3056,0.0331,-12.2673,0.2908,-8.7207
0.5417,0.0381,-12.3056,0.0331,-12.2673,0.2904,-8.7235
0.5419,0.0380,-12.3056,0.0330,-12.2673,0.2900,-8.7264
0.5422,0.0378,-12.3056,0.0329,-12.2673,0.2895,-8.7292
0.5424,0.0377,-12.3056,0.0327,-12.2673,0.2889,-8.7320
0.5427,0.0376,-12.3056,0.0325,-12.2673,0.2882,-8.7348
0.5429,0.0374,-12.3056,0.0323,-12.2673,0.2874,-8.7375
0.5432,0.0373,-12.3056,0.0321,-12.2673,0.2866,-8.7401
0.5434,0.0372,-12.3056,0.0318,-12.2673,0.2857,-8.7426
0.5436,0.0370,-12.3056,0.0315,-12.2673,0.2847,-8.7449
0.5439,0.0369,-12.3056,0.0312,-12.2673,0.2837,-8.7471
0.5441,0.0368,-12.3056,0.0309,-12.2674,0.2826,-8.7491
0.5444,0.0366,-12.3056,0.0306,-12.2674,0.2814,-8.7508
0.5446,0.0365,-12.3056,0.0302,-12.2674,0.2803,-8.7524
0.5449,0.0364,-12.3056,0.0298,-12.2674,0.2791,-8.7537
0.5451,0.0362,-12.3056,0.0295,-12.2674,0.2779,-8.7547
0.5454,0.0361,-12.3056,0.0291,-12.2674,0.2766,-8.7555
0.5456,0.0360,-12.3056,0.0287,-12.2674,0.2754,-8.7560
0.5459,0.0359,-12.3056,0.0283,-12.2674,0.2741,-8.7563
0.5461,0.0357,-12.3056,0.0279,-12.2674,0.2729,-8.7563
0.5463,0.0356,-12.3056,0.0276,-12.2674,0.2717,-8.7560
0.5466,0.0355,-12.3056,0.0272,-12.2674,0.2704,-8.7555
0.5468,0.0353,-12.3056,0.0268,-12.2674,0.2693,-8.7548
0.5471,0.0352,-12.3056,0.0265,-12.2674,0.2681,-8.7537
0.5473,0.0351,-12.3056,0.0262,-12.2674,0.2670,-8.7525
0.5476,0.0350,-12.3056,0.0259,-12.2674,0.2659,-8.7510
0.5478,0.0348,-12.3056,0.0256,-12.2674,0.2649,-8.7494
0.5481,0.0347,-12.3056,0.0253,-12.2674,0.2639,-8.7475
0.5483,0.0346,-12.3056,0.0251,-12.2674,0.2630,-8.7455
0.5486,0.0345,-12.3056,0.0248,-12.2673,0.2621,-8.7434
0.5488,0.0343,-12.3056,0.0246,-12.2673,0.2613,-8.7411
0.5490,0.0342,-12.3056,0.0245,-12.2673,0.2606,-8.7388
0.5493,0.0341,-12.3056,0.0243,-12.2673,0.2599,-8.7363
0.5495,0.0340,-12.3056,0.0242,-12.2673,0.2593,-8.7338
0.5498,0.0339,-12.3056,0.0241,-12.2673,0.2588,-8.7313
0.5500,0.0337,-12.3056,0.0240,-12.2673,0.2583,-8.7287
0.5503,0.0336,-12.3056,0.0239,-12.2673,0.2579,-8.7262
0.5505,0.0335,-12.3056,0.0239,-12.2673,0.2576,-8.7237
0.5508,0.0334,-12.3056,0.0238,-12.2673,0.2573,-8.7213
0.5510,0.0332,-12.3056,0.0239,-12.2673,0.2571,-8.7190
0.5513,0.0331,-12.3056,0.0239,-12.2673,0.2569,-8.7167
0.5515,0.0330,-12.3056,0.0239,-12.2673,0.2568,-8.7147
0.5517,0.0329,-12.3056,0.0240,-12.2673,0.2567,-8.7127
0.5520,0.0328,-12.3056,0.0241,-12.2673,0.2567,-8.7109
0.5522,0.0327,-12.3056,0.0242,-12.2673,0.2567,-8.7093
0.5525,0.0325,-12.3056,0.0243,-12.2673,0.2568,-8.7079
0.5527,0.0324,-12.3056,0.0244,-12.2673,0.2569,-8.7067
0.5530,0.0323,-12.3056,0.0245,-12.2673,0.2571,-8.7058
0.5532,0.0322,-12.3056,0.0247,-12.2673,0.2572,-8.7050
0.5537,0.0320,-12.3056,0.0250,-12.2673,0.2576,-8.7043
0.5542,0.0317,-12.3056,0.0253,-12.2673,0.2579,-8.7045
0.5547,0.0315,-12.3056,0.0256,-12.2673,0.2582,-8.7058
0.5549,0.0314,-12.3056,0.0257,-12.2673,0.2584,-8.7067
0.5552,0.0313,-12.3056,0.0259,-12.2673,0.2585,-8.7079
0.5554,0.0312,-12.3056,0.0260,-12.2673,0.2586,-8.7093
0.5557,0.0311,-12.3057,0.0261,-12.2673,0.2586,-8.7110
0.5559,0.0309,-12.3057,0.0262,-12.2673,0.2586,-8.7128
0.5562,0.0308,-12.3057,0.0262,-12.2673,0.2585,-8.7147
0.5564,0.0307,-12.3057,0.0263,-12.2673,0.2584,-8.7168
0.5567,0.0306,-12.3057,0.0263,-12.2673,0.2583,-8.7191
0.5569,0.0305,-12.3057,0.0263,-12.2673,0.2580,-8.7214
0.5571,0.0304,-12.3057,0.0263,-12.2673,0.2578,-8.7238
0.5574,0.0303,-12.3057,0.0263,-12.2673,0.2574,-8.7263
0.5576,0.0302,-12.3057,0.0262,-12.2673,0.2570,-8.7288
0.5579,0.0301,-12.3057,0.0261,-12.2673,0.2565,-8.7314
0.5581,0.0300,-12.3057,0.0260,-12.2673,0.2560,-8.7339
0.5584,0.0299,-12.3057,0.0258,-12.2673,0.2554,-8.7363
0.5586,0.0297,-12.3057,0.0257,-12.2673,0.2548,-8.7387
0.5589,0.0296,-12.3057,0.0255,-12.2674,0.2541,-8.7410
0.5591,0.0295,-12.3057,0.0253,-12.2674,0.2533,-8.7432
0.5594,0.0294,-12.3057,0.0251,-12.2674,0.2525,-8.7453
0.5596,0.0293,-12.3057,0.0248,-12.2674,0.2516,-8.7472
0.5598,0.0292,-12.3057,0.0245,-12.2674,0.2507,-8.7490
0.5601,0.0291,-12.3057,0.0243,-12.2674,0.2498,-8.7505
0.5603,0.0290,-12.3057,0.0240,-12.2674,0.2488,-8.7519
0.5606,0.0289,-12.3057,0.0237,-12.2674,0.2478,-8.7530
0.5608,0.0288,-12.3057,0.0234,-12.2674,0.2468,-8.7540
0.5611,0.0287,-12.3057,0.0231,-12.2674,0.2458,-8.7547
0.5613,0.0286,-12.3057,0.0228,-12.2674,0.2447,-8.7551
0.5616,0.0285,-12.3057,0.0225,-12.2674,0.2437,-8.7554
0.5618,0.0284,-12.3057,0.0222,-12.2674,0.2427,-8.7554
0.5621,0.0283,-12.3057,0.0219,-12.2674,0.2416,-8.7551
0.5623,0.0282,-12.3057,0.0216,-12.2674,0.2406,-8.7547
0.5625,0.0281,-12.3057,0.0213,-12.2674,0.2396,-8.7540
0.5628,0.0280,-12.3057,0.0210,-12.2674,0.2387,-8.7531
0.5630,0.0279,-12.3057,0.0208,-12.2674,0.2377,-8.7520
0.5633,0.0278,-12.3057,0.0205,-12.2674,0.2368,-8.7507
0.5635,0.0277,-12.3057,0.0203,-12.2674,0.2360,-8.7492
0.5638,0.0276,-12.3057,0.0201,-12.2674,0.2352,-8.7476
0.5640,0.0275,-12.3057,0.0199,-12.2674,0.2344,-8.7458
0.5643,0.0274,-12.3057,0.0197,-12.2674,0.2337,-8.7439
0.5645,0.0273,-12.3057,0.0196,-12.2674,0.2330,-8.7419
0.5648,0.0272,-12.3057,0.0194,-12.2674,0.2323,-8.7397
0.5650,0.0271,-12.3057,0.0193,-12.2674,0.2318,-8.7376
0.5652,0.0270,-12.3057,0.0192,-12.2674,0.2312,-8.7353
0.5655,0.0269,-12.3057,0.0191,-12.2674,0.2308,-8.7331
0.5657,0.0268,-12.3057,0.0190,-12.2673,0.2303,-8.7308
0.5660,0.0267,-12.3057,0.0190,-12.2673,0.2300,-8.7286
0.5662,0.0266,-12.3057,0.0190,-12.2673,0.2296,-8.7263
0.5665,0.0265,-12.3057,0.0189,-12.2673,0.2294,-8.7242
0.5667,0.0264,-12.3057,0.0189,-12.2673,0.2292,-8.7221
0.5670,0.0263,-12.3057,0.0190,-12.2673,0.2290,-8.7201
0.5672,0.0262,-12.3057,0.0190,-12.2673,0.2288,-8.7183
0.5675,0.0261,-12.3057,0.0191,-12.2673,0.2288,-8.7165
0.5677,0.0260,-12.3057,0.0191,-12.2673,0.2287,-8.7149
0.5679,0.0259,-12.3057,0.0192,-12.2673,0.2287,-8.7135
0.5682,0.0259,-12.3057,0.0193,-12.2673,0.2287,-8.7123
0.5684,0.0258,-12.3057,0.0194,-12.2673,0.2287,-8.7112
0.5687,0.0257,-12.3057,0.0195,-12.2673,0.2288,-8.7103
0.5689,0.0256,-12.3057,0.0196,-12.2673,0.2289,-8.7097
0.5692,0.0255,-12.3057,0.0197,-12.2673,0.2289,-8.7092
0.5701,0.0251,-12.3057,0.0202,-12.2673,0.2293,-8.7097
0.5706,0.0249,-12.3057,0.0204,-12.2673,0.2295,-8.7112
0.5709,0.0249,-12.3057,0.0205,-12.2673,0.2295,-8.7123
0.5711,0.0248,-12.3057,0.0206,-12.2673,0.2295,-8.7135
0.5714,0.0247,-12.3057,0.0207,-12.2673,0.2295,-8.7149
0.5716,0.0246,-12.3057,0.0208,-12.2673,0.2294,-8.7165
0.5719,0.0245,-12.3057,0.0208,-12.2673,0.2294,-8.7183
0.5721,0.0244,-12.3057,0.0209,-12.2673,0.2292,-8.7202
0.5724,0.0243,-12.3057,0.0209,-12.2673,0.2290,-8.7221
0.5726,0.0242,-12.3057,0.0209,-12.2673,0.2288,-8.7242
0.5728,0.0242,-12.3057,0.0209,-12.2673,0.2286,-8.7264
0.5731,0.0241,-12.3057,0.0209,-12.2674,0.2282,-8.7286
0.5733,0.0240,-12.3057,0.0208,-12.2674,0.2279,-8.7308
0.5736,0.0239,-12.3057,0.0207,-12.2674,0.2274,-8.7330
0.5738,0.0238,-12.3057,0.0206,-12.2674,0.2270,-8.7353
0.5741,0.0237,-12.3057,0.0205,-12.2674,0.2265,-8.7374
0.5743,0.0236,-12.3057,0.0204,-12.2674,0.2259,-8.7396
0.5746,0.0236,-12.3057,0.0202,-12.2674,0.2253,-8.7416
0.5748,0.0235,-12.3057,0.0201,-12.2674,0.2247,-8.7436
0.5751,0.0234,-12.3057,0.0199,-12.2674,0.2240,-8.7454
0.5753,0.0233,-12.3057,0.0197,-12.2674,0.2232,-8.7471
0.5755,0.0232,-12.3057,0.0195,-12.2674,0.2225,-8.7486
0.5758,0.0231,-12.3057,0.0193,-12.2674,0.2217,-8.7500
0.5760,0.0230,-12.3057,0.0191,-12.2674,0.2209,-8.7512
0.5763,0.0230,-12.3057,0.0188,-12.2674,0.2201,-8.7523
0.5765,0.0229,-12.3057,0.0186,-12.2674,0.2192,-8.7531
0.5768,0.0228,-12.3057,0.0183,-12.2674,0.2184,-8.7537
0.5770,0.0227,-12.3057,0.0181,-12.2674,0.2175,-8.7541
0.5775,0.0226,-12.3057,0.0176,-12.2674,0.2158,-8.7543
0.5778,0.0225,-12.3057,0.0174,-12.2674,0.2149,-8.7541
0.5780,0.0224,-12.3057,0.0172,-12.2674,0.2141,-8.7537
0.5782,0.0223,-12.3057,0.0169,-12.2674,0.2133,-8.7531
0.5785,0.0222,-12.3057,0.0167,-12.2674,0.2125,-8.7523
0.5787,0.0222,-12.3057,0.0165,-12.2674,0.2117,-8.7513
0.5790,0.0221,-12.3057,0.0163,-12.2674,0.2109,-8.7502
0.5792,0.0220,-12.3057,0.0161,-12.2674,0.2102,-8.7489
0.5795,0.0219,-12.3057,0.0160,-12.2674,0.2095,-8.7474
0.5797,0.0218,-12.3057,0.0158,-12.2674,0.2088,-8.7458
0.5800,0.0218,-12.3057,0.0157,-12.2674,0.2082,-8.7441
0.5802,0.0217,-12.3057,0.0155,-12.2674,0.2076,-8.7423
0.5805,0.0216,-12.3057,0.0154,-12.2674,0.2071,-8.7404
0.5807,0.0215,-12.3057,0.0153,-12.2674,0.2066,-8.7385
0.5809,0.0215,-12.3057,0.0152,-12.2674,0.2061,-8.7365
0.5812,0.0214,-12.3057,0.0152,-12.2674,0.2057,-8.7345
0.5814,0.0213,-12.3057,0.0151,-12.2674,0.2053,-8.7325
0.5817,0.0212,-12.3057,0.0151,-12.2674,0.2050,-8.7304
0.5819,0.0211,-12.3057,0.0151,-12.2674,0.2047,-8.7285
0.5822,0.0211,-12.3057,0.0150,-12.2674,0.2044,-8.7266
0.5824,0.0210,-12.3057,0.0150,-12.2674,0.2042,-8.7247
0.5827,0.0209,-12.3057,0.0151,-12.2674,0.2040,-8.7229
0.5829,0.0208,-12.3057,0.0151,-12.2674,0.2039,-8.7213
0.5832,0.0208,-12.3057,0.0151,-12.2674,0.2038,-8.7197
0.5834,0.0207,-12.3057,0.0152,-12.2674,0.2037,-8.7183
0.5836,0.0206,-12.3057,0.0152,-12.2674,0.2036,-8.7170
0.5839,0.0205,-12.3057,0.0153,-12.2674,0.2036,-8.7159
0.5841,0.0205,-12.3057,0.0154,-12.2674,0.2036,-8.7150
0.5844,0.0204,-12.3057,0.0155,-12.2673,0.2036,-8.7142
0.5846,0.0203,-12.3057,0.0156,-12.2673,0.2036,-8.7136
0.5849,0.0203,-12.3057,0.0157,-12.2673,0.2036,-8.7132
0.5863,0.0198,-12.3057,0.0162,-12.2674,0.2038,-8.7150
0.5866,0.0197,-12.3057,0.0163,-12.2674,0.2038,-8.7159
0.5868,0.0197,-12.3057,0.0164,-12.2674,0.2038,-8.7170
0.5871,0.0196,-12.3057,0.0165,-12.2674,0.2037,-8.7183
0.5873,0.0195,-12.3057,0.0165,-12.2674,0.2036,-8.7197
0.5876,0.0195,-12.3057,0.0166,-12.2674,0.2035,-8.7213
0.5878,0.0194,-12.3057,0.0166,-12.2674,0.2034,-8.7229
0.5881,0.0193,-12.3057,0.0166,-12.2674,0.2032,-8.7247
0.5883,0.0193,-12.3057,0.0166,-12.2674,0.2030,-8.7265
0.5886,0.0192,-12.3057,0.0166,-12.2674,0.2027,-8.7284
0.5888,0.0191,-12.3057,0.0166,-12.2674,0.2024,-8.7304
0.5890,0.0191,-12.3057,0.0165,-12.2674,0.2021,-8.7324
0.5893,0.0190,-12.3057,0.0165,-12.2674,0.2017,-8.7344
0.5895,0.0189,-12.3057,0.0164,-12.2674,0.2013,-8.7363
0.5898,0.0188,-12.3057,0.0163,-12.2674,0.2009,-8.7383
0.5900,0.0188,-12.3057,0.0162,-12.2674,0.2004,-8.7401
0.5903,0.0187,-12.3057,0.0161,-12.2674,0.1999,-8.7420
0.5905,0.0186,-12.3057,0.0160,-12.2674,0.1993,-8.7437
0.5908,0.0186,-12.3057,0.0158,-12.2674,0.1987,-8.7453
0.5910,0.0185,-12.3057,0.0157,-12.2674,0.1981,-8.7468
0.5913,0.0184,-12.3057,0.0155,-12.2674,0.1975,-8.7482
0.5915,0.0184,-12.3057,0.0153,-12.2674,0.1968,-8.7494
0.5917,0.0183,-12.3057,0.0151,-12.2674,0.1961,-8.7505
0.5920,0.0182,-12.3057,0.0149,-12.2674,0.1954,-8.7514
0.5922,0.0182,-12.3057,0.0148,-12.2674,0.1947,-8.7522
0.5925,0.0181,-12.3057,0.0146,-12.2674,0.1940,-8.7527
0.5927,0.0181,-12.3057,0.0144,-12.2674,0.1933,-8.7531
0.5932,0.0179,-12.3057,0.0140,-12.2674,0.1919,-8.7533
0.5935,0.0179,-12.3057,0.0138,-12.2674,0.1911,-8.7531
0.5937,0.0178,-12.3057,0.0136,-12.2674,0.1904,-8.7527
0.5940,0.0177,-12.3057,0.0135,-12.2674,0.1898,-8.7522
0.5942,0.0177,-12.3057,0.0133,-12.2674,0.1891,-8.7515
0.5944,0.0176,-12.3057,0.0131,-12.2674,0.1884,-8.7506
0.5947,0.0175,-12.3057,0.0130,-12.2674,0.1878,-8.7496
0.5949,0.0175,-12.3057,0.0128,-12.2674,0.1872,-8.7484
0.5952,0.0174,-12.3057,0.0127,-12.2674,0.1866,-8.7471
0.5954,0.0174,-12.3057,0.0126,-12.2674,0.1860,-8.7457
0.5957,0.0173,-12.3057,0.0124,-12.2674,0.1855,-8.7442
0.5959,0.0172,-12.3057,0.0123,-12.2674,0.1850,-8.7425
0.5962,0.0172,-12.3057,0.0123,-12.2674,0.1845,-8.7409
0.5964,0.0171,-12.3057,0.0122,-12.2674,0.1841,-8.7391
0.5967,0.0170,-12.3057,0.0121,-12.2674,0.1837,-8.7374
0.5969,0.0170,-12.3057,0.0121,-12.2674,0.1833,-8.7356
0.5971,0.0169,-12.3057,0.0120,-12.2674,0.1830,-8.7338
0.5974,0.0169,-12.3057,0.0120,-12.2674,0.1827,-8.7320
0.5976,0.0168,-12.3057,0.0120,-12.2674,0.1824,-8.7302
0.5979,0.0167,-12.3057,0.0120,-12.2674,0.1822,-8.7285
0.5981,0.0167,-12.3057,0.0120,-12.2674,0.1820,-8.7269
0.5984,0.0166,-12.3057,0.0120,-12.2674,0.1818,-8.7253
0.5986,0.0166,-12.3057,0.0120,-12.2674,0.1816,-8.7238
0.5989,0.0165,-12.3057,0.0120,-12.2674,0.1815,-8.7224
0.5991,0.0164,-12.3057,0.0121,-12.2674,0.1814,-8.7212
0.5994,0.0164,-12.3057,0.0121,-12.2674,0.1813,-8.7200
0.5996,0.0163,-12.3057,0.0122,-12.2674,0.1813,-8.7190
0.5998,0.0163,-12.3057,0.0122,-12.2674,0.1812,-8.7182
0.6003,0.0161,-12.3057,0.0124,-12.2674,0.1812,-8.7170
0.6008,0.0160,-12.3057,0.0125,-12.2674,0.1811,-8.7165
0.6013,0.0159,-12.3057,0.0127,-12.2674,0.1811,-8.7167
0.6018,0.0158,-12.3057,0.0128,-12.2674,0.1811,-8.7175
0.6023,0.0157,-12.3057,0.0130,-12.2674,0.1810,-8.7190
0.6025,0.0156,-12.3057,0.0130,-12.2674,0.1809,-8.7200
0.6028,0.0156,-12.3057,0.0131,-12.2674,0.1808,-8.7212
0.6030,0.0155,-12.3057,0.0131,-12.2674,0.1807,-8.7224
0.6033,0.0155,-12.3057,0.0132,-12.2674,0.1806,-8.7238
0.6035,0.0154,-12.3057,0.0132,-12.2674,0.1805,-8.7253
0.6038,0.0154,-12.3057,0.0132,-12.2674,0.1803,-8.7268
0.6040,0.0153,-12.3057,0.0132,-12.2674,0.1801,-8.7284
0.6043,0.0152,-12.3057,0.0132,-12.2674,0.1798,-8.7301
0.6045,0.0152,-12.3057,0.0132,-12.2674,0.1796,-8.7319
0.6048,0.0151,-12.3057,0.0131,-12.2674,0.1793,-8.7336
0.6050,0.0151,-12.3057,0.0131,-12.2674,0.1789,-8.7354
0.6052,0.0150,-12.3057,0.0130,-12.2674,0.1786,-8.7371
0.6055,0.0150,-12.3057,0.0130,-12.2674,0.1782,-8.7389
0.6057,0.0149,-12.3057,0.0129,-12.2674,0.1778,-8.7405
0.6060,0.0149,-12.3057,0.0128,-12.2674,0.1773,-8.7421
0.6062,0.0148,-12.3057,0.0127,-12.2674,0.1769,-8.7437
0.6065,0.0148,-12.3057,0.0126,-12.2674,0.1764,-8.7451
0.6067,0.0147,-12.3057,0.0124,-12.2674,0.1759,-8.7465
0.6070,0.0147,-12.3057,0.0123,-12.2674,0.1753,-8.7477
0.6072,0.0146,-12.3057,0.0122,-12.2674,0.1748,-8.7488
0.6075,0.0146,-12.3057,0.0120,-12.2674,0.1742,-8.7497
0.6077,0.0145,-12.3057,0.0119,-12.2674,0.1736,-8.7505
0.6079,0.0144,-12.3057,0.0117,-12.2674,0.1730,-8.7512
0.6082,0.0144,-12.3057,0.0116,-12.2674,0.1724,-8.7517
0.6084,0.0143,-12.3057,0.0114,-12.2674,0.1718,-8.7520
0.6087,0.0143,-12.3057,0.0113,-12.2674,0.1712,-8.7522
0.6092,0.0142,-12.3057,0.0110,-12.2674,0.1700,-8.7520
0.6094,0.0141,-12.3057,0.0108,-12.2674,0.1694,-8.7517
0.6097,0.0141,-12.3057,0.0107,-12.2674,0.1688,-8.7512
0.6099,0.0140,-12.3057,0.0105,-12.2674,0.1683,-8.7506
0.6102,0.0140,-12.3057,0.0104,-12.2674,0.1677,-8.7498
0.6104,0.0139,-12.3057,0.0103,-12.2674,0.1672,-8.7489
0.6106,0.0139,-12.3057,0.0102,-12.2674,0.1666,-8.7478
0.6109,0.0138,-12.3057,0.0101,-12.2674,0.1661,-8.7467
0.6111,0.0138,-12.3057,0.0100,-12.2674,0.1657,-8.7454
0.6114,0.0137,-12.3057,0.0099,-12.2674,0.1652,-8.7441
0.6116,0.0137,-12.3057,0.0098,-12.2674,0.1648,-8.7426
0.6119,0.0136,-12.3057,0.0097,-12.2674,0.1644,-8.7411
0.6121,0.0136,-12.3057,0.0097,-12.2674,0.1640,-8.7396
0.6124,0.0135,-12.3057,0.0096,-12.2674,0.1636,-8.7380
0.6126,0.0135,-12.3057,0.0096,-12.2674,0.1633,-8.7364
0.6129,0.0134,-12.3057,0.0095,-12.2674,0.1630,-8.7348
0.6131,0.0134,-12.3057,0.0095,-12.2674,0.1627,-8.7332
0.6133,0.0133,-12.3057,0.0095,-12.2674,0.1625,-8.7316
0.6136,0.0133,-12.3057,0.0095,-12.2674,0.1623,-8.7301
0.6138,0.0133,-12.3057,0.0095,-12.2674,0.1621,-8.7287
0.6141,0.0132,-12.3057,0.0095,-12.2674,0.1619,-8.7272
0.6143,0.0132,-12.3057,0.0095,-12.2674,0.1618,-8.7259
0.6146,0.0131,-12.3057,0.0095,-12.2674,0.1616,-8.7247
0.6148,0.0131,-12.3057,0.0096,-12.2674,0.1615,-8.7236
0.6151,0.0130,-12.3057,0.0096,-12.2674,0.1614,-8.7226
0.6153,0.0130,-12.3057,0.0097,-12.2674,0.1613,-8.7217
0.6156,0.0129,-12.3057,0.0097,-12.2674,0.1613,-8.7209
0.6158,0.0129,-12.3057,0.0098,-12.2674,0.1612,-8.7203
0.6165,0.0127,-12.3057,0.0099,-12.2674,0.1611,-8.7194
0.6180,0.0125,-12.3057,0.0103,-12.2674,0.1608,-8.7217
0.6183,0.0124,-12.3057,0.0103,-12.2674,0.1607,-8.7226
0.6185,0.0124,-12.3057,0.0104,-12.2674,0.1606,-8.7236
0.6187,0.0123,-12.3057,0.0104,-12.2674,0.1605,-8.7247
0.6190,0.0123,-12.3057,0.0104,-12.2674,0.1603,-8.7259
0.6192,0.0122,-12.3057,0.0105,-12.2674,0.1602,-8.7272
0.6195,0.0122,-12.3057,0.0105,-12.2674,0.1600,-8.7286
0.6197,0.0122,-12.3057,0.0105,-12.2674,0.1598,-8.7300
0.6200,0.0121,-12.3057,0.0105,-12.2674,0.1596,-8.7315
0.6202,0.0121,-12.3057,0.0105,-12.2674,0.1593,-8.7331
0.6205,0.0120,-12.3057,0.0104,-12.2674,0.1591,-8.7346
0.6207,0.0120,-12.3057,0.0104,-12.2674,0.1588,-8.7362
0.6210,0.0119,-12.3057,0.0103,-12.2674,0.1585,-8.7378
0.6212,0.0119,-12.3057,0.0103,-12.2674,0.1581,-8.7393
0.6214,0.0119,-12.3057,0.0102,-12.2674,0.1578,-8.7408
0.6217,0.0118,-12.3057,0.0101,-12.2674,0.1574,-8.7422
0.6219,0.0118,-12.3057,0.0101,-12.2674,0.1570,-8.7436
0.6222,0.0117,-12.3057,0.0100,-12.2674,0.1566,-8.7448
0.6224,0.0117,-12.3057,0.0099,-12.2674,0.1561,-8.7460
0.6227,0.0116,-12.3057,0.0098,-12.2674,0.1557,-8.7471
0.6229,0.0116,-12.3057,0.0097,-12.2674,0.1552,-8.7481
0.6232,0.0116,-12.3057,0.0095,-12.2674,0.1547,-8.7489
0.6234,0.0115,-12.3057,0.0094,-12.2674,0.1542,-8.7496
0.6237,0.0115,-12.3057,0.0093,-12.2674,0.1537,-8.7502
0.6239,0.0114,-12.3057,0.0092,-12.2674,0.1532,-8.7507
0.6244,0.0114,-12.3057,0.0090,-12.2674,0.1522,-8.7511
0.6249,0.0113,-12.3057,0.0087,-12.2674,0.1512,-8.7510
0.6254,0.0112,-12.3057,0.0085,-12.2674,0.1502,-8.7502
0.6259,0.0111,-12.3057,0.0083,-12.2674,0.1492,-8.7490
0.6261,0.0111,-12.3057,0.0082,-12.2674,0.1488,-8.7482
0.6264,0.0110,-12.3057,0.0081,-12.2674,0.1483,-8.7472
0.6266,0.0110,-12.3057,0.0080,-12.2674,0.1479,-8.7462
0.6268,0.0110,-12.3057,0.0079,-12.2674,0.1475,-8.7451
0.6271,0.0109,-12.3057,0.0079,-12.2674,0.1471,-8.7439
0.6273,0.0109,-12.3057,0.0078,-12.2674,0.1468,-8.7426
0.6276,0.0108,-12.3057,0.0077,-12.2674,0.1464,-8.7413
0.6278,0.0108,-12.3057,0.0077,-12.2674,0.1461,-8.7399
0.6281,0.0108,-12.3057,0.0076,-12.2674,0.1458,-8.7385
0.6283,0.0107,-12.3057,0.0076,-12.2674,0.1455,-8.7371
0.6286,0.0107,-12.3057,0.0076,-12.2674,0.1452,-8.7356
0.6288,0.0106,-12.3057,0.0076,-12.2674,0.1450,-8.7342
0.6291,0.0106,-12.3057,0.0075,-12.2674,0.1447,-8.7328
0.6293,0.0106,-12.3057,0.0075,-12.2674,0.1445,-8.7315
0.6295,0.0105,-12.3057,0.0075,-12.2674,0.1443,-8.7302
0.6298,0.0105,-12.3057,0.0076,-12.2674,0.1442,-8.7289
0.6300,0.0105,-12.3057,0.0076,-12.2674,0.1440,-8.7277
0.6303,0.0104,-12.3057,0.0076,-12.2674,0.1439,-8.7266
0.6305,0.0104,-12.3057,0.0076,-12.2674,0.1438,-8.7256
0.6308,0.0103,-12.3057,0.0076,-12.2674,0.1437,-8.7247
0.6310,0.0103,-12.3057,0.0077,-12.2674,0.1436,-8.7240
0.6313,0.0103,-12.3057,0.0077,-12.2674,0.1435,-8.7233
0.6318,0.0102,-12.3057,0.0078,-12.2674,0.1433,-8.7223
0.6337,0.0099,-12.3057,0.0082,-12.2674,0.1428,-8.7240
0.6340,0.0099,-12.3057,0.0082,-12.2674,0.1427,-8.7247
0.6342,0.0098,-12.3057,0.0082,-12.2674,0.1426,-8.7256
0.6345,0.0098,-12.3057,0.0083,-12.2674,0.1425,-8.7266
0.6347,0.0098,-12.3057,0.0083,-12.2674,0.1423,-8.7277
0.6349,0.0097,-12.3057,0.0083,-12.2674,0.1422,-8.7289
0.6352,0.0097,-12.3057,0.0083,-12.2674,0.1420,-8.7301
0.6354,0.0097,-12.3057,0.0083,-12.2674,0.1418,-8.7314
0.6357,0.0096,-12.3057,0.0083,-12.2674,0.1416,-8.7327
0.6359,0.0096,-12.3057,0.0083,-12.2674,0.1414,-8.7341
0.6362,0.0096,-12.3057,0.0083,-12.2674,0.1412,-8.7354
0.6364,0.0095,-12.3057,0.0083,-12.2674,0.1409,-8.7368
0.6367,0.0095,-12.3057,0.0082,-12.2674,0.1406,-8.7382
0.6369,0.0095,-12.3057,0.0082,-12.2674,0.1404,-8.7396
0.6372,0.0094,-12.3057,0.0081,-12.2674,0.1400,-8.7409
0.6374,0.0094,-12.3057,0.0081,-12.2674,0.1397,-8.7422
0.6376,0.0094,-12.3057,0.0080,-12.2674,0.1394,-8.7434
0.6379,0.0093,-12.3057,0.0079,-12.2674,0.1390,-8.7445
0.6381,0.0093,-12.3057,0.0078,-12.2674,0.1386,-8.7456
0.6384,0.0093,-12.3057,0.0078,-12.2674,0.1382,-8.7465
0.6389,0.0092,-12.3057,0.0076,-12.2674,0.1374,-8.7481
0.6391,0.0092,-12.3057,0.0075,-12.2674,0.1370,-8.7488
0.6396,0.0091,-12.3057,0.0073,-12.2674,0.1362,-8.7497
0.6401,0.0090,-12.3057,0.0071,-12.2674,0.1353,-8.7501
0.6406,0.0090,-12.3057,0.0069,-12.2674,0.1344,-8.7499
0.6411,0.0089,-12.3057,0.0067,-12.2674,0.1336,-8.7493
0.6413,0.0089,-12.3057,0.0067,-12.2674,0.1332,-8.7488
0.6416,0.0088,-12.3057,0.0066,-12.2674,0.1328,-8.7482
0.6418,0.0088,-12.3057,0.0065,-12.2674,0.1324,-8.7475
0.6423,0.0087,-12.3057,0.0064,-12.2674,0.1317,-8.7457
0.6426,0.0087,-12.3057,0.0063,-12.2674,0.1313,-8.7447
0.6428,0.0087,-12.3057,0.0062,-12.2674,0.1310,-8.7436
0.6430,0.0086,-12.3057,0.0062,-12.2674,0.1307,-8.7425
0.6433,0.0086,-12.3057,0.0061,-12.2674,0.1304,-8.7413
0.6435,0.0086,-12.3057,0.0061,-12.2674,0.1301,-8.7401
0.6438,0.0086,-12.3057,0.0061,-12.2674,0.1298,-8.7388
0.6440,0.0085,-12.3057,0.0060,-12.2674,0.1296,-8.7376
0.6443,0.0085,-12.3057,0.0060,-12.2674,0.1293,-8.7363
0.6445,0.0085,-12.3057,0.0060,-12.2674,0.1291,-8.7350
0.6448,0.0084,-12.3057,0.0060,-12.2674,0.1289,-8.7338
0.6450,0.0084,-12.3057,0.0060,-12.2674,0.1287,-8.7326
0.6453,0.0084,-12.3057,0.0060,-12.2674,0.1285,-8.7314
0.6455,0.0083,-12.3057,0.0060,-12.2674,0.1284,-8.7303
0.6457,0.0083,-12.3057,0.0060,-12.2674,0.1282,-8.7293
0.6460,0.0083,-12.3057,0.0060,-12.2674,0.1281,-8.7283
0.6462,0.0082,-12.3057,0.0060,-12.2674,0.1280,-8.7274
0.6467,0.0082,-12.3057,0.0061,-12.2674,0.1278,-8.7259
0.6470,0.0082,-12.3057,0.0061,-12.2674,0.1277,-8.7253
0.6475,0.0081,-12.3057,0.0062,-12.2674,0.1275,-8.7245
0.6489,0.0079,-12.3057,0.0064,-12.2674,0.1270,-8.7248
0.6494,0.0079,-12.3057,0.0065,-12.2674,0.1269,-8.7259
0.6497,0.0078,-12.3057,0.0065,-12.2674,0.1268,-8.7266
0.6502,0.0078,-12.3057,0.0066,-12.2674,0.1265,-8.7283
0.6504,0.0078,-12.3057,0.0066,-12.2674,0.1264,-8.7292
0.6507,0.0077,-12.3057,0.0066,-12.2674,0.1263,-8.7302
0.6509,0.0077,-12.3057,0.0066,-12.2674,0.1261,-8.7313
0.6511,0.0077,-12.3057,0.0066,-12.2674,0.1259,-8.7325
0.6514,0.0076,-12.3057,0.0066,-12.2674,0.1257,-8.7337
0.6516,0.0076,-12.3057,0.0066,-12.2674,0.1255,-8.7349
0.6519,0.0076,-12.3057,0.0066,-12.2674,0.1253,-8.7361
0.6521,0.0076,-12.3057,0.0066,-12.2674,0.1251,-8.7373
0.6524,0.0075,-12.3057,0.0065,-12.2674,0.1249,-8.7386
0.6526,0.0075,-12.3057,0.0065,-12.2674,0.1246,-8.7398
0.6529,0.0075,-12.3057,0.0064,-12.2674,0.1243,-8.7409
0.6531,0.0075,-12.3057,0.0064,-12.2674,0.1240,-8.7421
0.6534,0.0074,-12.3057,0.0063,-12.2674,0.1237,-8.7431
0.6536,0.0074,-12.3057,0.0063,-12.2674,0.1234,-8.7441
0.6538,0.0074,-12.3057,0.0062,-12.2674,0.1231,-8.7451
0.6541,0.0074,-12.3057,0.0062,-12.2674,0.1228,-8.7459
0.6543,0.0073,-12.3057,0.0061,-12.2674,0.1224,-8.7467
0.6548,0.0073,-12.3057,0.0060,-12.2674,0.1217,-8.7479
0.6551,0.0072,-12.3057,0.0059,-12.2674,0.1214,-8.7484
0.6553,0.0072,-12.3057,0.0058,-12.2674,0.1210,-8.7487
0.6558,0.0072,-12.3057,0.0056,-12.2674,0.1203,-8.7491
0.6563,0.0071,-12.3057,0.0055,-12.2674,0.1196,-8.7490
0.6565,0.0071,-12.3057,0.0054,-12.2674,0.1192,-8.7487
0.6568,0.0071,-12.3057,0.0054,-12.2674,0.1188,-8.7484
0.6573,0.0070,-12.3057,0.0052,-12.2674,0.1182,-8.7474
0.6578,0.0070,-12.3057,0.0051,-12.2674,0.1175,-8.7460
0.6580,0.0069,-12.3057,0.0050,-12.2674,0.1172,-8.7452
0.6583,0.0069,-12.3057,0.0050,-12.2674,0.1169,-8.7443
0.6585,0.0069,-12.3057,0.0050,-12.2674,0.1166,-8.7434
0.6588,0.0069,-12.3057,0.0049,-12.2674,0.1163,-8.7424
0.6590,0.0068,-12.3057,0.0049,-12.2674,0.1161,-8.7413
0.6592,0.0068,-12.3057,0.0048,-12.2674,0.1158,-8.7402
0.6595,0.0068,-12.3057,0.0048,-12.2674,0.1156,-8.7391
0.6597,0.0068,-12.3057,0.0048,-12.2674,0.1153,-8.7380
0.6600,0.0067,-12.3057,0.0048,-12.2674,0.1151,-8.7368
0.6602,0.0067,-12.3057,0.0048,-12.2674,0.1149,-8.7357
0.6605,0.0067,-12.3057,0.0048,-12.2674,0.1148,-8.7346
0.6607,0.0067,-12.3057,0.0048,-12.2674,0.1146,-8.7335
0.6610,0.0066,-12.3057,0.0048,-12.2674,0.1144,-8.7325
0.6612,0.0066,-12.3057,0.0048,-12.2674,0.1143,-8.7315
0.6617,0.0066,-12.3057,0.0048,-12.2674,0.1140,-8.7297
0.6619,0.0066,-12.3057,0.0048,-12.2674,0.1139,-8.7289
0.6622,0.0065,-12.3057,0.0048,-12.2674,0.1138,-8.7282
0.6627,0.0065,-12.3057,0.0049,-12.2674,0.1136,-8.7270
0.6629,0.0065,-12.3057,0.0049,-12.2674,0.1135,-8.7266
0.6632,0.0064,-12.3057,0.0049,-12.2674,0.1134,-8.7263
0.6651,0.0063,-12.3057,0.0052,-12.2674,0.1127,-8.7276
0.6656,0.0062,-12.3057,0.0052,-12.2674,0.1125,-8.7289
0.6659,0.0062,-12.3057,0.0052,-12.2674,0.1124,-8.7297
0.6661,0.0062,-12.3057,0.0052,-12.2674,0.1123,-8.7305
0.6666,0.0061,-12.3057,0.0053,-12.2674,0.1120,-8.7324
0.6669,0.0061,-12.3057,0.0053,-12.2674,0.1118,-8.7334
0.6671,0.0061,-12.3057,0.0052,-12.2674,0.1116,-8.7345
0.6673,0.0061,-12.3057,0.0052,-12.2674,0.1115,-8.7355
0.6676,0.0060,-12.3057,0.0052,-12.2674,0.1113,-8.7366
0.6678,0.0060,-12.3057,0.0052,-12.2674,0.1111,-8.7377
0.6681,0.0060,-12.3057,0.0052,-12.2674,0.1109,-8.7388
0.6683,0.0060,-12.3057,0.0052,-12.2674,0.1106,-8.7399
0.6686,0.0059,-12.3057,0.0051,-12.2674,0.1104,-8.7409
0.6688,0.0059,-12.3057,0.0051,-12.2674,0.1101,-8.7419
0.6691,0.0059,-12.3057,0.0050,-12.2674,0.1099,-8.7429
0.6693,0.0059,-12.3057,0.0050,-12.2674,0.1096,-8.7438
0.6696,0.0059,-12.3057,0.0049,-12.2674,0.1093,-8.7446
0.6700,0.0058,-12.3057,0.0048,-12.2674,0.1088,-8.7460
0.6703,0.0058,-12.3057,0.0048,-12.2674,0.1085,-8.7466
0.6708,0.0058,-12.3057,0.0047,-12.2674,0.1079,-8.7475
0.6713,0.0057,-12.3057,0.0045,-12.2674,0.1072,-8.7481
0.6715,0.0057,-12.3057,0.0045,-12.2674,0.1069,-8.7482
0.6720,0.0057,-12.3057,0.0044,-12.2674,0.1063,-8.7481
0.6727,0.0056,-12.3057,0.0042,-12.2674,0.1054,-8.7471
0.6732,0.0056,-12.3057,0.0041,-12.2674,0.1048,-8.7461
0.6735,0.0055,-12.3057,0.0041,-12.2674,0.1046,-8.7454
0.6737,0.0055,-12.3057,0.0040,-12.2674,0.1043,-8.7447
0.6740,0.0055,-12.3057,0.0040,-12.2674,0.1040,-8.7439
0.6742,0.0055,-12.3057,0.0039,-12.2674,0.1038,-8.7431
0.6745,0.0055,-12.3057,0.0039,-12.2674,0.1035,-8.7422
0.6747,0.0054,-12.3057,0.0039,-12.2674,0.1033,-8.7412
0.6750,0.0054,-12.3057,0.0039,-12.2674,0.1031,-8.7403
0.6752,0.0054,-12.3057,0.0038,-12.2674,0.1029,-8.7393
0.6754,0.0054,-12.3057,0.0038,-12.2674,0.1027,-8.7383
0.6757,0.0054,-12.3057,0.0038,-12.2674,0.1025,-8.7373
0.6759,0.0053,-12.3057,0.0038,-12.2674,0.1023,-8.7363
0.6762,0.0053,-12.3057,0.0038,-12.2674,0.1022,-8.7353
0.6764,0.0053,-12.3057,0.0038,-12.2674,0.1020,-8.7343
0.6767,0.0053,-12.3057,0.0038,-12.2674,0.1018,-8.7334
0.6769,0.0053,-12.3057,0.0038,-12.2674,0.1017,-8.7325
0.6774,0.0052,-12.3057,0.0038,-12.2674,0.1015,-8.7309
0.6777,0.0052,-12.3057,0.0038,-12.2674,0.1013,-8.7302
0.6781,0.0052,-12.3057,0.0038,-12.2674,0.1011,-8.7290
0.6786,0.0051,-12.3057,0.0039,-12.2674,0.1009,-8.7282
0.6801,0.0050,-12.3057,0.0040,-12.2674,0.1004,-8.7279
0.6806,0.0050,-12.3057,0.0041,-12.2674,0.1002,-8.7285
0.6811,0.0050,-12.3057,0.0041,-12.2674,0.1000,-8.7295
0.6816,0.0049,-12.3057,0.0041,-12.2674,0.0998,-8.7309
0.6818,0.0049,-12.3057,0.0042,-12.2674,0.0997,-8.7316
0.6823,0.0049,-12.3057,0.0042,-12.2674,0.0994,-8.7333
0.6826,0.0048,-12.3057,0.0042,-12.2674,0.0993,-8.7342
0.6828,0.0048,-12.3057,0.0042,-12.2674,0.0991,-8.7351
0.6831,0.0048,-12.3057,0.0042,-12.2674,0.0990,-8.7361
0.6833,0.0048,-12.3057,0.0042,-12.2674,0.0988,-8.7371
0.6835,0.0048,-12.3057,0.0041,-12.2674,0.0986,-8.7380
0.6838,0.0048,-12.3057,0.0041,-12.2674,0.0984,-8.7390
0.6840,0.0047,-12.3057,0.0041,-12.2674,0.0982,-8.7399
0.6843,0.0047,-12.3057,0.0041,-12.2674,0.0980,-8.7409
0.6845,0.0047,-12.3057,0.0040,-12.2674,0.0978,-8.7417
0.6848,0.0047,-12.3057,0.0040,-12.2674,0.0976,-8.7426
0.6850,0.0047,-12.3057,0.0040,-12.2674,0.0974,-8.7434
0.6853,0.0047,-12.3057,0.0039,-12.2674,0.0971,-8.7441
0.6855,0.0046,-12.3057,0.0039,-12.2674,0.0969,-8.7448
0.6860,0.0046,-12.3057,0.0038,-12.2674,0.0964,-8.7459
0.6865,0.0046,-12.3057,0.0037,-12.2674,0.0959,-8.7467
0.6870,0.0045,-12.3057,0.0036,-12.2674,0.0953,-8.7472
0.6877,0.0045,-12.3057,0.0035,-12.2674,0.0945,-8.7472
0.6880,0.0045,-12.3057,0.0034,-12.2674,0.0943,-8.7470
0.6885,0.0044,-12.3057,0.0033,-12.2674,0.0938,-8.7464
0.6889,0.0044,-12.3057,0.0033,-12.2674,0.0933,-8.7455
0.6894,0.0044,-12.3057,0.0032,-12.2674,0.0928,-8.7442
0.6899,0.0044,-12.3057,0.0031,-12.2674,0.0924,-8.7428
0.6902,0.0043,-12.3057,0.0031,-12.2674,0.0922,-8.7420
0.6904,0.0043,-12.3057,0.0031,-12.2674,0.0920,-8.7411
0.6907,0.0043,-12.3057,0.0031,-12.2674,0.0918,-8.7403
0.6909,0.0043,-12.3057,0.0030,-12.2674,0.0916,-8.7394
0.6912,0.0043,-12.3057,0.0030,-12.2674,0.0914,-8.7385
0.6916,0.0042,-12.3057,0.0030,-12.2674,0.0911,-8.7367
0.6919,0.0042,-12.3057,0.0030,-12.2674,0.0909,-8.7358
0.6921,0.0042,-12.3057,0.0030,-12.2674,0.0908,-8.7350
0.6924,0.0042,-12.3057,0.0030,-12.2674,0.0906,-8.7341
0.6926,0.0042,-12.3057,0.0030,-12.2674,0.0905,-8.7334
0.6929,0.0042,-12.3057,0.0030,-12.2674,0.0904,-8.7326
0.6931,0.0042,-12.3057,0.0030,-12.2674,0.0903,-8.7319
0.6934,0.0041,-12.3057,0.0030,-12.2674,0.0902,-8.7313
0.6939,0.0041,-12.3057,0.0031,-12.2674,0.0900,-8.7303
0.6946,0.0041,-12.3057,0.0031,-12.2674,0.0897,-8.7292
0.6953,0.0040,-12.3057,0.0032,-12.2674,0.0894,-8.7290
0.6963,0.0040,-12.3057,0.0032,-12.2674,0.0891,-8.7298
0.6968,0.0039,-12.3057,0.0033,-12.2674,0.0889,-8.7307
0.6973,0.0039,-12.3057,0.0033,-12.2674,0.0887,-8.7319
0.6975,0.0039,-12.3057,0.0033,-12.2674,0.0886,-8.7326
0.6978,0.0039,-12.3057,0.0033,-12.2674,0.0885,-8.7333
0.6980,0.0039,-12.3057,0.0033,-12.2674,0.0883,-8.7341
0.6983,0.0039,-12.3057,0.0033,-12.2674,0.0882,-8.7349
0.6985,0.0038,-12.3057,0.0033,-12.2674,0.0881,-8.7357
0.6988,0.0038,-12.3057,0.0033,-12.2674,0.0879,-8.7365
0.6992,0.0038,-12.3057,0.0033,-12.2674,0.0876,-8.7383
0.6995,0.0038,-12.3057,0.0033,-12.2674,0.0874,-8.7391
0.6997,0.0038,-12.3057,0.0033,-12.2674,0.0872,-8.7400
0.7000,0.0038,-12.3057,0.0032,-12.2674,0.0871,-8.7408
0.7002,0.0037,-12.3057,0.0032,-12.2674,0.0869,-8.7416
0.7007,0.0037,-12.3057,0.0032,-12.2674,0.0865,-8.7430
0.7010,0.0037,-12.3057,0.0031,-12.2674,0.0863,-8.7437
0.7015,0.0037,-12.3057,0.0031,-12.2674,0.0859,-8.7448
0.7019,0.0036,-12.3057,0.0030,-12.2674,0.0854,-8.7457
0.7032,0.0036,-12.3057,0.0028,-12.2674,0.0843,-8.7465
0.7042,0.0035,-12.3057,0.0026,-12.2674,0.0834,-8.7457
0.7044,0.0035,-12.3057,0.0026,-12.2674,0.0832,-8.7453
0.7049,0.0035,-12.3057,0.0026,-12.2674,0.0828,-8.7443
0.7054,0.0035,-12.3057,0.0025,-12.2674,0.0824,-8.7431
0.7056,0.0035,-12.3057,0.0025,-12.2674,0.0822,-8.7425
0.7061,0.0034,-12.3057,0.0024,-12.2674,0.0818,-8.7410
0.7064,0.0034,-12.3057,0.0024,-12.2674,0.0817,-8.7402
0.7066,0.0034,-12.3057,0.0024,-12.2674,0.0815,-8.7395
0.7069,0.0034,-12.3057,0.0024,-12.2674,0.0813,-8.7387
0.7071,0.0034,-12.3057,0.0024,-12.2674,0.0812,-8.7379
0.7073,0.0034,-12.3057,0.0024,-12.2674,0.0811,-8.7371
0.7076,0.0034,-12.3057,0.0024,-12.2674,0.0809,-8.7363
0.7081,0.0033,-12.3057,0.0024,-12.2674,0.0807,-8.7348
0.7083,0.0033,-12.3057,0.0024,-12.2674,0.0805,-8.7341
0.7086,0.0033,-12.3057,0.0024,-12.2674,0.0804,-8.7334
0.7091,0.0033,-12.3057,0.0024,-12.2674,0.0802,-8.7323
0.7096,0.0033,-12.3057,0.0024,-12.2674,0.0800,-8.7313
0.7103,0.0032,-12.3057,0.0025,-12.2674,0.0798,-8.7304
0.7110,0.0032,-12.3057,0.0025,-12.2674,0.0795,-8.7302
0.7113,0.0032,-12.3057,0.0025,-12.2674,0.0794,-8.7303
0.7118,0.0032,-12.3057,0.0026,-12.2674,0.0793,-8.7307
0.7125,0.0031,-12.3057,0.0026,-12.2674,0.0790,-8.7318
0.7130,0.0031,-12.3057,0.0026,-12.2674,0.0788,-8.7328
0.7135,0.0031,-12.3057,0.0026,-12.2674,0.0786,-8.7340
0.7137,0.0031,-12.3057,0.0026,-12.2674,0.0785,-8.7347
0.7142,0.0030,-12.3057,0.0026,-12.2674,0.0782,-8.7362
0.7145,0.0030,-12.3057,0.0026,-12.2674,0.0781,-8.7369
0.7147,0.0030,-12.3057,0.0026,-12.2674,0.0779,-8.7377
0.7152,0.0030,-12.3057,0.0026,-12.2674,0.0777,-8.7392
0.7154,0.0030,-12.3057,0.0026,-12.2674,0.0775,-8.7400
0.7157,0.0030,-12.3057,0.0026,-12.2674,0.0773,-8.7407
0.7162,0.0030,-12.3057,0.0025,-12.2674,0.0770,-8.7421
0.7164,0.0030,-12.3057,0.0025,-12.2674,0.0768,-8.7427
0.7167,0.0029,-12.3057,0.0025,-12.2674,0.0767,-8.7433
0.7169,0.0029,-12.3057,0.0025,-12.2674,0.0765,-8.7438
0.7174,0.0029,-12.3057,0.0024,-12.2674,0.0761,-8.7447
0.7181,0.0029,-12.3057,0.0023,-12.2674,0.0755,-8.7455
0.7184,0.0029,-12.3057,0.0023,-12.2674,0.0753,-8.7457
0.7196,0.0028,-12.3057,0.0021,-12.2674,0.0744,-8.7453
0.7204,0.0028,-12.3057,0.0021,-12.2674,0.0738,-8.7443
0.7208,0.0028,-12.3057,0.0020,-12.2674,0.0735,-8.7433
0.7213,0.0027,-12.3057,0.0020,-12.2674,0.0731,-8.7422
0.7218,0.0027,-12.3057,0.0019,-12.2674,0.0728,-8.7409
0.7221,0.0027,-12.3057,0.0019,-12.2674,0.0727,-8.7402
0.7223,0.0027,-12.3057,0.0019,-12.2674,0.0725,-8.7395
0.7226,0.0027,-12.3057,0.0019,-12.2674,0.0724,-8.7388
0.7228,0.0027,-12.3057,0.0019,-12.2674,0.0723,-8.7381
0.7231,0.0027,-12.3057,0.0019,-12.2674,0.0721,-8.7374
0.7235,0.0027,-12.3057,0.0019,-12.2674,0.0719,-8.7360
0.7238,0.0027,-12.3057,0.0019,-12.2674,0.0718,-8.7353
0.7243,0.0026,-12.3057,0.0019,-12.2674,0.0716,-8.7341
0.7245,0.0026,-12.3057,0.0019,-12.2674,0.0715,-8.7336
0.7248,0.0026,-12.3057,0.0019,-12.2674,0.0714,-8.7331
0.7253,0.0026,-12.3057,0.0019,-12.2674,0.0712,-8.7323
0.7260,0.0026,-12.3057,0.0020,-12.2674,0.0709,-8.7315
0.7275,0.0025,-12.3057,0.0020,-12.2674,0.0704,-8.7317
0.7280,0.0025,-12.3057,0.0021,-12.2674,0.0703,-8.7323
0.7282,0.0025,-12.3057,0.0021,-12.2674,0.0702,-8.7326
0.7287,0.0025,-12.3057,0.0021,-12.2674,0.0700,-8.7336
0.7292,0.0024,-12.3057,0.0021,-12.2674,0.0698,-8.7347
0.7297,0.0024,-12.3057,0.0021,-12.2674,0.0696,-8.7359
0.7299,0.0024,-12.3057,0.0021,-12.2674,0.0695,-8.7366
0.7304,0.0024,-12.3057,0.0021,-12.2674,0.0692,-8.7379
0.7307,0.0024,-12.3057,0.0021,-12.2674,0.0691,-8.7386
0.7312,0.0024,-12.3057,0.0021,-12.2674,0.0688,-8.7399
0.7314,0.0024,-12.3057,0.0020,-12.2674,0.0687,-8.7406
0.7319,0.0024,-12.3057,0.0020,-12.2674,0.0684,-8.7418
0.7324,0.0023,-12.3057,0.0020,-12.2674,0.0681,-8.7429
0.7329,0.0023,-12.3057,0.0019,-12.2674,0.0678,-8.7438
0.7334,0.0023,-12.3057,0.0019,-12.2674,0.0675,-8.7444
0.7336,0.0023,-12.3057,0.0019,-12.2674,0.0673,-8.7447
0.7348,0.0023,-12.3057,0.0017,-12.2674,0.0665,-8.7450
0.7356,0.0022,-12.3057,0.0017,-12.2674,0.0660,-8.7445
0.7363,0.0022,-12.3057,0.0016,-12.2674,0.0655,-8.7434
0.7366,0.0022,-12.3057,0.0016,-12.2674,0.0654,-8.7429
0.7368,0.0022,-12.3057,0.0016,-12.2674,0.0652,-8.7424
0.7373,0.0022,-12.3057,0.0016,-12.2674,0.0649,-8.7413
0.7378,0.0022,-12.3057,0.0015,-12.2674,0.0647,-8.7401
0.7383,0.0021,-12.3057,0.0015,-12.2674,0.0644,-8.7389
0.7385,0.0021,-12.3057,0.0015,-12.2674,0.0643,-8.7383
0.7390,0.0021,-12.3057,0.0015,-12.2674,0.0641,-8.7370
0.7393,0.0021,-12.3057,0.0015,-12.2674,0.0640,-8.7364
0.7397,0.0021,-12.3057,0.0015,-12.2674,0.0638,-8.7353
0.7402,0.0021,-12.3057,0.0015,-12.2674,0.0636,-8.7343
0.7405,0.0021,-12.3057,0.0015,-12.2674,0.0635,-8.7338
0.7407,0.0021,-12.3057,0.0015,-12.2674,0.0634,-8.7334
0.7417,0.0020,-12.3057,0.0016,-12.2674,0.0631,-8.7324
0.7437,0.0020,-12.3057,0.0016,-12.2674,0.0625,-8.7331
0.7442,0.0020,-12.3057,0.0016,-12.2674,0.0623,-8.7338
0.7447,0.0020,-12.3057,0.0017,-12.2674,0.0621,-8.7347
0.7451,0.0019,-12.3057,0.0017,-12.2674,0.0619,-8.7358
0.7456,0.0019,-12.3057,0.0017,-12.2674,0.0617,-8.7369
0.7461,0.0019,-12.3057,0.0017,-12.2674,0.0615,-8.7381
0.7464,0.0019,-12.3057,0.0016,-12.2674,0.0614,-8.7387
0.7469,0.0019,-12.3057,0.0016,-12.2674,0.0612,-8.7399
0.7474,0.0019,-12.3057,0.0016,-12.2674,0.0609,-8.7410
0.7476,0.0019,-12.3057,0.0016,-12.2674,0.0608,-8.7415
0.7483,0.0019,-12.3057,0.0015,-12.2674,0.0604,-8.7429
0.7488,0.0018,-12.3057,0.0015,-12.2674,0.0601,-8.7436
0.7491,0.0018,-12.3057,0.0015,-12.2674,0.0600,-8.7439
0.7501,0.0018,-12.3057,0.0014,-12.2674,0.0594,-8.7445
0.7518,0.0018,-12.3057,0.0013,-12.2674,0.0584,-8.7433
0.7525,0.0017,-12.3057,0.0013,-12.2674,0.0580,-8.7421
0.7530,0.0017,-12.3057,0.0012,-12.2674,0.0578,-8.7411
0.7535,0.0017,-12.3057,0.0012,-12.2674,0.0575,-8.7401
0.7537,0.0017,-12.3057,0.0012,-12.2674,0.0574,-8.7395
0.7540,0.0017,-12.3057,0.0012,-12.2674,0.0573,-8.7390
0.7542,0.0017,-12.3057,0.0012,-12.2674,0.0572,-8.7384
0.7547,0.0017,-12.3057,0.0012,-12.2674,0.0570,-8.7373
0.7552,0.0017,-12.3057,0.0012,-12.2674,0.0568,-8.7362
0.7557,0.0017,-12.3057,0.0012,-12.2674,0.0566,-8.7353
0.7562,0.0016,-12.3057,0.0012,-12.2674,0.0565,-8.7345
0.7572,0.0016,-12.3057,0.0012,-12.2674,0.0562,-8.7333
0.7596,0.0016,-12.3057,0.0013,-12.2674,0.0554,-8.7341
0.7601,0.0016,-12.3057,0.0013,-12.2674,0.0553,-8.7348
0.7606,0.0015,-12.3057,0.0013,-12.2674,0.0551,-8.7357
0.7611,0.0015,-12.3057,0.0013,-12.2674,0.0549,-8.7367
0.7616,0.0015,-12.3057,0.0013,-12.2674,0.0547,-8.7377
0.7621,0.0015,-12.3057,0.0013,-12.2674,0.0545,-8.7388
0.7623,0.0015,-12.3057,0.0013,-12.2674,0.0544,-8.7393
0.7626,0.0015,-12.3057,0.0013,-12.2674,0.0543,-8.7398
0.7628,0.0015,-12.3057,0.0013,-12.2674,0.0542,-8.7403
0.7631,0.0015,-12.3057,0.0013,-12.2674,0.0541,-8.7408
0.7636,0.0015,-12.3057,0.0013,-12.2674,0.0539,-8.7417
0.7640,0.0015,-12.3057,0.0012,-12.2674,0.0537,-8.7425
0.7645,0.0015,-12.3057,0.0012,-12.2674,0.0534,-8.7432
0.7650,0.0014,-12.3057,0.0012,-12.2674,0.0532,-8.7436
0.7665,0.0014,-12.3057,0.0011,-12.2674,0.0524,-8.7438
0.7670,0.0014,-12.3057,0.0011,-12.2674,0.0522,-8.7434
0.7680,0.0014,-12.3057,0.0010,-12.2674,0.0517,-8.7422
0.7685,0.0014,-12.3057,0.0010,-12.2674,0.0515,-8.7414
0.7690,0.0014,-12.3057,0.0010,-12.2674,0.0513,-8.7405
0.7697,0.0014,-12.3057,0.0010,-12.2674,0.0510,-8.7390
0.7702,0.0013,-12.3057,0.0010,-12.2674,0.0508,-8.7380
0.7707,0.0013,-12.3057,0.0009,-12.2674,0.0506,-8.7370
0.7712,0.0013,-12.3057,0.0010,-12.2674,0.0505,-8.7361
0.7717,0.0013,-12.3057,0.0010,-12.2674,0.0503,-8.7354
0.7724,0.0013,-12.3057,0.0010,-12.2674,0.0501,-8.7344
0.7746,0.0013,-12.3057,0.0010,-12.2674,0.0495,-8.7340
0.7753,0.0012,-12.3057,0.0010,-12.2674,0.0493,-8.7347
0.7761,0.0012,-12.3057,0.0010,-12.2674,0.0490,-8.7357
0.7766,0.0012,-12.3057,0.0010,-12.2674,0.0489,-8.7365
0.7773,0.0012,-12.3057,0.0010,-12.2674,0.0486,-8.7379
0.7778,0.0012,-12.3057,0.0010,-12.2674,0.0485,-8.7388
0.7783,0.0012,-12.3057,0.0010,-12.2674,0.0483,-8.7398
0.7788,0.0012,-12.3057,0.0010,-12.2674,0.0481,-8.7407
0.7795,0.0012,-12.3057,0.0010,-12.2674,0.0478,-8.7418
0.7802,0.0012,-12.3057,0.0010,-12.2674,0.0475,-8.7427
0.7827,0.0011,-12.3057,0.0008,-12.2674,0.0464,-8.7430
0.7832,0.0011,-12.3057,0.0008,-12.2674,0.0462,-8.7425
0.7842,0.0011,-12.3057,0.0008,-12.2674,0.0458,-8.7412
0.7847,0.0011,-12.3057,0.0008,-12.2674,0.0456,-8.7404
0.7852,0.0011,-12.3057,0.0008,-12.2674,0.0454,-8.7395
0.7859,0.0011,-12.3057,0.0008,-12.2674,0.0452,-8.7382
0.7864,0.0011,-12.3057,0.0008,-12.2674,0.0450,-8.7373
0.7869,0.0011,-12.3057,0.0008,-12.2674,0.0449,-8.7365
0.7876,0.0010,-12.3057,0.0008,-12.2674,0.0447,-8.7355
0.7883,0.0010,-12.3057,0.0008,-12.2674,0.0445,-8.7348
0.7888,0.0010,-12.3057,0.0008,-12.2674,0.0444,-8.7345
0.7915,0.0010,-12.3057,0.0008,-12.2674,0.0437,-8.7358
0.7923,0.0010,-12.3057,0.0008,-12.2674,0.0434,-8.7368
0.7928,0.0010,-12.3057,0.0008,-12.2674,0.0433,-8.7376
0.7935,0.0010,-12.3057,0.0008,-12.2674,0.0431,-8.7389
0.7940,0.0009,-12.3057,0.0008,-12.2674,0.0429,-8.7397
0.7945,0.0009,-12.3057,0.0008,-12.2674,0.0427,-8.7405
0.7952,0.0009,-12.3057,0.0008,-12.2674,0.0425,-8.7416
0.7962,0.0009,-12.3057,0.0007,-12.2674,0.0421,-8.7425
0.7979,0.0009,-12.3057,0.0007,-12.2674,0.0414,-8.7428
0.7987,0.0009,-12.3057,0.0007,-12.2674,0.0412,-8.7424
0.7996,0.0009,-12.3057,0.0006,-12.2674,0.0408,-8.7413
0.8004,0.0009,-12.3057,0.0006,-12.2674,0.0406,-8.7402
0.8006,0.0009,-12.3057,0.0006,-12.2674,0.0405,-8.7398
0.8009,0.0009,-12.3057,0.0006,-12.2674,0.0404,-8.7395
0.8016,0.0008,-12.3057,0.0006,-12.2674,0.0402,-8.7383
0.8023,0.0008,-12.3057,0.0006,-12.2674,0.0400,-8.7371
0.8028,0.0008,-12.3057,0.0006,-12.2674,0.0399,-8.7365
0.8038,0.0008,-12.3057,0.0006,-12.2674,0.0396,-8.7354
0.8043,0.0008,-12.3057,0.0006,-12.2674,0.0395,-8.7351
0.8068,0.0008,-12.3057,0.0007,-12.2674,0.0389,-8.7356
0.8077,0.0008,-12.3057,0.0007,-12.2674,0.0387,-8.7368
0.8085,0.0008,-12.3057,0.0007,-12.2674,0.0385,-8.7378
0.8090,0.0008,-12.3057,0.0007,-12.2674,0.0383,-8.7386
0.8097,0.0008,-12.3057,0.0006,-12.2674,0.0381,-8.7397
0.8104,0.0007,-12.3057,0.0006,-12.2674,0.0379,-8.7407
0.8112,0.0007,-12.3057,0.0006,-12.2674,0.0377,-8.7416
0.8119,0.0007,-12.3057,0.0006,-12.2674,0.0374,-8.7422
0.8129,0.0007,-12.3057,0.0006,-12.2674,0.0371,-8.7425
0.8149,0.0007,-12.3057,0.0005,-12.2674,0.0365,-8.7416
0.8151,0.0007,-12.3057,0.0005,-12.2674,0.0364,-8.7413
0.8153,0.0007,-12.3057,0.0005,-12.2674,0.0363,-8.7411
0.8158,0.0007,-12.3057,0.0005,-12.2674,0.0362,-8.7404
0.8166,0.0007,-12.3057,0.0005,-12.2674,0.0360,-8.7394
0.8173,0.0007,-12.3057,0.0005,-12.2674,0.0358,-8.7384
0.8180,0.0007,-12.3057,0.0005,-12.2674,0.0356,-8.7374
0.8185,0.0007,-12.3057,0.0005,-12.2674,0.0355,-8.7368
0.8190,0.0007,-12.3057,0.0005,-12.2674,0.0353,-8.7363
0.8203,0.0006,-12.3057,0.0005,-12.2674,0.0351,-8.7355
0.8210,0.0006,-12.3057,0.0005,-12.2674,0.0349,-8.7354
0.8217,0.0006,-12.3057,0.0005,-12.2674,0.0348,-8.7356
0.8230,0.0006,-12.3057,0.0005,-12.2674,0.0345,-8.7365
0.8232,0.0006,-12.3057,0.0005,-12.2674,0.0344,-8.7368
0.8239,0.0006,-12.3057,0.0005,-12.2674,0.0343,-8.7376
0.8247,0.0006,-12.3057,0.0005,-12.2674,0.0341,-8.7386
0.8254,0.0006,-12.3057,0.0005,-12.2674,0.0339,-8.7396
0.8261,0.0006,-12.3057,0.0005,-12.2674,0.0337,-8.7405
0.8264,0.0006,-12.3057,0.0005,-12.2674,0.0336,-8.7408
0.8269,0.0006,-12.3057,0.0005,-12.2674,0.0335,-8.7413
0.8271,0.0006,-12.3057,0.0005,-12.2674,0.0334,-8.7415
0.8303,0.0006,-12.3057,0.0004,-12.2674,0.0325,-8.7415
0.8306,0.0006,-12.3057,0.0004,-12.2674,0.0324,-8.7413
0.8315,0.0005,-12.3057,0.0004,-12.2674,0.0322,-8.7403
0.8323,0.0005,-12.3057,0.0004,-12.2674,0.0320,-8.7394
0.8330,0.0005,-12.3057,0.0004,-12.2674,0.0318,-8.7385
0.8340,0.0005,-12.3057,0.0004,-12.2674,0.0316,-8.7373
0.8345,0.0005,-12.3057,0.0004,-12.2674,0.0315,-8.7368
0.8350,0.0005,-12.3057,0.0004,-12.2674,0.0314,-8.7364
0.8379,0.0005,-12.3057,0.0004,-12.2674,0.0308,-8.7362
0.8384,0.0005,-12.3057,0.0004,-12.2674,0.0307,-8.7366
0.8394,0.0005,-12.3057,0.0004,-12.2674,0.0305,-8.7375
0.8404,0.0005,-12.3057,0.0004,-12.2674,0.0303,-8.7387
0.8411,0.0005,-12.3057,0.0004,-12.2674,0.0301,-8.7396
0.8421,0.0005,-12.3057,0.0004,-12.2674,0.0299,-8.7406
0.8433,0.0005,-12.3057,0.0004,-12.2674,0.0296,-8.7415
0.8438,0.0005,-12.3057,0.0004,-12.2674,0.0294,-8.7417
0.8458,0.0004,-12.3057,0.0003,-12.2674,0.0290,-8.7414
0.8470,0.0004,-12.3057,0.0003,-12.2674,0.0287,-8.7404
0.8477,0.0004,-12.3057,0.0003,-12.2674,0.0285,-8.7396
0.8480,0.0004,-12.3057,0.0003,-12.2674,0.0284,-8.7394
0.8490,0.0004,-12.3057,0.0003,-12.2674,0.0282,-8.7383
0.8499,0.0004,-12.3057,0.0003,-12.2674,0.0280,-8.7373
0.8512,0.0004,-12.3057,0.0003,-12.2674,0.0278,-8.7364
0.8531,0.0004,-12.3057,0.0003,-12.2674,0.0275,-8.7363
0.8536,0.0004,-12.3057,0.0003,-12.2674,0.0274,-8.7365
0.8551,0.0004,-12.3057,0.0003,-12.2674,0.0271,-8.7377
0.8561,0.0004,-12.3057,0.0003,-12.2674,0.0269,-8.7387
0.8568,0.0004,-12.3057,0.0003,-12.2674,0.0268,-8.7395
0.8580,0.0004,-12.3057,0.0003,-12.2674,0.0265,-8.7407
0.8583,0.0004,-12.3057,0.0003,-12.2674,0.0265,-8.7408
0.8600,0.0004,-12.3057,0.0003,-12.2674,0.0261,-8.7415
0.8625,0.0003,-12.3057,0.0003,-12.2674,0.0255,-8.7405
0.8627,0.0003,-12.3057,0.0002,-12.2674,0.0255,-8.7403
0.8637,0.0003,-12.3057,0.0002,-12.2674,0.0253,-8.7393
0.8647,0.0003,-12.3057,0.0002,-12.2674,0.0251,-8.7384
0.8657,0.0003,-12.3057,0.0002,-12.2674,0.0249,-8.7375
0.8676,0.0003,-12.3057,0.0002,-12.2674,0.0246,-8.7365
0.8684,0.0003,-12.3057,0.0003,-12.2674,0.0245,-8.7365
0.8686,0.0003,-12.3057,0.0003,-12.2674,0.0245,-8.7365
0.8706,0.0003,-12.3057,0.0003,-12.2674,0.0241,-8.7377
0.8715,0.0003,-12.3057,0.0003,-12.2674,0.0240,-8.7385
0.8728,0.0003,-12.3057,0.0003,-12.2674,0.0237,-8.7397
0.8740,0.0003,-12.3057,0.0002,-12.2674,0.0235,-8.7407
0.8742,0.0003,-12.3057,0.0002,-12.2674,0.0235,-8.7408
0.8782,0.0003,-12.3057,0.0002,-12.2674,0.0227,-8.7403
0.8794,0.0003,-12.3057,0.0002,-12.2674,0.0225,-8.7393
0.8804,0.0003,-12.3057,0.0002,-12.2674,0.0223,-8.7384
0.8816,0.0003,-12.3057,0.0002,-12.2674,0.0221,-8.7375
0.8860,0.0002,-12.3057,0.0002,-12.2674,0.0215,-8.7376
0.8873,0.0002,-12.3057,0.0002,-12.2674,0.0213,-8.7386
0.8885,0.0002,-12.3057,0.0002,-12.2674,0.0211,-8.7396
0.8900,0.0002,-12.3057,0.0002,-12.2674,0.0209,-8.7406
0.8922,0.0002,-12.3057,0.0002,-12.2674,0.0205,-8.7410
0.8934,0.0002,-12.3057,0.0002,-12.2674,0.0203,-8.7405
0.8949,0.0002,-12.3057,0.0002,-12.2674,0.0200,-8.7395
0.8963,0.0002,-12.3057,0.0002,-12.2674,0.0198,-8.7383
0.8978,0.0002,-12.3057,0.0002,-12.2674,0.0196,-8.7374
0.8988,0.0002,-12.3057,0.0002,-12.2674,0.0195,-8.7371
0.9012,0.0002,-12.3057,0.0002,-12.2674,0.0192,-8.7375
0.9030,0.0002,-12.3057,0.0002,-12.2674,0.0189,-8.7387
0.9042,0.0002,-12.3057,0.0002,-12.2674,0.0188,-8.7396
0.9059,0.0002,-12.3057,0.0002,-12.2674,0.0185,-8.7405
0.9062,0.0002,-12.3057,0.0001,-12.2674,0.0185,-8.7406
0.9089,0.0002,-12.3057,0.0001,-12.2674,0.0181,-8.7404
0.9106,0.0002,-12.3057,0.0001,-12.2674,0.0178,-8.7394
0.9120,0.0002,-12.3057,0.0001,-12.2674,0.0176,-8.7384
0.9133,0.0002,-12.3057,0.0001,-12.2674,0.0175,-8.7377
0.9138,0.0002,-12.3057,0.0001,-12.2674,0.0174,-8.7375
0.9184,0.0002,-12.3057,0.0001,-12.2674,0.0169,-8.7385
0.9199,0.0002,-12.3057,0.0001,-12.2674,0.0167,-8.7395
0.9214,0.0001,-12.3057,0.0001,-12.2674,0.0165,-8.7403
0.9221,0.0001,-12.3057,0.0001,-12.2674,0.0164,-8.7405
0.9263,0.0001,-12.3057,0.0001,-12.2674,0.0158,-8.7394
0.9278,0.0001,-12.3057,0.0001,-12.2674,0.0157,-8.7385
0.9295,0.0001,-12.3057,0.0001,-12.2674,0.0155,-8.7377
0.9302,0.0001,-12.3057,0.0001,-12.2674,0.0154,-8.7375
0.9341,0.0001,-12.3057,0.0001,-12.2674,0.0150,-8.7386
0.9359,0.0001,-12.3057,0.0001,-12.2674,0.0148,-8.7396
0.9386,0.0001,-12.3057,0.0001,-12.2674,0.0145,-8.7404
0.9417,0.0001,-12.3057,0.0001,-12.2674,0.0141,-8.7395
0.9437,0.0001,-12.3057,0.0001,-12.2674,0.0139,-8.7384
0.9481,0.0001,-12.3057,0.0001,-12.2674,0.0135,-8.7379
0.9496,0.0001,-12.3057,0.0001,-12.2674,0.0133,-8.7385
0.9516,0.0001,-12.3057,0.0001,-12.2674,0.0132,-8.7395
0.9582,0.0001,-12.3057,0.0001,-12.2674,0.0125,-8.7391
0.9594,0.0001,-12.3057,0.0001,-12.2674,0.0124,-8.7385
0.9675,0.0001,-12.3057,0.0001,-12.2674,0.0117,-8.7396
0.9695,0.0001,-12.3057,0.0001,-12.2674,0.0115,-8.7401
0.9729,0.0001,-12.3057,0.0000,-12.2674,0.0112,-8.7395
0.9754,0.0001,-12.3057,0.0000,-12.2674,0.0110,-8.7384
0.9817,0.0001,-12.3057,0.0001,-12.2674,0.0105,-8.7389
0.9832,0.0001,-12.3057,0.0001,-12.2674,0.0104,-8.7395
0.9913,0.0001,-12.3057,0.0000,-12.2674,0.0097,-8.7384
0.9950,0.0001,-12.3057,0.0000,-12.2674,0.0095,-8.7382
0.9962,0.0000,-12.3057,0.0000,-12.2674,0.0094,-8.7385
0.9992,0.0000,-12.3057,0.0000,-12.2674,0.0092,-8.7395
1.0100,0.0000,-12.3057,0.0000,-12.2674,0.0085,-8.7382
1.0119,0.0000,-12.3057,0.0000,-12.2674,0.0084,-8.7386
1.0151,0.0000,-12.3057,0.0000,-12.2674,0.0082,-8.7395
1.0267,0.0000,-12.3057,0.0000,-12.2674,0.0075,-8.7384
1.0274,0.0000,-12.3057,0.0000,-12.2674,0.0075,-8.7385
1.0311,0.0000,-12.3057,0.0000,-12.2674,0.0072,-8.7395
1.0458,0.0000,-12.3057,0.0000,-12.2674,0.0065,-8.7393
1.0470,0.0000,-12.3057,0.0000,-12.2674,0.0064,-8.7395
1.0551,0.0000,-12.3057,0.0000,-12.2674,0.0060,-8.7385
1.0679,0.0000,-12.3057,0.0000,-12.2674,0.0055,-8.7391
1.0716,0.0000,-12.3057,0.0000,-12.2674,0.0053,-8.7385
1.0797,0.0000,-12.3057,0.0000,-12.2674,0.0050,-8.7395
1.0949,0.0000,-12.3057,0.0000,-12.2674,0.0045,-8.7394
1.1283,0.0000,-12.3057,0.0000,-12.2674,0.0035,-8.7393
1.1734,0.0000,-12.3057,0.0000,-12.2674,0.0025,-8.7392
1.2417,0.0000,-12.3057,0.0000,-12.2674,0.0015,-8.7390
1.3884,0.0000,-12.3057,0.0000,-12.2674,0.0005,-8.7390
1.9998,0.0000,-12.3057,0.0000,-12.2674,0.0000,-8.7390


==> simdata/works_quad1_3.csv <==
# simulation export from CQuadraticAdaptationLaw:works_quad1_3
# file "works_quad1_3.csv"
# a = 10, b = -2
# omega = 400
# c0 = -5, c1 = -5.5
#


t,lbs.y,lbs.k,es.y,es.k
0.0000,-2.5000,-0.6699,-2.5000,-0.6699
0.0004,-2.5085,-0.6748,-2.5085,-0.6208
0.0008,-2.5170,-0.6797,-2.5233,-0.5720
0.0012,-2.5256,-0.6847,-2.5443,-0.5244
0.0016,-2.5341,-0.6897,-2.5714,-0.4791
0.0020,-2.5427,-0.6948,-2.6043,-0.4371
0.0024,-2.5513,-0.6998,-2.6425,-0.3994
0.0027,-2.5599,-0.7049,-2.6857,-0.3672
0.0031,-2.5686,-0.7101,-2.7330,-0.3415
0.0035,-2.5772,-0.7153,-2.7839,-0.3233
0.0039,-2.5859,-0.7205,-2.8373,-0.3138
0.0043,-2.5946,-0.7257,-2.8923,-0.3138
0.0047,-2.6033,-0.7310,-2.9478,-0.3241
0.0051,-2.6120,-0.7363,-3.0027,-0.3452
0.0055,-2.6208,-0.7417,-3.0557,-0.3773
0.0059,-2.6295,-0.7471,-3.1056,-0.4204
0.0063,-2.6383,-0.7525,-3.1513,-0.4740
0.0067,-2.6471,-0.7580,-3.1916,-0.5371
0.0071,-2.6559,-0.7635,-3.2255,-0.6084
0.0075,-2.6648,-0.7690,-3.2523,-0.6861
0.0079,-2.6736,-0.7746,-3.2713,-0.7682
0.0082,-2.6825,-0.7802,-3.2822,-0.8522
0.0086,-2.6914,-0.7859,-3.2848,-0.9358
0.0090,-2.7003,-0.7916,-3.2793,-1.0164
0.0094,-2.7092,-0.7973,-3.2662,-1.0916
0.0098,-2.7182,-0.8031,-3.2461,-1.1594
0.0102,-2.7271,-0.8089,-3.2198,-1.2179
0.0106,-2.7361,-0.8147,-3.1885,-1.2658
0.0110,-2.7451,-0.8206,-3.1532,-1.3020
0.0114,-2.7541,-0.8265,-3.1152,-1.3262
0.0118,-2.7631,-0.8325,-3.0759,-1.3381
0.0122,-2.7722,-0.8385,-3.0364,-1.3381
0.0126,-2.7812,-0.8445,-2.9980,-1.3268
0.0130,-2.7903,-0.8506,-2.9619,-1.3049
0.0134,-2.7994,-0.8567,-2.9291,-1.2737
0.0137,-2.8085,-0.8628,-2.9004,-1.2341
0.0141,-2.8176,-0.8690,-2.8768,-1.1873
0.0145,-2.8268,-0.8753,-2.8588,-1.1348
0.0149,-2.8359,-0.8815,-2.8471,-1.0776
0.0153,-2.8451,-0.8879,-2.8421,-1.0170
0.0157,-2.8543,-0.8942,-2.8440,-0.9544
0.0161,-2.8635,-0.9006,-2.8530,-0.8908
0.0165,-2.8727,-0.9071,-2.8692,-0.8277
0.0169,-2.8820,-0.9135,-2.8926,-0.7662
0.0173,-2.8912,-0.9201,-2.9228,-0.7076
0.0177,-2.9005,-0.9266,-2.9596,-0.6534
0.0181,-2.9097,-0.9332,-3.0026,-0.6047
0.0185,-2.9190,-0.9399,-3.0511,-0.5631
0.0188,-2.9283,-0.9466,-3.1045,-0.5299
0.0192,-2.9377,-0.9533,-3.1617,-0.5065
0.0196,-2.9470,-0.9601,-3.2220,-0.4942
0.0200,-2.9564,-0.9669,-3.2840,-0.4942
0.0204,-2.9657,-0.9738,-3.3465,-0.5075
0.0208,-2.9751,-0.9807,-3.4083,-0.5347
0.0212,-2.9845,-0.9876,-3.4680,-0.5761
0.0216,-2.9939,-0.9946,-3.5241,-0.6316
0.0220,-3.0033,-1.0017,-3.5754,-0.7006
0.0224,-3.0127,-1.0088,-3.6204,-0.7818
0.0228,-3.0222,-1.0159,-3.6583,-0.8735
0.0232,-3.0316,-1.0231,-3.6879,-0.9735
0.0236,-3.0411,-1.0303,-3.7086,-1.0790
0.0240,-3.0506,-1.0375,-3.7200,-1.1870
0.0243,-3.0601,-1.0449,-3.7220,-1.2944
0.0247,-3.0696,-1.0522,-3.7148,-1.3978
0.0251,-3.0791,-1.0596,-3.6988,-1.4944
0.0255,-3.0886,-1.0671,-3.6748,-1.5813
0.0259,-3.0982,-1.0745,-3.6439,-1.6563
0.0263,-3.1077,-1.0821,-3.6071,-1.7176
0.0267,-3.1173,-1.0897,-3.5660,-1.7640
0.0271,-3.1269,-1.0973,-3.5217,-1.7949
0.0275,-3.1365,-1.1050,-3.4760,-1.8101
0.0279,-3.1461,-1.1127,-3.4301,-1.8101
0.0283,-3.1557,-1.1205,-3.3855,-1.7957
0.0287,-3.1653,-1.1283,-3.3434,-1.7679
0.0291,-3.1749,-1.1362,-3.3051,-1.7280
0.0295,-3.1845,-1.1441,-3.2716,-1.6776
0.0298,-3.1942,-1.1521,-3.2438,-1.6181
0.0302,-3.2038,-1.1601,-3.2225,-1.5513
0.0306,-3.2135,-1.1681,-3.2082,-1.4786
0.0310,-3.2232,-1.1762,-3.2015,-1.4017
0.0314,-3.2328,-1.1844,-3.2027,-1.3222
0.0318,-3.2425,-1.1926,-3.2119,-1.2417
0.0322,-3.2522,-1.2009,-3.2293,-1.1616
0.0326,-3.2619,-1.2092,-3.2547,-1.0837
0.0330,-3.2716,-1.2175,-3.2879,-1.0096
0.0334,-3.2814,-1.2259,-3.3286,-0.9409
0.0338,-3.2911,-1.2344,-3.3762,-0.8794
0.0342,-3.3008,-1.2429,-3.4300,-0.8268
0.0346,-3.3106,-1.2515,-3.4893,-0.7848
0.0350,-3.3203,-1.2601,-3.5529,-0.7553
0.0353,-3.3301,-1.2687,-3.6199,-0.7397
0.0357,-3.3398,-1.2774,-3.6889,-0.7397
0.0361,-3.3496,-1.2862,-3.7585,-0.7565
0.0365,-3.3594,-1.2950,-3.8271,-0.7907
0.0369,-3.3691,-1.3039,-3.8933,-0.8430
0.0373,-3.3789,-1.3128,-3.9555,-0.9130
0.0377,-3.3887,-1.3218,-4.0122,-0.9998
0.0381,-3.3985,-1.3308,-4.0618,-1.1021
0.0385,-3.4083,-1.3398,-4.1032,-1.2176
0.0389,-3.4181,-1.3490,-4.1353,-1.3433
0.0393,-3.4279,-1.3581,-4.1574,-1.4760
0.0397,-3.4377,-1.3674,-4.1689,-1.6117
0.0401,-3.4475,-1.3767,-4.1697,-1.7466
0.0404,-3.4573,-1.3860,-4.1601,-1.8764
0.0408,-3.4671,-1.3954,-4.1407,-1.9975
0.0412,-3.4769,-1.4048,-4.1122,-2.1065
0.0416,-3.4868,-1.4143,-4.0759,-2.2004
0.0420,-3.4966,-1.4239,-4.0330,-2.2771
0.0424,-3.5064,-1.4335,-3.9852,-2.3351
0.0428,-3.5162,-1.4431,-3.9340,-2.3736
0.0432,-3.5260,-1.4528,-3.8811,-2.3926
0.0436,-3.5359,-1.4626,-3.8281,-2.3926
0.0440,-3.5457,-1.4724,-3.7765,-2.3746
0.0444,-3.5555,-1.4823,-3.7279,-2.3400
0.0448,-3.5653,-1.4922,-3.6835,-2.2905
0.0452,-3.5752,-1.5022,-3.6445,-2.2278
0.0456,-3.5850,-1.5122,-3.6120,-2.1541
0.0459,-3.5948,-1.5223,-3.5867,-2.0712
0.0463,-3.6046,-1.5325,-3.5694,-1.9811
0.0467,-3.6144,-1.5427,-3.5605,-1.8860
0.0471,-3.6242,-1.5529,-3.5605,-1.7876
0.0475,-3.6341,-1.5633,-3.5695,-1.6881
0.0479,-3.6439,-1.5736,-3.5875,-1.5892
0.0483,-3.6537,-1.5841,-3.6146,-1.4931
0.0487,-3.6635,-1.5945,-3.6503,-1.4017
0.0491,-3.6733,-1.6051,-3.6943,-1.3170
0.0495,-3.6831,-1.6157,-3.7460,-1.2412
0.0499,-3.6929,-1.6263,-3.8047,-1.1764
0.0503,-3.7026,-1.6370,-3.8694,-1.1248
0.0507,-3.7124,-1.6478,-3.9390,-1.0885
0.0511,-3.7222,-1.6586,-4.0122,-1.0694
0.0514,-3.7320,-1.6695,-4.0876,-1.0694
0.0518,-3.7417,-1.6805,-4.1636,-1.0899
0.0522,-3.7515,-1.6915,-4.2386,-1.1320
0.0526,-3.7612,-1.7025,-4.3108,-1.1961
0.0530,-3.7710,-1.7136,-4.3785,-1.2819
0.0534,-3.7807,-1.7248,-4.4399,-1.3883
0.0538,-3.7904,-1.7360,-4.4935,-1.5136
0.0542,-3.8001,-1.7473,-4.5378,-1.6549
0.0546,-3.8099,-1.7586,-4.5718,-1.8087
0.0550,-3.8196,-1.7700,-4.5944,-1.9708
0.0554,-3.8292,-1.7815,-4.6054,-2.1366
0.0558,-3.8389,-1.7930,-4.6044,-2.3011
0.0562,-3.8486,-1.8046,-4.5918,-2.4595
0.0565,-3.8582,-1.8162,-4.5682,-2.6071
0.0569,-3.8679,-1.8279,-4.5347,-2.7397
0.0573,-3.8775,-1.8397,-4.4923,-2.8539
0.0577,-3.8872,-1.8515,-4.4428,-2.9470
0.0581,-3.8968,-1.8633,-4.3878,-3.0174
0.0585,-3.9064,-1.8753,-4.3291,-3.0641
0.0589,-3.9160,-1.8873,-4.2685,-3.0872
0.0593,-3.9255,-1.8993,-4.2079,-3.0872
0.0597,-3.9351,-1.9114,-4.1489,-3.0654
0.0601,-3.9446,-1.9236,-4.0932,-3.0236
0.0605,-3.9542,-1.9358,-4.0423,-2.9639
0.0609,-3.9637,-1.9481,-3.9974,-2.8884
0.0613,-3.9732,-1.9604,-3.9596,-2.7997
0.0617,-3.9827,-1.9728,-3.9299,-2.7001
0.0620,-3.9921,-1.9853,-3.9090,-2.5920
0.0624,-4.0016,-1.9978,-3.8974,-2.4779
0.0628,-4.0110,-2.0104,-3.8955,-2.3600
0.0632,-4.0204,-2.0230,-3.9036,-2.2409
0.0636,-4.0298,-2.0357,-3.9217,-2.1226
0.0640,-4.0392,-2.0484,-3.9496,-2.0078
0.0644,-4.0486,-2.0613,-3.9870,-1.8986
0.0648,-4.0579,-2.0741,-4.0335,-1.7976
0.0652,-4.0673,-2.0871,-4.0885,-1.7073
0.0656,-4.0766,-2.1000,-4.1510,-1.6301
0.0660,-4.0858,-2.1131,-4.2201,-1.5686
0.0664,-4.0951,-2.1262,-4.2945,-1.5254
0.0668,-4.1044,-2.1394,-4.3729,-1.5028
0.0672,-4.1136,-2.1526,-4.4536,-1.5028
0.0675,-4.1228,-2.1659,-4.5349,-1.5271
0.0679,-4.1320,-2.1793,-4.6150,-1.5770
0.0683,-4.1411,-2.1927,-4.6920,-1.6530
0.0687,-4.1502,-2.2061,-4.7640,-1.7546
0.0691,-4.1593,-2.2197,-4.8290,-1.8807
0.0695,-4.1684,-2.2332,-4.8854,-2.0288
0.0699,-4.1775,-2.2469,-4.9317,-2.1959
0.0703,-4.1865,-2.2606,-4.9665,-2.3775
0.0707,-4.1955,-2.2744,-4.9889,-2.5689
0.0711,-4.2045,-2.2882,-4.9984,-2.7643
0.0715,-4.2135,-2.3021,-4.9949,-2.9582
0.0719,-4.2224,-2.3160,-4.9787,-3.1445
0.0723,-4.2313,-2.3300,-4.9504,-3.3180
0.0726,-4.2402,-2.3441,-4.9113,-3.4737
0.0730,-4.2490,-2.3582,-4.8626,-3.6076
0.0734,-4.2578,-2.3724,-4.8061,-3.7168
0.0738,-4.2666,-2.3866,-4.7437,-3.7992
0.0742,-4.2754,-2.4009,-4.6773,-3.8538
0.0746,-4.2841,-2.4153,-4.6090,-3.8807
0.0750,-4.2928,-2.4297,-4.5406,-3.8807
0.0754,-4.3015,-2.4442,-4.4742,-3.8553
0.0758,-4.3101,-2.4587,-4.4113,-3.8067
0.0762,-4.3187,-2.4733,-4.3537,-3.7374
0.0766,-4.3273,-2.4879,-4.3027,-3.6499
0.0770,-4.3358,-2.5026,-4.2595,-3.5470
0.0774,-4.3443,-2.5174,-4.2250,-3.4318
0.0778,-4.3528,-2.5322,-4.2001,-3.3068
0.0781,-4.3612,-2.5471,-4.1853,-3.1751
0.0785,-4.3696,-2.5620,-4.1810,-3.0392
0.0789,-4.3780,-2.5770,-4.1875,-2.9019
0.0793,-4.3863,-2.5921,-4.2047,-2.7659
0.0797,-4.3946,-2.6072,-4.2324,-2.6338
0.0801,-4.4029,-2.6224,-4.2705,-2.5084
0.0805,-4.4111,-2.6376,-4.3183,-2.3926
0.0809,-4.4193,-2.6529,-4.3751,-2.2890
0.0813,-4.4274,-2.6682,-4.4400,-2.2006
0.0817,-4.4355,-2.6836,-4.5119,-2.1304
0.0821,-4.4436,-2.6991,-4.5895,-2.0809
0.0825,-4.4516,-2.7146,-4.6712,-2.0551
0.0829,-4.4596,-2.7301,-4.7554,-2.0551
0.0833,-4.4676,-2.7458,-4.8402,-2.0829
0.0836,-4.4755,-2.7614,-4.9235,-2.1397
0.0840,-4.4834,-2.7772,-5.0035,-2.2261
0.0844,-4.4912,-2.7930,-5.0780,-2.3417
0.0848,-4.4990,-2.8088,-5.1450,-2.4849
0.0852,-4.5067,-2.8247,-5.2027,-2.6531
0.0856,-4.5144,-2.8406,-5.2494,-2.8425
0.0860,-4.5221,-2.8567,-5.2837,-3.0484
0.0864,-4.5297,-2.8727,-5.3048,-3.2649
0.0868,-4.5372,-2.8888,-5.3121,-3.4860
0.0872,-4.5448,-2.9050,-5.3053,-3.7049
0.0876,-4.5522,-2.9212,-5.2850,-3.9151
0.0880,-4.5597,-2.9375,-5.2518,-4.1106
0.0884,-4.5671,-2.9538,-5.2070,-4.2858
0.0887,-4.5744,-2.9702,-5.1520,-4.4364
0.0891,-4.5817,-2.9866,-5.0888,-4.5589
0.0895,-4.5889,-3.0031,-5.0194,-4.6512
0.0899,-4.5961,-3.0197,-4.9458,-4.7124
0.0903,-4.6033,-3.0363,-4.8702,-4.7424
0.0907,-4.6104,-3.0529,-4.7946,-4.7424
0.0911,-4.6174,-3.0696,-4.7212,-4.7142
0.0915,-4.6244,-3.0863,-4.6518,-4.6601
0.0919,-4.6314,-3.1031,-4.5879,-4.5829
0.0923,-4.6383,-3.1200,-4.5311,-4.4858
0.0927,-4.6451,-3.1369,-4.4826,-4.3718
0.0931,-4.6519,-3.1538,-4.4434,-4.2441
0.0935,-4.6587,-3.1708,-4.4144,-4.1059
0.0939,-4.6654,-3.1879,-4.3960,-3.9604
0.0942,-4.6720,-3.2050,-4.3888,-3.8104
0.0946,-4.6786,-3.2221,-4.3929,-3.6592
0.0950,-4.6851,-3.2393,-4.4084,-3.5095
0.0954,-4.6916,-3.2565,-4.4349,-3.3643
0.0958,-4.6980,-3.2738,-4.4722,-3.2267
0.0962,-4.7044,-3.2912,-4.5198,-3.0996
0.0966,-4.7107,-3.3085,-4.5767,-2.9861
0.0970,-4.7170,-3.3260,-4.6421,-2.8894
0.0974,-4.7232,-3.3434,-4.7148,-2.8126
0.0978,-4.7293,-3.3610,-4.7933,-2.7586
0.0982,-4.7354,-3.3785,-4.8761,-2.7304
0.0986,-4.7414,-3.3961,-4.9614,-2.7304
0.0990,-4.7474,-3.4138,-5.0472,-2.7607
0.0994,-4.7533,-3.4315,-5.1315,-2.8225
0.0997,-4.7592,-3.4492,-5.2121,-2.9164
0.1001,-4.7650,-3.4670,-5.2869,-3.0418
0.1005,-4.7707,-3.4849,-5.3537,-3.1970
0.1009,-4.7764,-3.5027,-5.4107,-3.3791
0.1013,-4.7820,-3.5207,-5.4562,-3.5840
0.1017,-4.7876,-3.5386,-5.4887,-3.8064
0.1021,-4.7931,-3.5566,-5.5074,-4.0401
0.1025,-4.7985,-3.5747,-5.5115,-4.2783
0.1029,-4.8039,-3.5928,-5.5011,-4.5139
0.1033,-4.8092,-3.6109,-5.4765,-4.7400
0.1037,-4.8144,-3.6290,-5.4386,-4.9499
0.1041,-4.8196,-3.6472,-5.3886,-5.1378
0.1045,-4.8247,-3.6655,-5.3281,-5.2991
0.1049,-4.8298,-3.6838,-5.2592,-5.4301
0.1052,-4.8348,-3.7021,-5.1838,-5.5287
0.1056,-4.8397,-3.7205,-5.1042,-5.5940
0.1060,-4.8446,-3.7389,-5.0226,-5.6260
0.1064,-4.8494,-3.7573,-4.9413,-5.6260
0.1068,-4.8541,-3.7758,-4.8622,-5.5960
0.1072,-4.8588,-3.7943,-4.7873,-5.5386
0.1076,-4.8634,-3.8128,-4.7182,-5.4569
0.1080,-4.8679,-3.8314,-4.6566,-5.3541
0.1084,-4.8724,-3.8500,-4.6036,-5.2337
0.1088,-4.8768,-3.8686,-4.5602,-5.0990
0.1092,-4.8811,-3.8873,-4.5273,-4.9535
0.1096,-4.8854,-3.9060,-4.5055,-4.8004
0.1100,-4.8896,-3.9248,-4.4952,-4.6429
0.1103,-4.8937,-3.9435,-4.4964,-4.4842
0.1107,-4.8978,-3.9624,-4.5093,-4.3274
0.1111,-4.9017,-3.9812,-4.5336,-4.1755
0.1115,-4.9057,-4.0001,-4.5688,-4.0317
0.1119,-4.9095,-4.0190,-4.6145,-3.8990
0.1123,-4.9133,-4.0379,-4.6697,-3.7808
0.1127,-4.9170,-4.0569,-4.7335,-3.6801
0.1131,-4.9207,-4.0758,-4.8047,-3.6002
0.1135,-4.9242,-4.0949,-4.8818,-3.5442
0.1139,-4.9277,-4.1139,-4.9631,-3.5149
0.1143,-4.9312,-4.1330,-5.0468,-3.5149
0.1147,-4.9345,-4.1521,-5.1310,-3.5462
0.1151,-4.9378,-4.1712,-5.2135,-3.6101
0.1155,-4.9410,-4.1904,-5.2922,-3.7070
0.1158,-4.9442,-4.2095,-5.3648,-3.8363
0.1162,-4.9472,-4.2287,-5.4293,-3.9962
0.1166,-4.9502,-4.2479,-5.4837,-4.1835
0.1170,-4.9532,-4.2672,-5.5263,-4.3939
0.1174,-4.9560,-4.2865,-5.5558,-4.6220
0.1178,-4.9588,-4.3058,-5.5711,-4.8615
0.1182,-4.9615,-4.3251,-5.5717,-5.1052
0.1186,-4.9641,-4.3444,-5.5576,-5.3460
0.1190,-4.9667,-4.3638,-5.5291,-5.5767
0.1194,-4.9692,-4.3831,-5.4871,-5.7907
0.1198,-4.9716,-4.4025,-5.4331,-5.9820
0.1202,-4.9739,-4.4219,-5.3685,-6.1459
0.1206,-4.9762,-4.4414,-5.2955,-6.2790
0.1210,-4.9783,-4.4608,-5.2160,-6.3790
0.1213,-4.9804,-4.4803,-5.1325,-6.4450
0.1217,-4.9825,-4.4998,-5.0470,-6.4774
0.1221,-4.9844,-4.5193,-4.9619,-6.4774
0.1225,-4.9863,-4.5388,-4.8791,-6.4471
0.1229,-4.9881,-4.5583,-4.8007,-6.3893
0.1233,-4.9899,-4.5778,-4.7283,-6.3072
0.1237,-4.9915,-4.5974,-4.6633,-6.2039
0.1241,-4.9931,-4.6170,-4.6071,-6.0832
0.1245,-4.9946,-4.6365,-4.5607,-5.9483
0.1249,-4.9960,-4.6561,-4.5247,-5.8028
0.1253,-4.9974,-4.6757,-4.4999,-5.6498
0.1257,-4.9986,-4.6954,-4.4866,-5.4927
0.1261,-4.9998,-4.7150,-4.4848,-5.3346
0.1264,-5.0010,-4.7346,-4.4947,-5.1786
0.1268,-5.0020,-4.7543,-4.5159,-5.0277
0.1272,-5.0030,-4.7739,-4.5480,-4.8850
0.1276,-5.0038,-4.7936,-4.5904,-4.7536
0.1280,-5.0047,-4.8132,-4.6423,-4.6366
0.1284,-5.0054,-4.8329,-4.7026,-4.5371
0.1288,-5.0060,-4.8526,-4.7701,-4.4582
0.1292,-5.0066,-4.8723,-4.8434,-4.4030
0.1296,-5.0071,-4.8919,-4.9208,-4.3742
0.1300,-5.0076,-4.9116,-5.0005,-4.3742
0.1304,-5.0079,-4.9313,-5.0806,-4.4049
0.1308,-5.0082,-4.9510,-5.1588,-4.4675
0.1312,-5.0084,-4.9707,-5.2332,-4.5624
0.1316,-5.0085,-4.9904,-5.3015,-4.6889
0.1319,-5.0085,-5.0101,-5.3617,-4.8450
0.1323,-5.0085,-5.0298,-5.4118,-5.0276
0.1327,-5.0084,-5.0495,-5.4503,-5.2326
0.1331,-5.0082,-5.0692,-5.4758,-5.4545
0.1335,-5.0079,-5.0889,-5.4873,-5.6871
0.1339,-5.0075,-5.1086,-5.4843,-5.9235
0.1343,-5.0071,-5.1283,-5.4669,-6.1569
0.1347,-5.0066,-5.1480,-5.4353,-6.3801
0.1351,-5.0060,-5.1677,-5.3907,-6.5868
0.1355,-5.0054,-5.1874,-5.3342,-6.7715
0.1359,-5.0046,-5.2071,-5.2675,-6.9295
0.1363,-5.0038,-5.2267,-5.1926,-7.0576
0.1367,-5.0029,-5.2464,-5.1115,-7.1537
0.1371,-5.0020,-5.2661,-5.0265,-7.2172
0.1374,-5.0009,-5.2857,-4.9398,-7.2482
0.1378,-4.9998,-5.3053,-4.8535,-7.2482
0.1382,-4.9986,-5.3250,-4.7696,-7.2193
0.1386,-4.9973,-5.3446,-4.6900,-7.1640
0.1390,-4.9960,-5.3642,-4.6164,-7.0856
0.1394,-4.9945,-5.3838,-4.5502,-6.9872
0.1398,-4.9930,-5.4034,-4.4926,-6.8722
0.1402,-4.9915,-5.4230,-4.4445,-6.7440
0.1406,-4.9898,-5.4426,-4.4067,-6.6058
0.1410,-4.9881,-5.4621,-4.3797,-6.4607
0.1414,-4.9862,-5.4817,-4.3640,-6.3119
0.1418,-4.9844,-5.5012,-4.3595,-6.1623
0.1422,-4.9824,-5.5207,-4.3662,-6.0149
0.1425,-4.9804,-5.5402,-4.3839,-5.8725
0.1429,-4.9782,-5.5597,-4.4122,-5.7380
0.1433,-4.9761,-5.5791,-4.4503,-5.6143
0.1437,-4.9738,-5.5986,-4.4976,-5.5043
0.1441,-4.9715,-5.6180,-4.5530,-5.4109
0.1445,-4.9690,-5.6374,-4.6153,-5.3370
0.1449,-4.9666,-5.6568,-4.6830,-5.2853
0.1453,-4.9640,-5.6762,-4.7546,-5.2584
0.1457,-4.9614,-5.6955,-4.8283,-5.2584
0.1461,-4.9586,-5.7149,-4.9022,-5.2870
0.1465,-4.9559,-5.7342,-4.9744,-5.3454
0.1469,-4.9530,-5.7535,-5.0426,-5.4336
0.1473,-4.9501,-5.7728,-5.1050,-5.5510
0.1477,-4.9471,-5.7920,-5.1595,-5.6957
0.1480,-4.9440,-5.8112,-5.2043,-5.8649
0.1484,-4.9408,-5.8304,-5.2379,-6.0544
0.1488,-4.9376,-5.8496,-5.2590,-6.2593
0.1492,-4.9343,-5.8687,-5.2667,-6.4739
0.1496,-4.9310,-5.8879,-5.2606,-6.6917
0.1500,-4.9275,-5.9070,-5.2407,-6.9064
0.1504,-4.9240,-5.9260,-5.2074,-7.1116
0.1508,-4.9204,-5.9451,-5.1616,-7.3013
0.1512,-4.9168,-5.9641,-5.1047,-7.4706
0.1516,-4.9131,-5.9831,-5.0380,-7.6153
0.1520,-4.9093,-6.0020,-4.9637,-7.7325
0.1524,-4.9054,-6.0210,-4.8836,-7.8203
0.1528,-4.9015,-6.0399,-4.7998,-7.8782
0.1532,-4.8975,-6.0587,-4.7145,-7.9065
0.1535,-4.8934,-6.0776,-4.6296,-7.9065
0.1539,-4.8892,-6.0964,-4.5472,-7.8802
0.1543,-4.8850,-6.1151,-4.4690,-7.8300
0.1547,-4.8808,-6.1339,-4.3965,-7.7588
0.1551,-4.8764,-6.1526,-4.3312,-7.6696
0.1555,-4.8720,-6.1713,-4.2740,-7.5654
0.1559,-4.8675,-6.1899,-4.2259,-7.4493
0.1563,-4.8630,-6.2085,-4.1876,-7.3243
0.1567,-4.8584,-6.2271,-4.1597,-7.1934
0.1571,-4.8537,-6.2456,-4.1423,-7.0591
0.1575,-4.8489,-6.2641,-4.1356,-6.9244
0.1579,-4.8441,-6.2826,-4.1395,-6.7917
0.1583,-4.8392,-6.3010,-4.1537,-6.6637
0.1587,-4.8343,-6.3194,-4.1779,-6.5430
0.1590,-4.8293,-6.3378,-4.2115,-6.4321
0.1594,-4.8242,-6.3561,-4.2535,-6.3336
0.1598,-4.8191,-6.3744,-4.3031,-6.2500
0.1602,-4.8139,-6.3926,-4.3591,-6.1840
0.1606,-4.8086,-6.4108,-4.4202,-6.1379
0.1610,-4.8033,-6.4290,-4.4848,-6.1139
0.1614,-4.7979,-6.4471,-4.5513,-6.1139
0.1618,-4.7924,-6.4652,-4.6179,-6.1393
0.1622,-4.7869,-6.4832,-4.6828,-6.1911
0.1626,-4.7813,-6.5012,-4.7440,-6.2693
0.1630,-4.7757,-6.5192,-4.7995,-6.3732
0.1634,-4.7700,-6.5371,-4.8476,-6.5011
0.1638,-4.7642,-6.5549,-4.8867,-6.6504
0.1641,-4.7584,-6.5728,-4.9152,-6.8175
0.1645,-4.7525,-6.5906,-4.9320,-6.9980
0.1649,-4.7466,-6.6083,-4.9364,-7.1867
0.1653,-4.7406,-6.6260,-4.9279,-7.3781
0.1657,-4.7346,-6.6436,-4.9066,-7.5665
0.1661,-4.7284,-6.6612,-4.8729,-7.7463
0.1665,-4.7223,-6.6788,-4.8277,-7.9125
0.1669,-4.7160,-6.6963,-4.7720,-8.0606
0.1673,-4.7098,-6.7138,-4.7076,-8.1870
0.1677,-4.7034,-6.7312,-4.6360,-8.2893
0.1681,-4.6970,-6.7486,-4.5591,-8.3660
0.1685,-4.6906,-6.7659,-4.4789,-8.4164
0.1689,-4.6841,-6.7832,-4.3974,-8.4411
0.1693,-4.6775,-6.8004,-4.3165,-8.4411
0.1696,-4.6709,-6.8176,-4.2378,-8.4182
0.1700,-4.6642,-6.8347,-4.1632,-8.3746
0.1704,-4.6575,-6.8518,-4.0939,-8.3128
0.1708,-4.6507,-6.8689,-4.0312,-8.2354
0.1712,-4.6439,-6.8859,-3.9762,-8.1452
0.1716,-4.6370,-6.9028,-3.9296,-8.0447
0.1720,-4.6301,-6.9197,-3.8922,-7.9366
0.1724,-4.6231,-6.9365,-3.8643,-7.8235
0.1728,-4.6161,-6.9533,-3.8463,-7.7076
0.1732,-4.6090,-6.9700,-3.8381,-7.5914
0.1736,-4.6019,-6.9867,-3.8397,-7.4772
0.1740,-4.5947,-7.0034,-3.8509,-7.3671
0.1744,-4.5875,-7.0199,-3.8712,-7.2633
0.1748,-4.5802,-7.0365,-3.9000,-7.1681
0.1751,-4.5729,-7.0529,-3.9367,-7.0836
0.1755,-4.5655,-7.0694,-3.9803,-7.0120
0.1759,-4.5581,-7.0857,-4.0297,-6.9555
0.1763,-4.5506,-7.1021,-4.0837,-6.9161
0.1767,-4.5431,-7.1183,-4.1409,-6.8956
0.1771,-4.5355,-7.1345,-4.1998,-6.8956
0.1775,-4.5279,-7.1507,-4.2587,-6.9173
0.1779,-4.5203,-7.1668,-4.3159,-6.9613
0.1783,-4.5126,-7.1828,-4.3697,-7.0278
0.1787,-4.5048,-7.1988,-4.4183,-7.1159
0.1791,-4.4971,-7.2148,-4.4600,-7.2243
0.1795,-4.4892,-7.2307,-4.4934,-7.3507
0.1799,-4.4814,-7.2465,-4.5171,-7.4920
0.1802,-4.4735,-7.2623,-4.5302,-7.6444
0.1806,-4.4655,-7.2780,-4.5319,-7.8036
0.1810,-4.4575,-7.2936,-4.5220,-7.9649
0.1814,-4.4495,-7.3092,-4.5003,-8.1235
0.1818,-4.4414,-7.3248,-4.4674,-8.2748
0.1822,-4.4333,-7.3403,-4.4241,-8.4145
0.1826,-4.4252,-7.3557,-4.3714,-8.5389
0.1830,-4.4170,-7.3711,-4.3107,-8.6450
0.1834,-4.4088,-7.3864,-4.2436,-8.7308
0.1838,-4.4005,-7.4017,-4.1717,-8.7950
0.1842,-4.3922,-7.4169,-4.0970,-8.8372
0.1846,-4.3839,-7.4320,-4.0211,-8.8578
0.1850,-4.3755,-7.4471,-3.9457,-8.8578
0.1854,-4.3671,-7.4622,-3.8725,-8.8387
0.1857,-4.3586,-7.4772,-3.8030,-8.8023
0.1861,-4.3502,-7.4921,-3.7384,-8.7507
0.1865,-4.3416,-7.5069,-3.6799,-8.6862
0.1869,-4.3331,-7.5217,-3.6284,-8.6110
0.1873,-4.3245,-7.5365,-3.5846,-8.5274
0.1877,-4.3159,-7.5512,-3.5491,-8.4374
0.1881,-4.3072,-7.5658,-3.5223,-8.3434
0.1885,-4.2986,-7.5804,-3.5044,-8.2471
0.1889,-4.2899,-7.5949,-3.4955,-8.1507
0.1893,-4.2811,-7.6093,-3.4954,-8.0559
0.1897,-4.2723,-7.6237,-3.5040,-7.9646
0.1901,-4.2635,-7.6381,-3.5208,-7.8787
0.1905,-4.2547,-7.6524,-3.5453,-7.7999
0.1909,-4.2458,-7.6666,-3.5769,-7.7301
0.1912,-4.2369,-7.6807,-3.6147,-7.6711
0.1916,-4.2280,-7.6948,-3.6577,-7.6245
0.1920,-4.2191,-7.7089,-3.7048,-7.5920
0.1924,-4.2101,-7.7228,-3.7548,-7.5751
0.1928,-4.2011,-7.7368,-3.8061,-7.5751
0.1932,-4.1921,-7.7506,-3.8575,-7.5929
0.1936,-4.1830,-7.7644,-3.9073,-7.6291
0.1940,-4.1739,-7.7782,-3.9539,-7.6835
0.1944,-4.1648,-7.7919,-3.9958,-7.7557
0.1948,-4.1557,-7.8055,-4.0315,-7.8443
0.1952,-4.1465,-7.8190,-4.0598,-7.9476
0.1956,-4.1374,-7.8325,-4.0793,-8.0629
0.1960,-4.1281,-7.8460,-4.0893,-8.1872
0.1963,-4.1189,-7.8594,-4.0891,-8.3170
0.1967,-4.1097,-7.8727,-4.0785,-8.4483
0.1971,-4.1004,-7.8860,-4.0574,-8.5773
0.1975,-4.0911,-7.8992,-4.0263,-8.7003
0.1979,-4.0818,-7.9123,-3.9859,-8.8137
0.1983,-4.0725,-7.9254,-3.9371,-8.9147
0.1987,-4.0631,-7.9384,-3.8813,-9.0008
0.1991,-4.0537,-7.9514,-3.8198,-9.0703
0.1995,-4.0443,-7.9643,-3.7541,-9.1223
0.1999,-4.0349,-7.9771,-3.6859,-9.1565
0.2003,-4.0255,-7.9899,-3.6167,-9.1732
0.2007,-4.0160,-8.0027,-3.5480,-9.1732
0.2011,-4.0065,-8.0153,-3.4813,-9.1578
0.2015,-3.9971,-8.0279,-3.4179,-9.1284
0.2018,-3.9876,-8.0405,-3.3590,-9.0867
0.2022,-3.9780,-8.0530,-3.3056,-9.0346
0.2026,-3.9685,-8.0654,-3.2584,-8.9739
0.2030,-3.9589,-8.0778,-3.2181,-8.9065
0.2034,-3.9494,-8.0901,-3.1853,-8.8340
0.2038,-3.9398,-8.1023,-3.1602,-8.7582
0.2042,-3.9302,-8.1145,-3.1431,-8.6807
0.2046,-3.9206,-8.1267,-3.1341,-8.6031
0.2050,-3.9109,-8.1387,-3.1329,-8.5269
0.2054,-3.9013,-8.1507,-3.1394,-8.4536
0.2058,-3.8916,-8.1627,-3.1533,-8.3847
0.2062,-3.8820,-8.1746,-3.1740,-8.3215
0.2066,-3.8723,-8.1864,-3.2010,-8.2655
0.2070,-3.8626,-8.1982,-3.2335,-8.2182
0.2073,-3.8529,-8.2099,-3.2705,-8.1810
0.2077,-3.8432,-8.2216,-3.3112,-8.1550
0.2081,-3.8335,-8.2332,-3.3544,-8.1415
0.2085,-3.8237,-8.2447,-3.3988,-8.1415
0.2089,-3.8140,-8.2562,-3.4432,-8.1557
0.2093,-3.8042,-8.2676,-3.4861,-8.1845
0.2097,-3.7945,-8.2790,-3.5261,-8.2278
0.2101,-3.7847,-8.2903,-3.5620,-8.2852
0.2105,-3.7749,-8.3016,-3.5924,-8.3557
0.2109,-3.7651,-8.3127,-3.6161,-8.4377
0.2113,-3.7553,-8.3239,-3.6321,-8.5292
0.2117,-3.7455,-8.3350,-3.6397,-8.6277
0.2121,-3.7357,-8.3460,-3.6382,-8.7305
0.2125,-3.7259,-8.3569,-3.6276,-8.8345
0.2128,-3.7161,-8.3678,-3.6077,-8.9365
0.2132,-3.7063,-8.3787,-3.5791,-9.0338
0.2136,-3.6964,-8.3895,-3.5422,-9.1234
0.2140,-3.6866,-8.4002,-3.4980,-9.2031
0.2144,-3.6767,-8.4109,-3.4476,-9.2711
0.2148,-3.6669,-8.4215,-3.3923,-9.3259
0.2152,-3.6570,-8.4321,-3.3333,-9.3670
0.2156,-3.6472,-8.4426,-3.2720,-9.3939
0.2160,-3.6373,-8.4530,-3.2100,-9.4071
0.2164,-3.6274,-8.4634,-3.1484,-9.4071
0.2168,-3.6176,-8.4737,-3.0887,-9.3949
0.2172,-3.6077,-8.4840,-3.0319,-9.3718
0.2176,-3.5978,-8.4942,-2.9790,-9.3390
0.2179,-3.5880,-8.5044,-2.9310,-9.2980
0.2183,-3.5781,-8.5145,-2.8886,-9.2503
0.2187,-3.5682,-8.5246,-2.8523,-9.1973
0.2191,-3.5583,-8.5346,-2.8225,-9.1404
0.2195,-3.5485,-8.5445,-2.7996,-9.0809
0.2199,-3.5386,-8.5544,-2.7838,-9.0201
0.2203,-3.5287,-8.5642,-2.7750,-8.9592
0.2207,-3.5188,-8.5740,-2.7732,-8.8995
0.2211,-3.5089,-8.5837,-2.7782,-8.8420
0.2215,-3.4991,-8.5934,-2.7896,-8.7880
0.2219,-3.4892,-8.6030,-2.8071,-8.7385
0.2223,-3.4793,-8.6126,-2.8300,-8.6948
0.2227,-3.4694,-8.6221,-2.8577,-8.6578
0.2231,-3.4596,-8.6315,-2.8895,-8.6287
0.2234,-3.4497,-8.6409,-2.9245,-8.6084
0.2238,-3.4398,-8.6503,-2.9615,-8.5979
0.2242,-3.4300,-8.6596,-2.9997,-8.5979
0.2246,-3.4201,-8.6688,-3.0378,-8.6090
0.2250,-3.4103,-8.6780,-3.0745,-8.6314
0.2254,-3.4004,-8.6871,-3.1088,-8.6651
0.2258,-3.3906,-8.6962,-3.1393,-8.7097
0.2262,-3.3807,-8.7053,-3.1651,-8.7644
0.2266,-3.3709,-8.7142,-3.1849,-8.8281
0.2270,-3.3611,-8.7232,-3.1981,-8.8991
0.2274,-3.3512,-8.7320,-3.2038,-8.9755
0.2278,-3.3414,-8.7409,-3.2017,-9.0551
0.2282,-3.3316,-8.7496,-3.1915,-9.1356
0.2286,-3.3218,-8.7583,-3.1733,-9.2146
0.2289,-3.3120,-8.7670,-3.1474,-9.2898
0.2293,-3.3022,-8.7756,-3.1143,-9.3591
0.2297,-3.2924,-8.7842,-3.0749,-9.4208
0.2301,-3.2826,-8.7927,-3.0301,-9.4733
0.2305,-3.2728,-8.8012,-2.9809,-9.5157
0.2309,-3.2630,-8.8096,-2.9286,-9.5473
0.2313,-3.2533,-8.8179,-2.8744,-9.5682
0.2317,-3.2435,-8.8262,-2.8195,-9.5783
0.2321,-3.2338,-8.8345,-2.7651,-9.5783
0.2325,-3.2240,-8.8427,-2.7122,-9.5689
0.2329,-3.2143,-8.8509,-2.6620,-9.5511
0.2333,-3.2046,-8.8590,-2.6152,-9.5258
0.2337,-3.1949,-8.8671,-2.5727,-9.4942
0.2340,-3.1852,-8.8751,-2.5350,-9.4575
0.2344,-3.1755,-8.8831,-2.5027,-9.4166
0.2348,-3.1658,-8.8910,-2.4762,-9.3728
0.2352,-3.1561,-8.8988,-2.4557,-9.3270
0.2356,-3.1465,-8.9067,-2.4413,-9.2802
0.2360,-3.1368,-8.9144,-2.4331,-9.2334
0.2364,-3.1272,-8.9222,-2.4310,-9.1875
0.2368,-3.1175,-8.9299,-2.4348,-9.1433
0.2372,-3.1079,-8.9375,-2.4442,-9.1019
0.2376,-3.0983,-8.9451,-2.4589,-9.0639
0.2380,-3.0887,-8.9526,-2.4784,-9.0303
0.2384,-3.0791,-8.9601,-2.5020,-9.0020
0.2388,-3.0695,-8.9675,-2.5292,-8.9796
0.2392,-3.0600,-8.9749,-2.5591,-8.9641
0.2395,-3.0504,-8.9823,-2.5908,-8.9561
0.2399,-3.0409,-8.9896,-2.6235,-8.9561
0.2403,-3.0313,-8.9969,-2.6560,-8.9645
0.2407,-3.0218,-9.0041,-2.6874,-8.9817
0.2411,-3.0123,-9.0113,-2.7166,-9.0074
0.2415,-3.0028,-9.0184,-2.7426,-9.0415
0.2419,-2.9934,-9.0255,-2.7644,-9.0832
0.2423,-2.9839,-9.0325,-2.7810,-9.1318
0.2427,-2.9744,-9.0395,-2.7918,-9.1859
0.2431,-2.9650,-9.0465,-2.7962,-9.2441
0.2435,-2.9556,-9.0534,-2.7937,-9.3048
0.2439,-2.9462,-9.0602,-2.7843,-9.3661
0.2443,-2.9368,-9.0670,-2.7679,-9.4262
0.2447,-2.9274,-9.0738,-2.7448,-9.4835
0.2450,-2.9180,-9.0805,-2.7156,-9.5362
0.2454,-2.9087,-9.0872,-2.6809,-9.5830
0.2458,-2.8993,-9.0939,-2.6414,-9.6230
0.2462,-2.8900,-9.1005,-2.5983,-9.6552
0.2466,-2.8807,-9.1070,-2.5524,-9.6792
0.2470,-2.8714,-9.1135,-2.5049,-9.6950
0.2474,-2.8621,-9.1200,-2.4568,-9.7028
0.2478,-2.8529,-9.1265,-2.4091,-9.7028
0.2482,-2.8436,-9.1329,-2.3629,-9.6956
0.2486,-2.8344,-9.1392,-2.3188,-9.6821
0.2490,-2.8252,-9.1455,-2.2779,-9.6629
0.2494,-2.8160,-9.1518,-2.2406,-9.6390
0.2498,-2.8068,-9.1580,-2.2075,-9.6111
0.2501,-2.7976,-9.1642,-2.1792,-9.5801
0.2505,-2.7885,-9.1703,-2.1558,-9.5469
0.2509,-2.7794,-9.1765,-2.1376,-9.5122
0.2513,-2.7702,-9.1825,-2.1248,-9.4767
0.2517,-2.7611,-9.1885,-2.1173,-9.4413
0.2521,-2.7521,-9.1945,-2.1151,-9.4065
0.2525,-2.7430,-9.2005,-2.1181,-9.3731
0.2529,-2.7339,-9.2064,-2.1259,-9.3417
0.2533,-2.7249,-9.2123,-2.1383,-9.3130
0.2537,-2.7159,-9.2181,-2.1548,-9.2876
0.2541,-2.7069,-9.2239,-2.1749,-9.2661
0.2545,-2.6979,-9.2296,-2.1981,-9.2493
0.2549,-2.6890,-9.2354,-2.2236,-9.2375
0.2553,-2.6800,-9.2410,-2.2507,-9.2315
0.2556,-2.6711,-9.2467,-2.2785,-9.2315
0.2560,-2.6622,-9.2523,-2.3063,-9.2378
0.2564,-2.6533,-9.2578,-2.3331,-9.2507
0.2568,-2.6444,-9.2634,-2.3580,-9.2702
0.2572,-2.6356,-9.2689,-2.3800,-9.2958
0.2576,-2.6267,-9.2743,-2.3984,-9.3273
0.2580,-2.6179,-9.2797,-2.4124,-9.3638
0.2584,-2.6091,-9.2851,-2.4214,-9.4046
0.2588,-2.6003,-9.2905,-2.4247,-9.4484
0.2592,-2.5916,-9.2958,-2.4222,-9.4940
0.2596,-2.5828,-9.3011,-2.4137,-9.5400
0.2600,-2.5741,-9.3063,-2.3991,-9.5852
0.2604,-2.5654,-9.3115,-2.3788,-9.6282
0.2608,-2.5567,-9.3167,-2.3532,-9.6678
0.2611,-2.5480,-9.3218,-2.3229,-9.7030
0.2615,-2.5394,-9.3269,-2.2885,-9.7330
0.2619,-2.5308,-9.3320,-2.2509,-9.7572
0.2623,-2.5221,-9.3370,-2.2110,-9.7752
0.2627,-2.5136,-9.3420,-2.1697,-9.7871
0.2631,-2.5050,-9.3470,-2.1279,-9.7929
0.2635,-2.4964,-9.3519,-2.0864,-9.7929
0.2639,-2.4879,-9.3568,-2.0462,-9.7875
0.2643,-2.4794,-9.3616,-2.0079,-9.7774
0.2647,-2.4709,-9.3665,-1.9723,-9.7630
0.2651,-2.4624,-9.3713,-1.9399,-9.7450
0.2655,-2.4540,-9.3760,-1.9111,-9.7241
0.2659,-2.4455,-9.3808,-1.8863,-9.7009
0.2662,-2.4371,-9.3855,-1.8659,-9.6760
0.2666,-2.4287,-9.3901,-1.8500,-9.6500
0.2670,-2.4203,-9.3948,-1.8387,-9.6235
0.2674,-2.4120,-9.3994,-1.8320,-9.5969
0.2678,-2.4037,-9.4039,-1.8299,-9.5709
0.2682,-2.3953,-9.4085,-1.8322,-9.5459
0.2686,-2.3870,-9.4130,-1.8388,-9.5224
0.2690,-2.3788,-9.4174,-1.8492,-9.5009
0.2694,-2.3705,-9.4219,-1.8632,-9.4819
0.2698,-2.3623,-9.4263,-1.8803,-9.4659
0.2702,-2.3541,-9.4307,-1.9001,-9.4533
0.2706,-2.3459,-9.4350,-1.9218,-9.4445
0.2710,-2.3377,-9.4394,-1.9449,-9.4400
0.2714,-2.3296,-9.4436,-1.9687,-9.4400
0.2717,-2.3214,-9.4479,-1.9923,-9.4447
0.2721,-2.3133,-9.4521,-2.0152,-9.4544
0.2725,-2.3052,-9.4563,-2.0363,-9.4688
0.2729,-2.2972,-9.4605,-2.0550,-9.4880
0.2733,-2.2891,-9.4647,-2.0706,-9.5114
0.2737,-2.2811,-9.4688,-2.0824,-9.5387
0.2741,-2.2731,-9.4729,-2.0898,-9.5690
0.2745,-2.2651,-9.4769,-2.0925,-9.6016
0.2749,-2.2571,-9.4810,-2.0901,-9.6356
0.2753,-2.2492,-9.4850,-2.0824,-9.6699
0.2757,-2.2413,-9.4889,-2.0697,-9.7036
0.2761,-2.2334,-9.4929,-2.0520,-9.7356
0.2765,-2.2255,-9.4968,-2.0297,-9.7650
0.2769,-2.2176,-9.5007,-2.0034,-9.7912
0.2772,-2.2098,-9.5045,-1.9736,-9.8135
0.2776,-2.2020,-9.5084,-1.9411,-9.8315
0.2780,-2.1942,-9.5122,-1.9065,-9.8449
0.2784,-2.1864,-9.5160,-1.8708,-9.8537
0.2788,-2.1786,-9.5197,-1.8346,-9.8580
0.2792,-2.1709,-9.5235,-1.7988,-9.8580
0.2796,-2.1632,-9.5272,-1.7640,-9.8541
0.2800,-2.1555,-9.5308,-1.7310,-9.8465
0.2804,-2.1478,-9.5345,-1.7002,-9.8358
0.2808,-2.1402,-9.5381,-1.6721,-9.8225
0.2812,-2.1326,-9.5417,-1.6472,-9.8069
0.2816,-2.1249,-9.5453,-1.6258,-9.7897
0.2820,-2.1174,-9.5488,-1.6080,-9.7712
0.2824,-2.1098,-9.5523,-1.5942,-9.7519
0.2827,-2.1023,-9.5558,-1.5844,-9.7322
0.2831,-2.0947,-9.5593,-1.5785,-9.7125
0.2835,-2.0872,-9.5627,-1.5765,-9.6931
0.2839,-2.0798,-9.5662,-1.5783,-9.6746
0.2843,-2.0723,-9.5696,-1.5838,-9.6571
0.2847,-2.0649,-9.5729,-1.5926,-9.6412
0.2851,-2.0574,-9.5763,-1.6045,-9.6271
0.2855,-2.0500,-9.5796,-1.6191,-9.6152
0.2859,-2.0427,-9.5829,-1.6359,-9.6059
0.2863,-2.0353,-9.5862,-1.6544,-9.5994
0.2867,-2.0280,-9.5894,-1.6741,-9.5960
0.2871,-2.0207,-9.5927,-1.6943,-9.5960
0.2875,-2.0134,-9.5959,-1.7145,-9.5996
0.2878,-2.0061,-9.5991,-1.7339,-9.6067
0.2882,-1.9989,-9.6022,-1.7519,-9.6174
0.2886,-1.9917,-9.6054,-1.7678,-9.6316
0.2890,-1.9844,-9.6085,-1.7810,-9.6489
0.2894,-1.9773,-9.6116,-1.7910,-9.6691
0.2898,-1.9701,-9.6146,-1.7972,-9.6915
0.2902,-1.9630,-9.6177,-1.7993,-9.7157
0.2906,-1.9558,-9.6207,-1.7970,-9.7408
0.2910,-1.9487,-9.6237,-1.7903,-9.7661
0.2914,-1.9417,-9.6267,-1.7792,-9.7910
0.2918,-1.9346,-9.6297,-1.7639,-9.8146
0.2922,-1.9276,-9.6326,-1.7447,-9.8364
0.2926,-1.9206,-9.6355,-1.7219,-9.8558
0.2930,-1.9136,-9.6384,-1.6962,-9.8722
0.2933,-1.9066,-9.6413,-1.6682,-9.8855
0.2937,-1.8997,-9.6442,-1.6384,-9.8954
0.2941,-1.8927,-9.6470,-1.6077,-9.9019
0.2945,-1.8858,-9.6498,-1.5765,-9.9051
0.2949,-1.8789,-9.6526,-1.5457,-9.9051
0.2953,-1.8721,-9.6554,-1.5158,-9.9022
0.2957,-1.8652,-9.6581,-1.4873,-9.8966
0.2961,-1.8584,-9.6609,-1.4607,-9.8887
0.2965,-1.8516,-9.6636,-1.4366,-9.8789
0.2969,-1.8448,-9.6663,-1.4151,-9.8674
0.2973,-1.8380,-9.6689,-1.3966,-9.8547
0.2977,-1.8313,-9.6716,-1.3813,-9.8410
0.2981,-1.8246,-9.6742,-1.3694,-9.8268
0.2985,-1.8179,-9.6768,-1.3608,-9.8122
0.2988,-1.8112,-9.6794,-1.3557,-9.7977
0.2992,-1.8046,-9.6820,-1.3539,-9.7834
0.2996,-1.7979,-9.6846,-1.3554,-9.7697
0.3000,-1.7913,-9.6871,-1.3600,-9.7569
0.3004,-1.7847,-9.6896,-1.3675,-9.7451
0.3008,-1.7781,-9.6921,-1.3776,-9.7348
0.3012,-1.7716,-9.6946,-1.3899,-9.7260
0.3016,-1.7651,-9.6971,-1.4042,-9.7191
0.3020,-1.7585,-9.6995,-1.4200,-9.7143
0.3024,-1.7521,-9.7019,-1.4368,-9.7118
0.3028,-1.7456,-9.7044,-1.4540,-9.7118
0.3032,-1.7391,-9.7067,-1.4712,-9.7144
0.3036,-1.7327,-9.7091,-1.4877,-9.7197
0.3039,-1.7263,-9.7115,-1.5030,-9.7276
0.3043,-1.7199,-9.7138,-1.5166,-9.7380
0.3047,-1.7135,-9.7161,-1.5278,-9.7508
0.3051,-1.7072,-9.7185,-1.5362,-9.7656
0.3055,-1.7009,-9.7207,-1.5414,-9.7821
0.3059,-1.6946,-9.7230,-1.5431,-9.7999
0.3063,-1.6883,-9.7253,-1.5410,-9.8183
0.3067,-1.6820,-9.7275,-1.5352,-9.8370
0.3071,-1.6758,-9.7297,-1.5256,-9.8553
0.3075,-1.6695,-9.7319,-1.5124,-9.8727
0.3079,-1.6633,-9.7341,-1.4958,-9.8887
0.3083,-1.6571,-9.7363,-1.4763,-9.9029
0.3087,-1.6510,-9.7385,-1.4542,-9.9150
0.3091,-1.6448,-9.7406,-1.4301,-9.9248
0.3094,-1.6387,-9.7427,-1.4045,-9.9320
0.3098,-1.6326,-9.7448,-1.3781,-9.9368
0.3102,-1.6265,-9.7469,-1.3514,-9.9392
0.3106,-1.6205,-9.7490,-1.3249,-9.9392
0.3110,-1.6144,-9.7511,-1.2992,-9.9370
0.3114,-1.6084,-9.7531,-1.2748,-9.9329
0.3118,-1.6024,-9.7551,-1.2520,-9.9271
0.3122,-1.5964,-9.7572,-1.2312,-9.9199
0.3126,-1.5904,-9.7592,-1.2128,-9.9115
0.3130,-1.5845,-9.7611,-1.1969,-9.9021
0.3134,-1.5786,-9.7631,-1.1838,-9.8921
0.3138,-1.5727,-9.7651,-1.1735,-9.8816
0.3142,-1.5668,-9.7670,-1.1661,-9.8709
0.3146,-1.5609,-9.7689,-1.1617,-9.8603
0.3149,-1.5551,-9.7709,-1.1601,-9.8498
0.3153,-1.5492,-9.7728,-1.1613,-9.8397
0.3157,-1.5434,-9.7746,-1.1652,-9.8303
0.3161,-1.5376,-9.7765,-1.1715,-9.8217
0.3165,-1.5319,-9.7784,-1.1801,-9.8141
0.3169,-1.5261,-9.7802,-1.1906,-9.8076
0.3173,-1.5204,-9.7820,-1.2028,-9.8026
0.3177,-1.5147,-9.7839,-1.2162,-9.7991
0.3181,-1.5090,-9.7857,-1.2305,-9.7972
0.3185,-1.5033,-9.7875,-1.2452,-9.7972
0.3189,-1.4977,-9.7892,-1.2598,-9.7992
0.3193,-1.4920,-9.7910,-1.2739,-9.8030
0.3197,-1.4864,-9.7927,-1.2869,-9.8088
0.3200,-1.4808,-9.7945,-1.2984,-9.8164
0.3204,-1.4753,-9.7962,-1.3079,-9.8258
0.3208,-1.4697,-9.7979,-1.3150,-9.8367
0.3212,-1.4642,-9.7996,-1.3194,-9.8488
0.3216,-1.4586,-9.8013,-1.3208,-9.8618
0.3220,-1.4531,-9.8030,-1.3190,-9.8753
0.3224,-1.4477,-9.8046,-1.3139,-9.8890
0.3228,-1.4422,-9.8063,-1.3057,-9.9024
0.3232,-1.4368,-9.8079,-1.2943,-9.9151
0.3236,-1.4313,-9.8095,-1.2801,-9.9268
0.3240,-1.4259,-9.8111,-1.2633,-9.9372
0.3244,-1.4205,-9.8127,-1.2444,-9.9461
0.3248,-1.4152,-9.8143,-1.2237,-9.9532
0.3252,-1.4098,-9.8159,-1.2018,-9.9586
0.3255,-1.4045,-9.8174,-1.1792,-9.9621
0.3259,-1.3992,-9.8190,-1.1563,-9.9638
0.3263,-1.3939,-9.8205,-1.1336,-9.9638
0.3267,-1.3886,-9.8220,-1.1116,-9.9622
0.3271,-1.3833,-9.8236,-1.0907,-9.9592
0.3275,-1.3781,-9.8251,-1.0712,-9.9550
0.3279,-1.3729,-9.8266,-1.0534,-9.9497
0.3283,-1.3677,-9.8280,-1.0376,-9.9435
0.3287,-1.3625,-9.8295,-1.0240,-9.9367
0.3291,-1.3573,-9.8310,-1.0127,-9.9293
0.3295,-1.3522,-9.8324,-1.0039,-9.9217
0.3299,-1.3470,-9.8338,-0.9975,-9.9139
0.3303,-1.3419,-9.8353,-0.9937,-9.9060
0.3307,-1.3368,-9.8367,-0.9923,-9.8984
0.3310,-1.3317,-9.8381,-0.9933,-9.8910
0.3314,-1.3267,-9.8395,-0.9966,-9.8841
0.3318,-1.3216,-9.8409,-1.0019,-9.8778
0.3322,-1.3166,-9.8422,-1.0092,-9.8722
0.3326,-1.3116,-9.8436,-1.0182,-9.8675
0.3330,-1.3066,-9.8450,-1.0286,-9.8638
0.3334,-1.3016,-9.8463,-1.0400,-9.8613
0.3338,-1.2967,-9.8476,-1.0522,-9.8599
0.3342,-1.2918,-9.8489,-1.0647,-9.8599
0.3346,-1.2868,-9.8503,-1.0771,-9.8613
0.3350,-1.2819,-9.8516,-1.0891,-9.8641
0.3354,-1.2770,-9.8528,-1.1002,-9.8684
0.3358,-1.2722,-9.8541,-1.1100,-9.8740
0.3362,-1.2673,-9.8554,-1.1180,-9.8808
0.3365,-1.2625,-9.8567,-1.1241,-9.8888
0.3369,-1.2577,-9.8579,-1.1278,-9.8976
0.3373,-1.2529,-9.8592,-1.1289,-9.9071
0.3377,-1.2481,-9.8604,-1.1273,-9.9170
0.3381,-1.2433,-9.8616,-1.1230,-9.9270
0.3385,-1.2386,-9.8628,-1.1159,-9.9367
0.3389,-1.2339,-9.8640,-1.1061,-9.9460
0.3393,-1.2291,-9.8652,-1.0939,-9.9546
0.3397,-1.2244,-9.8664,-1.0796,-9.9622
0.3401,-1.2198,-9.8676,-1.0634,-9.9687
0.3405,-1.2151,-9.8688,-1.0457,-9.9739
0.3409,-1.2105,-9.8699,-1.0270,-9.9778
0.3413,-1.2058,-9.8711,-1.0076,-9.9804
0.3416,-1.2012,-9.8722,-0.9881,-9.9816
0.3420,-1.1966,-9.8733,-0.9687,-9.9816
0.3424,-1.1920,-9.8745,-0.9499,-9.9805
0.3428,-1.1875,-9.8756,-0.9320,-9.9783
0.3432,-1.1829,-9.8767,-0.9153,-9.9752
0.3436,-1.1784,-9.8778,-0.9001,-9.9713
0.3440,-1.1739,-9.8789,-0.8866,-9.9668
0.3444,-1.1694,-9.8800,-0.8749,-9.9618
0.3448,-1.1649,-9.8810,-0.8653,-9.9565
0.3452,-1.1604,-9.8821,-0.8577,-9.9509
0.3456,-1.1560,-9.8832,-0.8523,-9.9452
0.3460,-1.1516,-9.8842,-0.8489,-9.9395
0.3464,-1.1471,-9.8853,-0.8477,-9.9339
0.3468,-1.1427,-9.8863,-0.8486,-9.9285
0.3471,-1.1383,-9.8873,-0.8513,-9.9235
0.3475,-1.1340,-9.8883,-0.8559,-9.9188
0.3479,-1.1296,-9.8893,-0.8621,-9.9148
0.3483,-1.1253,-9.8903,-0.8697,-9.9113
0.3487,-1.1210,-9.8913,-0.8785,-9.9087
0.3491,-1.1167,-9.8923,-0.8883,-9.9068
0.3495,-1.1124,-9.8933,-0.8986,-9.9058
0.3499,-1.1081,-9.8943,-0.9093,-9.9058
0.3503,-1.1038,-9.8952,-0.9199,-9.9068
0.3507,-1.0996,-9.8962,-0.9301,-9.9089
0.3511,-1.0954,-9.8971,-0.9395,-9.9120
0.3515,-1.0911,-9.8981,-0.9478,-9.9160
0.3519,-1.0870,-9.8990,-0.9547,-9.9210
0.3523,-1.0828,-9.8999,-0.9598,-9.9268
0.3526,-1.0786,-9.9009,-0.9630,-9.9333
0.3530,-1.0745,-9.9018,-0.9639,-9.9402
0.3534,-1.0703,-9.9027,-0.9625,-9.9474
0.3538,-1.0662,-9.9036,-0.9588,-9.9547
0.3542,-1.0621,-9.9045,-0.9527,-9.9618
0.3546,-1.0580,-9.9054,-0.9444,-9.9686
0.3550,-1.0539,-9.9062,-0.9340,-9.9748
0.3554,-1.0499,-9.9071,-0.9217,-9.9804
0.3558,-1.0458,-9.9080,-0.9078,-9.9851
0.3562,-1.0418,-9.9088,-0.8927,-9.9889
0.3566,-1.0378,-9.9097,-0.8768,-9.9917
0.3570,-1.0338,-9.9105,-0.8602,-9.9936
0.3574,-1.0298,-9.9114,-0.8435,-9.9945
0.3577,-1.0258,-9.9122,-0.8269,-9.9945
0.3581,-1.0218,-9.9130,-0.8109,-9.9937
0.3585,-1.0179,-9.9139,-0.7956,-9.9921
0.3589,-1.0140,-9.9147,-0.7813,-9.9898
0.3593,-1.0101,-9.9155,-0.7683,-9.9870
0.3597,-1.0062,-9.9163,-0.7568,-9.9837
0.3601,-1.0023,-9.9171,-0.7468,-9.9801
0.3605,-0.9984,-9.9179,-0.7386,-9.9762
0.3609,-0.9945,-9.9187,-0.7321,-9.9721
0.3613,-0.9907,-9.9194,-0.7275,-9.9679
0.3617,-0.9869,-9.9202,-0.7246,-9.9638
0.3621,-0.9831,-9.9210,-0.7236,-9.9597
0.3625,-0.9793,-9.9217,-0.7243,-9.9558
0.3629,-0.9755,-9.9225,-0.7266,-9.9521
0.3632,-0.9717,-9.9232,-0.7305,-9.9488
0.3636,-0.9680,-9.9240,-0.7358,-9.9458
0.3640,-0.9642,-9.9247,-0.7423,-9.9433
0.3644,-0.9605,-9.9254,-0.7498,-9.9414
0.3648,-0.9568,-9.9262,-0.7581,-9.9400
0.3652,-0.9531,-9.9269,-0.7669,-9.9393
0.3656,-0.9494,-9.9276,-0.7760,-9.9393
0.3660,-0.9457,-9.9283,-0.7850,-9.9400
0.3664,-0.9420,-9.9290,-0.7937,-9.9415
0.3668,-0.9384,-9.9297,-0.8017,-9.9438
0.3672,-0.9348,-9.9304,-0.8088,-9.9467
0.3676,-0.9311,-9.9311,-0.8146,-9.9504
0.3680,-0.9275,-9.9318,-0.8190,-9.9546
0.3684,-0.9239,-9.9324,-0.8216,-9.9593
0.3687,-0.9204,-9.9331,-0.8224,-9.9643
0.3691,-0.9168,-9.9338,-0.8212,-9.9696
0.3695,-0.9132,-9.9344,-0.8180,-9.9749
0.3699,-0.9097,-9.9351,-0.8128,-9.9800
0.3703,-0.9062,-9.9357,-0.8057,-9.9850
0.3707,-0.9027,-9.9364,-0.7968,-9.9895
0.3711,-0.8992,-9.9370,-0.7863,-9.9936
0.3715,-0.8957,-9.9377,-0.7745,-9.9970
0.3719,-0.8922,-9.9383,-0.7616,-9.9998
0.3723,-0.8887,-9.9389,-0.7480,-10.0018
0.3727,-0.8853,-9.9395,-0.7338,-10.0032
0.3731,-0.8819,-9.9401,-0.7196,-10.0039
0.3735,-0.8784,-9.9408,-0.7054,-10.0039
0.3738,-0.8750,-9.9414,-0.6917,-10.0032
0.3742,-0.8716,-9.9420,-0.6787,-10.0021
0.3746,-0.8683,-9.9426,-0.6665,-10.0004
0.3750,-0.8649,-9.9431,-0.6554,-9.9984
0.3754,-0.8615,-9.9437,-0.6456,-9.9960
0.3758,-0.8582,-9.9443,-0.6371,-9.9934
0.3762,-0.8548,-9.9449,-0.6300,-9.9905
0.3766,-0.8515,-9.9455,-0.6245,-9.9875
0.3770,-0.8482,-9.9460,-0.6205,-9.9845
0.3774,-0.8449,-9.9466,-0.6181,-9.9815
0.3778,-0.8416,-9.9472,-0.6172,-9.9785
0.3782,-0.8384,-9.9477,-0.6178,-9.9757
0.3786,-0.8351,-9.9483,-0.6198,-9.9730
0.3790,-0.8319,-9.9488,-0.6231,-9.9706
0.3793,-0.8286,-9.9494,-0.6276,-9.9684
0.3797,-0.8254,-9.9499,-0.6331,-9.9666
0.3801,-0.8222,-9.9504,-0.6395,-9.9652
0.3805,-0.8190,-9.9510,-0.6465,-9.9642
0.3809,-0.8158,-9.9515,-0.6540,-9.9637
0.3813,-0.8127,-9.9520,-0.6618,-9.9637
0.3817,-0.8095,-9.9525,-0.6695,-9.9642
0.3821,-0.8063,-9.9531,-0.6768,-9.9653
0.3825,-0.8032,-9.9536,-0.6837,-9.9669
0.3829,-0.8001,-9.9541,-0.6897,-9.9691
0.3833,-0.7970,-9.9546,-0.6947,-9.9717
0.3837,-0.7939,-9.9551,-0.6984,-9.9748
0.3841,-0.7908,-9.9556,-0.7006,-9.9782
0.3845,-0.7877,-9.9561,-0.7013,-9.9819
0.3848,-0.7846,-9.9565,-0.7003,-9.9857
0.3852,-0.7816,-9.9570,-0.6975,-9.9895
0.3856,-0.7785,-9.9575,-0.6931,-9.9933
0.3860,-0.7755,-9.9580,-0.6870,-9.9969
0.3864,-0.7725,-9.9585,-0.6794,-10.0002
0.3868,-0.7695,-9.9589,-0.6705,-10.0031
0.3872,-0.7665,-9.9594,-0.6604,-10.0056
0.3876,-0.7635,-9.9599,-0.6494,-10.0076
0.3880,-0.7605,-9.9603,-0.6377,-10.0091
0.3884,-0.7576,-9.9608,-0.6257,-10.0101
0.3888,-0.7546,-9.9612,-0.6135,-10.0106
0.3892,-0.7517,-9.9617,-0.6015,-10.0106
0.3896,-0.7487,-9.9621,-0.5898,-10.0102
0.3900,-0.7458,-9.9625,-0.5787,-10.0093
0.3903,-0.7429,-9.9630,-0.5683,-10.0081
0.3907,-0.7400,-9.9634,-0.5588,-10.0066
0.3911,-0.7371,-9.9638,-0.5504,-10.0049
0.3915,-0.7343,-9.9643,-0.5432,-10.0030
0.3919,-0.7314,-9.9647,-0.5372,-10.0009
0.3923,-0.7285,-9.9651,-0.5324,-9.9988
0.3927,-0.7257,-9.9655,-0.5290,-9.9966
0.3931,-0.7229,-9.9659,-0.5270,-9.9944
0.3935,-0.7201,-9.9664,-0.5262,-9.9922
0.3939,-0.7172,-9.9668,-0.5267,-9.9901
0.3943,-0.7144,-9.9672,-0.5284,-9.9882
0.3947,-0.7117,-9.9676,-0.5312,-9.9864
0.3951,-0.7089,-9.9680,-0.5350,-9.9849
0.3954,-0.7061,-9.9684,-0.5397,-9.9835
0.3958,-0.7034,-9.9688,-0.5452,-9.9825
0.3962,-0.7006,-9.9691,-0.5512,-9.9818
0.3966,-0.6979,-9.9695,-0.5576,-9.9814
0.3970,-0.6952,-9.9699,-0.5641,-9.9814
0.3974,-0.6924,-9.9703,-0.5707,-9.9818
0.3978,-0.6897,-9.9707,-0.5770,-9.9826
0.3982,-0.6870,-9.9710,-0.5828,-9.9838
0.3986,-0.6844,-9.9714,-0.5879,-9.9853
0.3990,-0.6817,-9.9718,-0.5921,-9.9873
0.3994,-0.6790,-9.9721,-0.5953,-9.9895
0.3998,-0.6764,-9.9725,-0.5972,-9.9920
0.4002,-0.6737,-9.9729,-0.5978,-9.9946
0.4006,-0.6711,-9.9732,-0.5969,-9.9974
0.4009,-0.6685,-9.9736,-0.5945,-10.0002
0.4013,-0.6659,-9.9739,-0.5908,-10.0029
0.4017,-0.6633,-9.9743,-0.5856,-10.0056
0.4021,-0.6607,-9.9746,-0.5791,-10.0080
0.4025,-0.6581,-9.9750,-0.5715,-10.0101
0.4029,-0.6555,-9.9753,-0.5629,-10.0119
0.4033,-0.6530,-9.9756,-0.5535,-10.0134
0.4037,-0.6504,-9.9760,-0.5436,-10.0145
0.4041,-0.6479,-9.9763,-0.5333,-10.0152
0.4045,-0.6453,-9.9766,-0.5229,-10.0155
0.4049,-0.6428,-9.9770,-0.5127,-10.0155
0.4053,-0.6403,-9.9773,-0.5027,-10.0152
0.4057,-0.6378,-9.9776,-0.4932,-10.0146
0.4061,-0.6353,-9.9779,-0.4844,-10.0137
0.4064,-0.6328,-9.9782,-0.4763,-10.0126
0.4068,-0.6304,-9.9786,-0.4691,-10.0114
0.4072,-0.6279,-9.9789,-0.4629,-10.0100
0.4076,-0.6254,-9.9792,-0.4578,-10.0085
0.4080,-0.6230,-9.9795,-0.4538,-10.0069
0.4084,-0.6205,-9.9798,-0.4509,-10.0053
0.4088,-0.6181,-9.9801,-0.4491,-10.0037
0.4092,-0.6157,-9.9804,-0.4485,-10.0022
0.4096,-0.6133,-9.9807,-0.4489,-10.0006
0.4100,-0.6109,-9.9810,-0.4503,-9.9992
0.4104,-0.6085,-9.9813,-0.4527,-9.9979
0.4108,-0.6061,-9.9816,-0.4560,-9.9968
0.4112,-0.6038,-9.9819,-0.4600,-9.9959
0.4115,-0.6014,-9.9822,-0.4646,-9.9951
0.4119,-0.5990,-9.9824,-0.4697,-9.9946
0.4123,-0.5967,-9.9827,-0.4752,-9.9943
0.4127,-0.5944,-9.9830,-0.4808,-9.9943
0.4131,-0.5920,-9.9833,-0.4863,-9.9946
0.4135,-0.5897,-9.9836,-0.4917,-9.9952
0.4139,-0.5874,-9.9838,-0.4966,-9.9960
0.4143,-0.5851,-9.9841,-0.5010,-9.9972
0.4147,-0.5828,-9.9844,-0.5046,-9.9986
0.4151,-0.5805,-9.9846,-0.5073,-10.0002
0.4155,-0.5783,-9.9849,-0.5089,-10.0020
0.4159,-0.5760,-9.9852,-0.5094,-10.0039
0.4163,-0.5737,-9.9854,-0.5086,-10.0059
0.4167,-0.5715,-9.9857,-0.5066,-10.0080
0.4170,-0.5693,-9.9859,-0.5034,-10.0099
0.4174,-0.5670,-9.9862,-0.4990,-10.0118
0.4178,-0.5648,-9.9864,-0.4934,-10.0136
0.4182,-0.5626,-9.9867,-0.4869,-10.0151
0.4186,-0.5604,-9.9869,-0.4796,-10.0164
0.4190,-0.5582,-9.9872,-0.4716,-10.0175
0.4194,-0.5560,-9.9874,-0.4632,-10.0183
0.4198,-0.5538,-9.9877,-0.4544,-10.0188
0.4202,-0.5517,-9.9879,-0.4456,-10.0191
0.4206,-0.5495,-9.9882,-0.4368,-10.0191
0.4210,-0.5474,-9.9884,-0.4283,-10.0188
0.4214,-0.5452,-9.9886,-0.4202,-10.0184
0.4218,-0.5431,-9.9889,-0.4127,-10.0178
0.4222,-0.5409,-9.9891,-0.4058,-10.0170
0.4225,-0.5388,-9.9893,-0.3997,-10.0161
0.4229,-0.5367,-9.9895,-0.3945,-10.0150
0.4233,-0.5346,-9.9898,-0.3901,-10.0140
0.4237,-0.5325,-9.9900,-0.3867,-10.0128
0.4241,-0.5304,-9.9902,-0.3842,-10.0117
0.4245,-0.5283,-9.9904,-0.3827,-10.0105
0.4249,-0.5263,-9.9907,-0.3821,-10.0094
0.4253,-0.5242,-9.9909,-0.3825,-10.0083
0.4257,-0.5222,-9.9911,-0.3837,-10.0073
0.4261,-0.5201,-9.9913,-0.3857,-10.0063
0.4265,-0.5181,-9.9915,-0.3885,-10.0055
0.4269,-0.5160,-9.9917,-0.3919,-10.0048
0.4273,-0.5140,-9.9919,-0.3958,-10.0042
0.4276,-0.5120,-9.9922,-0.4002,-10.0039
0.4280,-0.5100,-9.9924,-0.4048,-10.0037
0.4284,-0.5080,-9.9926,-0.4096,-10.0037
0.4288,-0.5060,-9.9928,-0.4144,-10.0039
0.4292,-0.5040,-9.9930,-0.4189,-10.0043
0.4296,-0.5020,-9.9932,-0.4231,-10.0049
0.4300,-0.5001,-9.9934,-0.4268,-10.0057
0.4304,-0.4981,-9.9936,-0.4299,-10.0068
0.4308,-0.4962,-9.9938,-0.4322,-10.0079
0.4312,-0.4942,-9.9939,-0.4336,-10.0092
0.4316,-0.4923,-9.9941,-0.4340,-10.0106
0.4320,-0.4903,-9.9943,-0.4333,-10.0121
0.4324,-0.4884,-9.9945,-0.4316,-10.0136
0.4328,-0.4865,-9.9947,-0.4289,-10.0150
0.4331,-0.4846,-9.9949,-0.4251,-10.0164
0.4335,-0.4827,-9.9951,-0.4204,-10.0177
0.4339,-0.4808,-9.9953,-0.4148,-10.0188
0.4343,-0.4789,-9.9954,-0.4086,-10.0197
0.4347,-0.4770,-9.9956,-0.4018,-10.0205
0.4351,-0.4752,-9.9958,-0.3946,-10.0211
0.4355,-0.4733,-9.9960,-0.3871,-10.0215
0.4359,-0.4714,-9.9962,-0.3796,-10.0216
0.4363,-0.4696,-9.9963,-0.3721,-10.0216
0.4367,-0.4678,-9.9965,-0.3649,-10.0215
0.4371,-0.4659,-9.9967,-0.3580,-10.0212
0.4375,-0.4641,-9.9968,-0.3516,-10.0207
0.4379,-0.4623,-9.9970,-0.3457,-10.0201
0.4383,-0.4605,-9.9972,-0.3405,-10.0195
0.4386,-0.4586,-9.9973,-0.3360,-10.0187
0.4390,-0.4568,-9.9975,-0.3323,-10.0179
0.4394,-0.4551,-9.9977,-0.3294,-10.0171
0.4398,-0.4533,-9.9978,-0.3273,-10.0163
0.4402,-0.4515,-9.9980,-0.3260,-10.0154
0.4406,-0.4497,-9.9982,-0.3255,-10.0146
0.4410,-0.4479,-9.9983,-0.3258,-10.0138
0.4414,-0.4462,-9.9985,-0.3269,-10.0131
0.4418,-0.4444,-9.9986,-0.3286,-10.0124
0.4422,-0.4427,-9.9988,-0.3310,-10.0118
0.4426,-0.4410,-9.9989,-0.3339,-10.0113
0.4430,-0.4392,-9.9991,-0.3372,-10.0109
0.4434,-0.4375,-9.9992,-0.3409,-10.0106
0.4437,-0.4358,-9.9994,-0.3449,-10.0105
0.4441,-0.4341,-9.9995,-0.3489,-10.0105
0.4445,-0.4324,-9.9997,-0.3530,-10.0106
0.4449,-0.4307,-9.9998,-0.3569,-10.0109
0.4453,-0.4290,-10.0000,-0.3604,-10.0114
0.4457,-0.4273,-10.0001,-0.3636,-10.0120
0.4461,-0.4256,-10.0003,-0.3662,-10.0127
0.4465,-0.4239,-10.0004,-0.3682,-10.0136
0.4469,-0.4223,-10.0006,-0.3693,-10.0145
0.4473,-0.4206,-10.0007,-0.3697,-10.0155
0.4477,-0.4190,-10.0008,-0.3691,-10.0166
0.4481,-0.4173,-10.0010,-0.3677,-10.0177
0.4485,-0.4157,-10.0011,-0.3653,-10.0187
0.4489,-0.4141,-10.0012,-0.3621,-10.0197
0.4492,-0.4124,-10.0014,-0.3581,-10.0206
0.4496,-0.4108,-10.0015,-0.3534,-10.0214
0.4500,-0.4092,-10.0016,-0.3481,-10.0221
0.4504,-0.4076,-10.0018,-0.3423,-10.0227
0.4508,-0.4060,-10.0019,-0.3361,-10.0231
0.4512,-0.4044,-10.0020,-0.3298,-10.0234
0.4516,-0.4028,-10.0022,-0.3234,-10.0235
0.4520,-0.4012,-10.0023,-0.3170,-10.0235
0.4524,-0.3996,-10.0024,-0.3108,-10.0234
0.4528,-0.3981,-10.0025,-0.3050,-10.0232
0.4532,-0.3965,-10.0027,-0.2995,-10.0228
0.4536,-0.3949,-10.0028,-0.2945,-10.0224
0.4540,-0.3934,-10.0029,-0.2901,-10.0219
0.4544,-0.3919,-10.0030,-0.2862,-10.0214
0.4547,-0.3903,-10.0032,-0.2831,-10.0208
0.4551,-0.3888,-10.0033,-0.2806,-10.0202
0.4555,-0.3872,-10.0034,-0.2788,-10.0196
0.4559,-0.3857,-10.0035,-0.2777,-10.0190
0.4563,-0.3842,-10.0036,-0.2773,-10.0184
0.4567,-0.3827,-10.0037,-0.2775,-10.0178
0.4571,-0.3812,-10.0039,-0.2784,-10.0173
0.4575,-0.3797,-10.0040,-0.2799,-10.0168
0.4579,-0.3782,-10.0041,-0.2819,-10.0164
0.4583,-0.3767,-10.0042,-0.2844,-10.0160
0.4587,-0.3752,-10.0043,-0.2872,-10.0157
0.4591,-0.3738,-10.0044,-0.2904,-10.0155
0.4595,-0.3723,-10.0045,-0.2937,-10.0154
0.4599,-0.3708,-10.0046,-0.2972,-10.0154
0.4602,-0.3694,-10.0048,-0.3006,-10.0155
0.4606,-0.3679,-10.0049,-0.3040,-10.0157
0.4610,-0.3665,-10.0050,-0.3070,-10.0161
0.4614,-0.3650,-10.0051,-0.3097,-10.0165
0.4618,-0.3636,-10.0052,-0.3119,-10.0170
0.4622,-0.3622,-10.0053,-0.3136,-10.0176
0.4626,-0.3607,-10.0054,-0.3146,-10.0183
0.4630,-0.3593,-10.0055,-0.3149,-10.0191
0.4634,-0.3579,-10.0056,-0.3144,-10.0198
0.4638,-0.3565,-10.0057,-0.3132,-10.0206
0.4642,-0.3551,-10.0058,-0.3111,-10.0214
0.4646,-0.3537,-10.0059,-0.3084,-10.0221
0.4650,-0.3523,-10.0060,-0.3050,-10.0228
0.4653,-0.3509,-10.0061,-0.3010,-10.0234
0.4657,-0.3496,-10.0062,-0.2964,-10.0239
0.4661,-0.3482,-10.0063,-0.2915,-10.0243
0.4665,-0.3468,-10.0064,-0.2863,-10.0246
0.4669,-0.3455,-10.0065,-0.2809,-10.0248
0.4673,-0.3441,-10.0066,-0.2754,-10.0249
0.4677,-0.3427,-10.0066,-0.2700,-10.0249
0.4681,-0.3414,-10.0067,-0.2647,-10.0248
0.4685,-0.3400,-10.0068,-0.2597,-10.0246
0.4689,-0.3387,-10.0069,-0.2551,-10.0244
0.4693,-0.3374,-10.0070,-0.2508,-10.0241
0.4697,-0.3361,-10.0071,-0.2471,-10.0237
0.4701,-0.3347,-10.0072,-0.2438,-10.0233
0.4705,-0.3334,-10.0073,-0.2411,-10.0229
0.4708,-0.3321,-10.0074,-0.2390,-10.0225
0.4712,-0.3308,-10.0075,-0.2374,-10.0220
0.4716,-0.3295,-10.0075,-0.2365,-10.0216
0.4720,-0.3282,-10.0076,-0.2362,-10.0212
0.4724,-0.3269,-10.0077,-0.2364,-10.0207
0.4728,-0.3256,-10.0078,-0.2371,-10.0204
0.4732,-0.3243,-10.0079,-0.2384,-10.0200
0.4736,-0.3231,-10.0080,-0.2401,-10.0197
0.4740,-0.3218,-10.0080,-0.2422,-10.0194
0.4744,-0.3205,-10.0081,-0.2446,-10.0192
0.4748,-0.3193,-10.0082,-0.2473,-10.0191
0.4752,-0.3180,-10.0083,-0.2502,-10.0190
0.4756,-0.3168,-10.0084,-0.2531,-10.0190
0.4760,-0.3155,-10.0084,-0.2561,-10.0191
0.4763,-0.3143,-10.0085,-0.2589,-10.0192
0.4767,-0.3130,-10.0086,-0.2615,-10.0195
0.4771,-0.3118,-10.0087,-0.2638,-10.0198
0.4775,-0.3106,-10.0088,-0.2657,-10.0202
0.4779,-0.3094,-10.0088,-0.2671,-10.0206
0.4783,-0.3081,-10.0089,-0.2679,-10.0211
0.4787,-0.3069,-10.0090,-0.2682,-10.0216
0.4791,-0.3057,-10.0090,-0.2678,-10.0222
0.4795,-0.3045,-10.0091,-0.2667,-10.0228
0.4799,-0.3033,-10.0092,-0.2650,-10.0233
0.4803,-0.3021,-10.0093,-0.2627,-10.0238
0.4807,-0.3009,-10.0093,-0.2598,-10.0243
0.4811,-0.2998,-10.0094,-0.2563,-10.0248
0.4814,-0.2986,-10.0095,-0.2525,-10.0251
0.4818,-0.2974,-10.0096,-0.2483,-10.0254
0.4822,-0.2962,-10.0096,-0.2438,-10.0256
0.4826,-0.2951,-10.0097,-0.2392,-10.0258
0.4830,-0.2939,-10.0098,-0.2346,-10.0258
0.4834,-0.2928,-10.0098,-0.2299,-10.0258
0.4838,-0.2916,-10.0099,-0.2255,-10.0258
0.4842,-0.2905,-10.0100,-0.2212,-10.0257
0.4846,-0.2893,-10.0100,-0.2172,-10.0255
0.4850,-0.2882,-10.0101,-0.2136,-10.0253
0.4854,-0.2870,-10.0102,-0.2104,-10.0250
0.4858,-0.2859,-10.0102,-0.2076,-10.0247
0.4862,-0.2848,-10.0103,-0.2053,-10.0244
0.4866,-0.2837,-10.0104,-0.2035,-10.0241
0.4869,-0.2825,-10.0104,-0.2022,-10.0238
0.4873,-0.2814,-10.0105,-0.2014,-10.0235
0.4877,-0.2803,-10.0105,-0.2011,-10.0232
0.4881,-0.2792,-10.0106,-0.2013,-10.0229
0.4885,-0.2781,-10.0107,-0.2019,-10.0226
0.4889,-0.2770,-10.0107,-0.2030,-10.0223
0.4893,-0.2759,-10.0108,-0.2045,-10.0221
0.4897,-0.2749,-10.0108,-0.2063,-10.0219
0.4901,-0.2738,-10.0109,-0.2083,-10.0217
0.4905,-0.2727,-10.0110,-0.2106,-10.0216
0.4909,-0.2716,-10.0110,-0.2131,-10.0216
0.4913,-0.2706,-10.0111,-0.2156,-10.0216
0.4917,-0.2695,-10.0111,-0.2181,-10.0216
0.4921,-0.2684,-10.0112,-0.2205,-10.0218
0.4924,-0.2674,-10.0112,-0.2227,-10.0219
0.4928,-0.2663,-10.0113,-0.2246,-10.0222
0.4932,-0.2653,-10.0114,-0.2262,-10.0224
0.4936,-0.2642,-10.0114,-0.2274,-10.0228
0.4940,-0.2632,-10.0115,-0.2282,-10.0231
0.4944,-0.2621,-10.0115,-0.2284,-10.0235
0.4948,-0.2611,-10.0116,-0.2280,-10.0239
0.4952,-0.2601,-10.0116,-0.2271,-10.0243
0.4956,-0.2591,-10.0117,-0.2257,-10.0247
0.4960,-0.2580,-10.0117,-0.2237,-10.0251
0.4964,-0.2570,-10.0118,-0.2212,-10.0255
0.4968,-0.2560,-10.0118,-0.2183,-10.0258
0.4972,-0.2550,-10.0119,-0.2150,-10.0260
0.4975,-0.2540,-10.0119,-0.2114,-10.0262
0.4979,-0.2530,-10.0120,-0.2076,-10.0264
0.4983,-0.2520,-10.0120,-0.2037,-10.0265
0.4987,-0.2510,-10.0121,-0.1997,-10.0266
0.4991,-0.2500,-10.0121,-0.1958,-10.0266
0.4995,-0.2490,-10.0122,-0.1920,-10.0265
0.4999,-0.2481,-10.0122,-0.1884,-10.0264
0.5003,-0.2471,-10.0123,-0.1850,-10.0263
0.5007,-0.2461,-10.0123,-0.1819,-10.0261
0.5011,-0.2451,-10.0124,-0.1792,-10.0260
0.5015,-0.2442,-10.0124,-0.1768,-10.0257
0.5019,-0.2432,-10.0125,-0.1749,-10.0255
0.5023,-0.2423,-10.0125,-0.1733,-10.0253
0.5027,-0.2413,-10.0126,-0.1722,-10.0251
0.5030,-0.2404,-10.0126,-0.1715,-10.0248
0.5034,-0.2394,-10.0127,-0.1713,-10.0246
0.5038,-0.2385,-10.0127,-0.1714,-10.0244
0.5042,-0.2375,-10.0128,-0.1720,-10.0242
0.5046,-0.2366,-10.0128,-0.1729,-10.0240
0.5050,-0.2357,-10.0128,-0.1741,-10.0238
0.5054,-0.2347,-10.0129,-0.1757,-10.0237
0.5058,-0.2338,-10.0129,-0.1774,-10.0236
0.5062,-0.2329,-10.0130,-0.1794,-10.0235
0.5066,-0.2320,-10.0130,-0.1814,-10.0235
0.5070,-0.2311,-10.0131,-0.1836,-10.0235
0.5074,-0.2302,-10.0131,-0.1857,-10.0235
0.5078,-0.2292,-10.0131,-0.1877,-10.0236
0.5082,-0.2283,-10.0132,-0.1896,-10.0237
0.5085,-0.2274,-10.0132,-0.1913,-10.0239
0.5089,-0.2265,-10.0133,-0.1927,-10.0241
0.5093,-0.2257,-10.0133,-0.1937,-10.0243
0.5097,-0.2248,-10.0133,-0.1943,-10.0246
0.5101,-0.2239,-10.0134,-0.1945,-10.0249
0.5105,-0.2230,-10.0134,-0.1942,-10.0252
0.5109,-0.2221,-10.0135,-0.1934,-10.0255
0.5113,-0.2213,-10.0135,-0.1922,-10.0257
0.5117,-0.2204,-10.0135,-0.1905,-10.0260
0.5121,-0.2195,-10.0136,-0.1884,-10.0263
0.5125,-0.2186,-10.0136,-0.1859,-10.0265
0.5129,-0.2178,-10.0137,-0.1831,-10.0267
0.5133,-0.2169,-10.0137,-0.1800,-10.0268
0.5137,-0.2161,-10.0137,-0.1768,-10.0270
0.5140,-0.2152,-10.0138,-0.1735,-10.0270
0.5144,-0.2144,-10.0138,-0.1701,-10.0271
0.5148,-0.2135,-10.0138,-0.1668,-10.0271
0.5152,-0.2127,-10.0139,-0.1635,-10.0270
0.5156,-0.2119,-10.0139,-0.1604,-10.0270
0.5160,-0.2110,-10.0139,-0.1575,-10.0269
0.5164,-0.2102,-10.0140,-0.1549,-10.0268
0.5168,-0.2094,-10.0140,-0.1526,-10.0266
0.5172,-0.2085,-10.0140,-0.1506,-10.0265
0.5176,-0.2077,-10.0141,-0.1489,-10.0263
0.5180,-0.2069,-10.0141,-0.1476,-10.0262
0.5184,-0.2061,-10.0141,-0.1466,-10.0260
0.5188,-0.2053,-10.0142,-0.1461,-10.0258
0.5191,-0.2045,-10.0142,-0.1459,-10.0257
0.5199,-0.2029,-10.0143,-0.1465,-10.0254
0.5203,-0.2021,-10.0143,-0.1472,-10.0252
0.5207,-0.2013,-10.0143,-0.1483,-10.0251
0.5211,-0.2005,-10.0144,-0.1496,-10.0250
0.5215,-0.1997,-10.0144,-0.1511,-10.0249
0.5219,-0.1989,-10.0144,-0.1527,-10.0249
0.5223,-0.1981,-10.0145,-0.1545,-10.0248
0.5227,-0.1973,-10.0145,-0.1563,-10.0248
0.5231,-0.1966,-10.0145,-0.1581,-10.0249
0.5235,-0.1958,-10.0146,-0.1599,-10.0249
0.5239,-0.1950,-10.0146,-0.1615,-10.0250
0.5243,-0.1942,-10.0146,-0.1629,-10.0251
0.5246,-0.1935,-10.0147,-0.1641,-10.0253
0.5250,-0.1927,-10.0147,-0.1649,-10.0255
0.5254,-0.1920,-10.0147,-0.1655,-10.0256
0.5258,-0.1912,-10.0147,-0.1656,-10.0258
0.5262,-0.1904,-10.0148,-0.1654,-10.0261
0.5270,-0.1889,-10.0148,-0.1636,-10.0265
0.5274,-0.1882,-10.0149,-0.1622,-10.0267
0.5278,-0.1875,-10.0149,-0.1604,-10.0269
0.5282,-0.1867,-10.0149,-0.1583,-10.0270
0.5286,-0.1860,-10.0149,-0.1559,-10.0272
0.5290,-0.1853,-10.0150,-0.1533,-10.0273
0.5294,-0.1845,-10.0150,-0.1506,-10.0274
0.5298,-0.1838,-10.0150,-0.1477,-10.0274
0.5301,-0.1831,-10.0150,-0.1448,-10.0274
0.5305,-0.1824,-10.0151,-0.1420,-10.0274
0.5309,-0.1816,-10.0151,-0.1392,-10.0274
0.5313,-0.1809,-10.0151,-0.1366,-10.0274
0.5317,-0.1802,-10.0151,-0.1342,-10.0273
0.5321,-0.1795,-10.0152,-0.1319,-10.0272
0.5325,-0.1788,-10.0152,-0.1299,-10.0271
0.5329,-0.1781,-10.0152,-0.1282,-10.0270
0.5333,-0.1774,-10.0152,-0.1268,-10.0269
0.5337,-0.1767,-10.0153,-0.1257,-10.0268
0.5341,-0.1760,-10.0153,-0.1249,-10.0267
0.5345,-0.1753,-10.0153,-0.1244,-10.0265
0.5349,-0.1746,-10.0153,-0.1242,-10.0264
0.5352,-0.1739,-10.0154,-0.1243,-10.0263
0.5356,-0.1732,-10.0154,-0.1247,-10.0262
0.5364,-0.1719,-10.0154,-0.1263,-10.0260
0.5368,-0.1712,-10.0155,-0.1274,-10.0259
0.5372,-0.1705,-10.0155,-0.1287,-10.0259
0.5376,-0.1698,-10.0155,-0.1301,-10.0258
0.5380,-0.1692,-10.0155,-0.1316,-10.0258
0.5384,-0.1685,-10.0156,-0.1331,-10.0258
0.5388,-0.1678,-10.0156,-0.1347,-10.0258
0.5392,-0.1672,-10.0156,-0.1361,-10.0259
0.5396,-0.1665,-10.0156,-0.1375,-10.0260
0.5400,-0.1659,-10.0156,-0.1387,-10.0260
0.5404,-0.1652,-10.0157,-0.1397,-10.0261
0.5411,-0.1639,-10.0157,-0.1409,-10.0264
0.5415,-0.1633,-10.0157,-0.1410,-10.0266
0.5423,-0.1620,-10.0158,-0.1403,-10.0269
0.5427,-0.1614,-10.0158,-0.1394,-10.0270
0.5431,-0.1607,-10.0158,-0.1381,-10.0272
0.5435,-0.1601,-10.0158,-0.1366,-10.0273
0.5439,-0.1595,-10.0159,-0.1348,-10.0274
0.5443,-0.1588,-10.0159,-0.1328,-10.0275
0.5447,-0.1582,-10.0159,-0.1306,-10.0276
0.5451,-0.1576,-10.0159,-0.1282,-10.0277
0.5455,-0.1570,-10.0159,-0.1258,-10.0277
0.5459,-0.1563,-10.0159,-0.1233,-10.0277
0.5462,-0.1557,-10.0160,-0.1209,-10.0277
0.5466,-0.1551,-10.0160,-0.1186,-10.0277
0.5470,-0.1545,-10.0160,-0.1163,-10.0277
0.5474,-0.1539,-10.0160,-0.1142,-10.0276
0.5478,-0.1533,-10.0160,-0.1123,-10.0276
0.5482,-0.1527,-10.0161,-0.1106,-10.0275
0.5486,-0.1521,-10.0161,-0.1092,-10.0274
0.5490,-0.1515,-10.0161,-0.1080,-10.0273
0.5494,-0.1509,-10.0161,-0.1070,-10.0272
0.5498,-0.1503,-10.0161,-0.1063,-10.0272
0.5506,-0.1491,-10.0162,-0.1058,-10.0270
0.5513,-0.1479,-10.0162,-0.1062,-10.0268
0.5517,-0.1473,-10.0162,-0.1068,-10.0267
0.5521,-0.1468,-10.0162,-0.1075,-10.0267
0.5525,-0.1462,-10.0163,-0.1085,-10.0266
0.5529,-0.1456,-10.0163,-0.1096,-10.0266
0.5533,-0.1450,-10.0163,-0.1108,-10.0266
0.5537,-0.1445,-10.0163,-0.1120,-10.0265
0.5541,-0.1439,-10.0163,-0.1134,-10.0265
0.5545,-0.1433,-10.0163,-0.1147,-10.0266
0.5549,-0.1428,-10.0164,-0.1159,-10.0266
0.5553,-0.1422,-10.0164,-0.1171,-10.0266
0.5557,-0.1416,-10.0164,-0.1181,-10.0267
0.5561,-0.1411,-10.0164,-0.1190,-10.0268
0.5565,-0.1405,-10.0164,-0.1196,-10.0269
0.5568,-0.1400,-10.0164,-0.1200,-10.0270
0.5572,-0.1394,-10.0164,-0.1201,-10.0271
0.5580,-0.1383,-10.0165,-0.1194,-10.0273
0.5588,-0.1372,-10.0165,-0.1176,-10.0275
0.5592,-0.1367,-10.0165,-0.1163,-10.0276
0.5596,-0.1362,-10.0165,-0.1148,-10.0277
0.5600,-0.1356,-10.0166,-0.1131,-10.0278
0.5604,-0.1351,-10.0166,-0.1112,-10.0278
0.5608,-0.1346,-10.0166,-0.1092,-10.0279
0.5612,-0.1340,-10.0166,-0.1071,-10.0279
0.5616,-0.1335,-10.0166,-0.1050,-10.0279
0.5620,-0.1330,-10.0166,-0.1030,-10.0279
0.5623,-0.1325,-10.0166,-0.1010,-10.0279
0.5627,-0.1319,-10.0167,-0.0991,-10.0279
0.5631,-0.1314,-10.0167,-0.0973,-10.0278
0.5635,-0.1309,-10.0167,-0.0957,-10.0278
0.5639,-0.1304,-10.0167,-0.0942,-10.0277
0.5643,-0.1299,-10.0167,-0.0930,-10.0277
0.5647,-0.1294,-10.0167,-0.0919,-10.0276
0.5651,-0.1288,-10.0167,-0.0911,-10.0276
0.5655,-0.1283,-10.0167,-0.0905,-10.0275
0.5659,-0.1278,-10.0168,-0.0902,-10.0274
0.5663,-0.1273,-10.0168,-0.0901,-10.0274
0.5671,-0.1263,-10.0168,-0.0904,-10.0273
0.5675,-0.1258,-10.0168,-0.0909,-10.0272
0.5678,-0.1253,-10.0168,-0.0916,-10.0272
0.5686,-0.1243,-10.0168,-0.0933,-10.0271
0.5690,-0.1239,-10.0169,-0.0943,-10.0271
0.5694,-0.1234,-10.0169,-0.0954,-10.0271
0.5698,-0.1229,-10.0169,-0.0965,-10.0271
0.5702,-0.1224,-10.0169,-0.0976,-10.0271
0.5706,-0.1219,-10.0169,-0.0987,-10.0271
0.5710,-0.1214,-10.0169,-0.0997,-10.0271
0.5714,-0.1210,-10.0169,-0.1006,-10.0272
0.5718,-0.1205,-10.0169,-0.1013,-10.0272
0.5722,-0.1200,-10.0170,-0.1018,-10.0273
0.5729,-0.1191,-10.0170,-0.1022,-10.0274
0.5733,-0.1186,-10.0170,-0.1021,-10.0275
0.5737,-0.1181,-10.0170,-0.1017,-10.0276
0.5741,-0.1177,-10.0170,-0.1010,-10.0277
0.5745,-0.1172,-10.0170,-0.1002,-10.0278
0.5749,-0.1167,-10.0170,-0.0990,-10.0278
0.5753,-0.1163,-10.0170,-0.0977,-10.0279
0.5757,-0.1158,-10.0171,-0.0963,-10.0280
0.5761,-0.1154,-10.0171,-0.0947,-10.0280
0.5765,-0.1149,-10.0171,-0.0930,-10.0280
0.5769,-0.1144,-10.0171,-0.0912,-10.0280
0.5773,-0.1140,-10.0171,-0.0894,-10.0281
0.5777,-0.1135,-10.0171,-0.0877,-10.0281
0.5781,-0.1131,-10.0171,-0.0860,-10.0280
0.5784,-0.1127,-10.0171,-0.0843,-10.0280
0.5788,-0.1122,-10.0171,-0.0828,-10.0280
0.5792,-0.1118,-10.0171,-0.0815,-10.0280
0.5796,-0.1113,-10.0172,-0.0802,-10.0279
0.5800,-0.1109,-10.0172,-0.0792,-10.0279
0.5804,-0.1105,-10.0172,-0.0783,-10.0279
0.5812,-0.1096,-10.0172,-0.0771,-10.0278
0.5816,-0.1092,-10.0172,-0.0768,-10.0277
0.5824,-0.1083,-10.0172,-0.0768,-10.0276
0.5832,-0.1074,-10.0172,-0.0774,-10.0275
0.5836,-0.1070,-10.0172,-0.0780,-10.0275
0.5839,-0.1066,-10.0173,-0.0786,-10.0275
0.5843,-0.1062,-10.0173,-0.0794,-10.0275
0.5847,-0.1058,-10.0173,-0.0803,-10.0274
0.5851,-0.1053,-10.0173,-0.0812,-10.0274
0.5855,-0.1049,-10.0173,-0.0822,-10.0274
0.5859,-0.1045,-10.0173,-0.0831,-10.0274
0.5863,-0.1041,-10.0173,-0.0841,-10.0275
0.5867,-0.1037,-10.0173,-0.0849,-10.0275
0.5871,-0.1033,-10.0173,-0.0856,-10.0275
0.5879,-0.1025,-10.0173,-0.0867,-10.0276
0.5890,-0.1013,-10.0174,-0.0869,-10.0278
0.5898,-0.1005,-10.0174,-0.0860,-10.0279
0.5902,-0.1001,-10.0174,-0.0853,-10.0279
0.5906,-0.0997,-10.0174,-0.0843,-10.0280
0.5910,-0.0993,-10.0174,-0.0832,-10.0280
0.5914,-0.0989,-10.0174,-0.0820,-10.0281
0.5918,-0.0985,-10.0174,-0.0806,-10.0281
0.5922,-0.0981,-10.0174,-0.0792,-10.0281
0.5926,-0.0977,-10.0174,-0.0777,-10.0282
0.5930,-0.0973,-10.0174,-0.0762,-10.0282
0.5934,-0.0970,-10.0175,-0.0747,-10.0282
0.5938,-0.0966,-10.0175,-0.0732,-10.0282
0.5942,-0.0962,-10.0175,-0.0718,-10.0281
0.5945,-0.0958,-10.0175,-0.0705,-10.0281
0.5949,-0.0954,-10.0175,-0.0694,-10.0281
0.5953,-0.0951,-10.0175,-0.0683,-10.0281
0.5957,-0.0947,-10.0175,-0.0674,-10.0280
0.5961,-0.0943,-10.0175,-0.0667,-10.0280
0.5965,-0.0939,-10.0175,-0.0661,-10.0280
0.5973,-0.0932,-10.0175,-0.0654,-10.0279
0.5981,-0.0925,-10.0175,-0.0654,-10.0278
0.5985,-0.0921,-10.0175,-0.0656,-10.0278
0.5993,-0.0914,-10.0176,-0.0664,-10.0278
0.5997,-0.0910,-10.0176,-0.0670,-10.0277
0.6000,-0.0907,-10.0176,-0.0676,-10.0277
0.6004,-0.0903,-10.0176,-0.0684,-10.0277
0.6008,-0.0900,-10.0176,-0.0692,-10.0277
0.6012,-0.0896,-10.0176,-0.0700,-10.0277
0.6016,-0.0892,-10.0176,-0.0708,-10.0277
0.6020,-0.0889,-10.0176,-0.0716,-10.0277
0.6028,-0.0882,-10.0176,-0.0729,-10.0278
0.6036,-0.0875,-10.0176,-0.0738,-10.0278
0.6040,-0.0872,-10.0176,-0.0741,-10.0279
0.6048,-0.0865,-10.0176,-0.0740,-10.0280
0.6055,-0.0858,-10.0177,-0.0733,-10.0280
0.6059,-0.0855,-10.0177,-0.0726,-10.0281
0.6063,-0.0851,-10.0177,-0.0718,-10.0281
0.6067,-0.0848,-10.0177,-0.0709,-10.0282
0.6071,-0.0844,-10.0177,-0.0698,-10.0282
0.6075,-0.0841,-10.0177,-0.0686,-10.0282
0.6079,-0.0838,-10.0177,-0.0674,-10.0282
0.6083,-0.0835,-10.0177,-0.0661,-10.0282
0.6087,-0.0831,-10.0177,-0.0648,-10.0282
0.6091,-0.0828,-10.0177,-0.0636,-10.0282
0.6095,-0.0825,-10.0177,-0.0623,-10.0282
0.6099,-0.0821,-10.0177,-0.0612,-10.0282
0.6103,-0.0818,-10.0177,-0.0601,-10.0282
0.6106,-0.0815,-10.0177,-0.0591,-10.0282
0.6110,-0.0812,-10.0177,-0.0582,-10.0282
0.6114,-0.0809,-10.0177,-0.0574,-10.0282
0.6122,-0.0802,-10.0177,-0.0563,-10.0281
0.6134,-0.0793,-10.0178,-0.0556,-10.0280
0.6146,-0.0783,-10.0178,-0.0561,-10.0280
0.6150,-0.0780,-10.0178,-0.0565,-10.0279
0.6158,-0.0774,-10.0178,-0.0576,-10.0279
0.6165,-0.0768,-10.0178,-0.0589,-10.0279
0.6169,-0.0765,-10.0178,-0.0596,-10.0279
0.6173,-0.0762,-10.0178,-0.0603,-10.0279
0.6177,-0.0759,-10.0178,-0.0609,-10.0279
0.6181,-0.0756,-10.0178,-0.0616,-10.0279
0.6185,-0.0753,-10.0178,-0.0621,-10.0280
0.6189,-0.0750,-10.0178,-0.0625,-10.0280
0.6197,-0.0744,-10.0178,-0.0631,-10.0280
0.6212,-0.0733,-10.0179,-0.0624,-10.0282
0.6220,-0.0727,-10.0179,-0.0611,-10.0282
0.6224,-0.0724,-10.0179,-0.0603,-10.0282
0.6228,-0.0721,-10.0179,-0.0594,-10.0282
0.6232,-0.0718,-10.0179,-0.0584,-10.0283
0.6236,-0.0715,-10.0179,-0.0574,-10.0283
0.6240,-0.0713,-10.0179,-0.0563,-10.0283
0.6244,-0.0710,-10.0179,-0.0552,-10.0283
0.6248,-0.0707,-10.0179,-0.0541,-10.0283
0.6252,-0.0704,-10.0179,-0.0531,-10.0283
0.6256,-0.0701,-10.0179,-0.0521,-10.0283
0.6260,-0.0699,-10.0179,-0.0511,-10.0283
0.6264,-0.0696,-10.0179,-0.0503,-10.0283
0.6267,-0.0693,-10.0179,-0.0495,-10.0282
0.6271,-0.0690,-10.0179,-0.0489,-10.0282
0.6275,-0.0688,-10.0179,-0.0483,-10.0282
0.6279,-0.0685,-10.0179,-0.0479,-10.0282
0.6287,-0.0680,-10.0179,-0.0474,-10.0282
0.6295,-0.0674,-10.0179,-0.0474,-10.0281
0.6299,-0.0672,-10.0179,-0.0475,-10.0281
0.6311,-0.0664,-10.0179,-0.0486,-10.0281
0.6319,-0.0658,-10.0180,-0.0496,-10.0281
0.6326,-0.0653,-10.0180,-0.0507,-10.0281
0.6334,-0.0648,-10.0180,-0.0519,-10.0281
0.6342,-0.0643,-10.0180,-0.0529,-10.0281
0.6350,-0.0638,-10.0180,-0.0535,-10.0281
0.6358,-0.0633,-10.0180,-0.0538,-10.0282
0.6366,-0.0628,-10.0180,-0.0535,-10.0282
0.6374,-0.0623,-10.0180,-0.0526,-10.0282
0.6377,-0.0621,-10.0180,-0.0521,-10.0283
0.6381,-0.0618,-10.0180,-0.0514,-10.0283
0.6389,-0.0613,-10.0180,-0.0498,-10.0283
0.6393,-0.0611,-10.0180,-0.0489,-10.0283
0.6397,-0.0608,-10.0180,-0.0479,-10.0283
0.6401,-0.0606,-10.0180,-0.0470,-10.0283
0.6405,-0.0604,-10.0180,-0.0461,-10.0283
0.6409,-0.0601,-10.0180,-0.0452,-10.0283
0.6413,-0.0599,-10.0180,-0.0443,-10.0283
0.6421,-0.0594,-10.0180,-0.0428,-10.0283
0.6425,-0.0592,-10.0180,-0.0422,-10.0283
0.6432,-0.0587,-10.0180,-0.0412,-10.0283
0.6436,-0.0585,-10.0180,-0.0408,-10.0283
0.6444,-0.0580,-10.0181,-0.0404,-10.0282
0.6456,-0.0573,-10.0181,-0.0405,-10.0282
0.6460,-0.0571,-10.0181,-0.0407,-10.0282
0.6472,-0.0564,-10.0181,-0.0418,-10.0282
0.6480,-0.0560,-10.0181,-0.0427,-10.0282
0.6487,-0.0556,-10.0181,-0.0437,-10.0282
0.6491,-0.0553,-10.0181,-0.0442,-10.0282
0.6495,-0.0551,-10.0181,-0.0446,-10.0282
0.6507,-0.0545,-10.0181,-0.0456,-10.0282
0.6527,-0.0534,-10.0181,-0.0452,-10.0283
0.6535,-0.0530,-10.0181,-0.0443,-10.0283
0.6542,-0.0526,-10.0181,-0.0431,-10.0283
0.6546,-0.0524,-10.0181,-0.0424,-10.0283
0.6554,-0.0520,-10.0181,-0.0408,-10.0284
0.6558,-0.0518,-10.0181,-0.0400,-10.0284
0.6562,-0.0515,-10.0181,-0.0392,-10.0284
0.6566,-0.0513,-10.0181,-0.0385,-10.0284
0.6574,-0.0509,-10.0181,-0.0371,-10.0283
0.6578,-0.0507,-10.0181,-0.0365,-10.0283
0.6586,-0.0503,-10.0181,-0.0354,-10.0283
0.6601,-0.0496,-10.0181,-0.0344,-10.0283
0.6605,-0.0494,-10.0181,-0.0343,-10.0283
0.6617,-0.0488,-10.0182,-0.0346,-10.0283
0.6625,-0.0484,-10.0182,-0.0352,-10.0282
0.6629,-0.0482,-10.0182,-0.0356,-10.0282
0.6641,-0.0476,-10.0182,-0.0368,-10.0282
0.6644,-0.0474,-10.0182,-0.0372,-10.0282
0.6648,-0.0473,-10.0182,-0.0376,-10.0282
0.6660,-0.0467,-10.0182,-0.0386,-10.0283
0.6668,-0.0463,-10.0182,-0.0389,-10.0283
0.6688,-0.0454,-10.0182,-0.0382,-10.0283
0.6696,-0.0451,-10.0182,-0.0373,-10.0284
0.6703,-0.0447,-10.0182,-0.0361,-10.0284
0.6707,-0.0445,-10.0182,-0.0354,-10.0284
0.6711,-0.0444,-10.0182,-0.0348,-10.0284
0.6715,-0.0442,-10.0182,-0.0341,-10.0284
0.6719,-0.0440,-10.0182,-0.0334,-10.0284
0.6727,-0.0437,-10.0182,-0.0321,-10.0284
0.6731,-0.0435,-10.0182,-0.0316,-10.0284
0.6735,-0.0433,-10.0182,-0.0310,-10.0284
0.6743,-0.0430,-10.0182,-0.0302,-10.0284
0.6754,-0.0425,-10.0182,-0.0294,-10.0283
0.6774,-0.0416,-10.0182,-0.0295,-10.0283
0.6778,-0.0415,-10.0182,-0.0297,-10.0283
0.6790,-0.0410,-10.0182,-0.0306,-10.0283
0.6802,-0.0405,-10.0182,-0.0317,-10.0283
0.6805,-0.0404,-10.0182,-0.0320,-10.0283
0.6813,-0.0400,-10.0182,-0.0326,-10.0283
0.6829,-0.0394,-10.0182,-0.0332,-10.0283
0.6849,-0.0386,-10.0182,-0.0321,-10.0284
0.6853,-0.0385,-10.0182,-0.0317,-10.0284
0.6857,-0.0383,-10.0182,-0.0312,-10.0284
0.6864,-0.0380,-10.0182,-0.0302,-10.0284
0.6872,-0.0377,-10.0182,-0.0290,-10.0284
0.6876,-0.0376,-10.0182,-0.0285,-10.0284
0.6880,-0.0374,-10.0182,-0.0279,-10.0284
0.6884,-0.0373,-10.0183,-0.0274,-10.0284
0.6892,-0.0370,-10.0183,-0.0264,-10.0284
0.6904,-0.0366,-10.0183,-0.0254,-10.0284
0.6908,-0.0364,-10.0183,-0.0252,-10.0284
0.6935,-0.0354,-10.0183,-0.0253,-10.0283
0.6939,-0.0353,-10.0183,-0.0255,-10.0283
0.6955,-0.0347,-10.0183,-0.0267,-10.0283
0.6963,-0.0345,-10.0183,-0.0273,-10.0283
0.6966,-0.0343,-10.0183,-0.0276,-10.0283
0.6994,-0.0334,-10.0183,-0.0281,-10.0284
0.7006,-0.0330,-10.0183,-0.0274,-10.0284
0.7018,-0.0326,-10.0183,-0.0262,-10.0284
0.7021,-0.0325,-10.0183,-0.0257,-10.0284
0.7025,-0.0323,-10.0183,-0.0252,-10.0284
0.7033,-0.0321,-10.0183,-0.0242,-10.0284
0.7041,-0.0318,-10.0183,-0.0233,-10.0284
0.7053,-0.0315,-10.0183,-0.0222,-10.0284
0.7065,-0.0311,-10.0183,-0.0214,-10.0284
0.7084,-0.0305,-10.0183,-0.0213,-10.0284
0.7092,-0.0302,-10.0183,-0.0215,-10.0284
0.7112,-0.0297,-10.0183,-0.0227,-10.0284
0.7120,-0.0294,-10.0183,-0.0232,-10.0284
0.7127,-0.0292,-10.0183,-0.0237,-10.0284
0.7155,-0.0284,-10.0183,-0.0238,-10.0284
0.7163,-0.0282,-10.0183,-0.0233,-10.0284
0.7175,-0.0278,-10.0183,-0.0223,-10.0284
0.7182,-0.0276,-10.0183,-0.0215,-10.0284
0.7190,-0.0274,-10.0183,-0.0206,-10.0284
0.7194,-0.0273,-10.0183,-0.0202,-10.0284
0.7202,-0.0271,-10.0183,-0.0195,-10.0284
0.7218,-0.0267,-10.0183,-0.0184,-10.0284
0.7226,-0.0264,-10.0183,-0.0181,-10.0284
0.7253,-0.0257,-10.0183,-0.0185,-10.0284
0.7265,-0.0254,-10.0183,-0.0191,-10.0284
0.7273,-0.0252,-10.0183,-0.0196,-10.0284
0.7304,-0.0244,-10.0183,-0.0205,-10.0284
0.7328,-0.0239,-10.0183,-0.0193,-10.0284
0.7340,-0.0236,-10.0183,-0.0183,-10.0284
0.7343,-0.0235,-10.0183,-0.0179,-10.0284
0.7351,-0.0233,-10.0183,-0.0172,-10.0284
0.7363,-0.0230,-10.0183,-0.0163,-10.0284
0.7383,-0.0226,-10.0183,-0.0154,-10.0284
0.7387,-0.0225,-10.0183,-0.0154,-10.0284
0.7402,-0.0221,-10.0183,-0.0155,-10.0284
0.7430,-0.0215,-10.0183,-0.0167,-10.0284
0.7434,-0.0215,-10.0183,-0.0168,-10.0284
0.7481,-0.0205,-10.0183,-0.0167,-10.0284
0.7485,-0.0204,-10.0183,-0.0164,-10.0284
0.7501,-0.0201,-10.0183,-0.0153,-10.0284
0.7512,-0.0198,-10.0184,-0.0144,-10.0284
0.7532,-0.0194,-10.0184,-0.0134,-10.0284
0.7571,-0.0187,-10.0184,-0.0136,-10.0284
0.7583,-0.0185,-10.0184,-0.0140,-10.0284
0.7599,-0.0182,-10.0184,-0.0146,-10.0284
0.7638,-0.0175,-10.0184,-0.0142,-10.0284
0.7654,-0.0172,-10.0184,-0.0132,-10.0284
0.7665,-0.0170,-10.0184,-0.0125,-10.0284
0.7689,-0.0166,-10.0184,-0.0114,-10.0284
0.7697,-0.0165,-10.0184,-0.0112,-10.0284
0.7728,-0.0160,-10.0184,-0.0115,-10.0284
0.7760,-0.0155,-10.0184,-0.0125,-10.0284
0.7783,-0.0151,-10.0184,-0.0125,-10.0284
0.7807,-0.0147,-10.0184,-0.0115,-10.0284
0.7826,-0.0145,-10.0184,-0.0104,-10.0284
0.7858,-0.0140,-10.0184,-0.0095,-10.0284
0.7897,-0.0135,-10.0184,-0.0102,-10.0284
0.7909,-0.0133,-10.0184,-0.0105,-10.0284
0.7972,-0.0125,-10.0184,-0.0094,-10.0284
0.7995,-0.0122,-10.0184,-0.0084,-10.0284
0.8054,-0.0115,-10.0184,-0.0087,-10.0284
0.8117,-0.0108,-10.0184,-0.0085,-10.0284
0.8145,-0.0105,-10.0184,-0.0074,-10.0284
0.8219,-0.0097,-10.0184,-0.0075,-10.0284
0.8247,-0.0095,-10.0184,-0.0078,-10.0284
0.8266,-0.0093,-10.0184,-0.0075,-10.0284
0.8298,-0.0090,-10.0184,-0.0064,-10.0284
0.8357,-0.0085,-10.0184,-0.0061,-10.0284
0.8384,-0.0082,-10.0184,-0.0065,-10.0284
0.8455,-0.0077,-10.0184,-0.0055,-10.0284
0.8482,-0.0075,-10.0184,-0.0050,-10.0284
0.8537,-0.0071,-10.0184,-0.0055,-10.0284
0.8624,-0.0065,-10.0184,-0.0044,-10.0284
0.8683,-0.0061,-10.0184,-0.0046,-10.0284
0.8789,-0.0055,-10.0184,-0.0037,-10.0284
0.8922,-0.0048,-10.0184,-0.0035,-10.0284
0.8989,-0.0045,-10.0184,-0.0032,-10.0284
0.9240,-0.0035,-10.0184,-0.0025,-10.0284
0.9331,-0.0032,-10.0184,-0.0025,-10.0284
0.9574,-0.0025,-10.0184,-0.0017,-10.0284
0.9715,-0.0022,-10.0184,-0.0015,-10.0284
0.9998,-0.0016,-10.0184,-0.0013,-10.0284


==> simdata/works_quad2_1.csv <==
# simulation export from CQuadraticAdaptationLaw:works_quad2_1
# file "works_quad2_1.csv"
# a = 10, b = -2
# omega = 400
# c0 = -5, c1 = -5.5
#


t,lbs.y,lbs.k,es.y,es.k
0.0000,5.0000,0.0000,5.0000,0.0000
0.0004,5.0196,-0.0196,5.0196,0.1963
0.0008,5.0393,-0.0394,5.0525,0.3918
0.0012,5.0589,-0.0594,5.0984,0.5825
0.0016,5.0785,-0.0795,5.1571,0.7644
0.0020,5.0982,-0.0997,5.2281,0.9334
0.0024,5.1178,-0.1201,5.3105,1.0852
0.0027,5.1374,-0.1407,5.4033,1.2154
0.0031,5.1570,-0.1614,5.5053,1.3195
0.0035,5.1766,-0.1823,5.6149,1.3930
0.0039,5.1962,-0.2034,5.7302,1.4318
0.0043,5.2158,-0.2246,5.8492,1.4318
0.0047,5.2353,-0.2459,5.9695,1.3897
0.0051,5.2549,-0.2675,6.0886,1.3032
0.0055,5.2744,-0.2892,6.2040,1.1711
0.0059,5.2939,-0.3110,6.3129,0.9934
0.0063,5.3134,-0.3330,6.4127,0.7720
0.0067,5.3329,-0.3552,6.5010,0.5108
0.0071,5.3523,-0.3775,6.5755,0.2150
0.0075,5.3718,-0.4000,6.6343,-0.1080
0.0079,5.3912,-0.4227,6.6761,-0.4494
0.0082,5.4106,-0.4455,6.7000,-0.7995
0.0086,5.4299,-0.4685,6.7056,-1.1477
0.0090,5.4492,-0.4917,6.6934,-1.4836
0.0094,5.4685,-0.5150,6.6641,-1.7971
0.0098,5.4878,-0.5385,6.6194,-2.0793
0.0102,5.5070,-0.5621,6.5610,-2.3226
0.0106,5.5262,-0.5860,6.4914,-2.5213
0.0110,5.5454,-0.6099,6.4132,-2.6716
0.0114,5.5645,-0.6341,6.3291,-2.7714
0.0118,5.5836,-0.6584,6.2420,-2.8206
0.0122,5.6026,-0.6829,6.1547,-2.8206
0.0126,5.6216,-0.7075,6.0697,-2.7741
0.0130,5.6406,-0.7324,5.9896,-2.6847
0.0134,5.6595,-0.7574,5.9167,-2.5567
0.0137,5.6783,-0.7825,5.8529,-2.3951
0.0141,5.6971,-0.8078,5.7998,-2.2049
0.0145,5.7159,-0.8333,5.7590,-1.9911
0.0149,5.7346,-0.8590,5.7316,-1.7590
0.0153,5.7533,-0.8848,5.7183,-1.5137
0.0157,5.7719,-0.9108,5.7199,-1.2600
0.0161,5.7904,-0.9370,5.7367,-1.0030
0.0165,5.8089,-0.9633,5.7688,-0.7477
0.0169,5.8273,-0.9898,5.8161,-0.4992
0.0173,5.8456,-1.0165,5.8781,-0.2624
0.0177,5.8639,-1.0433,5.9543,-0.0429
0.0181,5.8822,-1.0703,6.0436,0.1540
0.0185,5.9003,-1.0975,6.1449,0.3226
0.0188,5.9184,-1.1248,6.2566,0.4573
0.0192,5.9364,-1.1524,6.3769,0.5523
0.0196,5.9543,-1.1800,6.5036,0.6022
0.0200,5.9722,-1.2079,6.6344,0.6022
0.0204,5.9900,-1.2359,6.7665,0.5481
0.0208,6.0077,-1.2641,6.8971,0.4370
0.0212,6.0253,-1.2924,7.0230,0.2674
0.0216,6.0429,-1.3209,7.1413,0.0397
0.0220,6.0603,-1.3496,7.2489,-0.2435
0.0224,6.0777,-1.3785,7.3429,-0.5774
0.0228,6.0950,-1.4075,7.4208,-0.9547
0.0232,6.1122,-1.4366,7.4804,-1.3661
0.0236,6.1293,-1.4660,7.5201,-1.8001
0.0240,6.1463,-1.4955,7.5390,-2.2443
0.0243,6.1632,-1.5252,7.5368,-2.6852
0.0247,6.1801,-1.5550,7.5139,-3.1095
0.0251,6.1968,-1.5850,7.4715,-3.5046
0.0255,6.2134,-1.6152,7.4113,-3.8593
0.0259,6.2299,-1.6455,7.3356,-4.1643
0.0263,6.2463,-1.6760,7.2472,-4.4128
0.0267,6.2626,-1.7066,7.1491,-4.6000
0.0271,6.2788,-1.7374,7.0446,-4.7241
0.0275,6.2949,-1.7684,6.9368,-4.7851
0.0279,6.3109,-1.7995,6.8290,-4.7851
0.0283,6.3268,-1.8308,6.7242,-4.7278
0.0287,6.3425,-1.8622,6.6252,-4.6180
0.0291,6.3581,-1.8938,6.5345,-4.4615
0.0295,6.3737,-1.9256,6.4542,-4.2644
0.0298,6.3890,-1.9575,6.3862,-4.0331
0.0302,6.4043,-1.9895,6.3321,-3.7739
0.0306,6.4195,-2.0217,6.2931,-3.4933
0.0310,6.4345,-2.0541,6.2700,-3.1975
0.0314,6.4494,-2.0866,6.2634,-2.8925
0.0318,6.4641,-2.1193,6.2738,-2.5844
0.0322,6.4787,-2.1521,6.3011,-2.2791
0.0326,6.4932,-2.1851,6.3452,-1.9825
0.0330,6.5076,-2.2182,6.4055,-1.7008
0.0334,6.5218,-2.2514,6.4812,-1.4401
0.0338,6.5359,-2.2848,6.5713,-1.2068
0.0342,6.5498,-2.3184,6.6744,-1.0074
0.0346,6.5636,-2.3521,6.7887,-0.8486
0.0350,6.5773,-2.3859,6.9123,-0.7368
0.0353,6.5908,-2.4199,7.0427,-0.6780
0.0357,6.6041,-2.4540,7.1772,-0.6780
0.0361,6.6173,-2.4883,7.3129,-0.7413
0.0365,6.6304,-2.5227,7.4466,-0.8711
0.0369,6.6433,-2.5572,7.5750,-1.0689
0.0373,6.6560,-2.5919,7.6946,-1.3337
0.0377,6.6686,-2.6267,7.8023,-1.6626
0.0381,6.6810,-2.6616,7.8948,-2.0494
0.0385,6.6933,-2.6966,7.9694,-2.4855
0.0389,6.7054,-2.7318,8.0238,-2.9599
0.0393,6.7174,-2.7671,8.0563,-3.4593
0.0397,6.7292,-2.8026,8.0661,-3.9691
0.0401,6.7408,-2.8381,8.0528,-4.4738
0.0404,6.7522,-2.8738,8.0170,-4.9582
0.0408,6.7635,-2.9096,7.9601,-5.4080
0.0412,6.7746,-2.9456,7.8841,-5.8106
0.0416,6.7855,-2.9816,7.7915,-6.1558
0.0420,6.7963,-3.0178,7.6854,-6.4361
0.0424,6.8069,-3.0540,7.5692,-6.6467
0.0428,6.8173,-3.0904,7.4463,-6.7857
0.0432,6.8275,-3.1269,7.3203,-6.8538
0.0436,6.8375,-3.1636,7.1947,-6.8538
0.0440,6.8474,-3.2003,7.0726,-6.7902
0.0444,6.8571,-3.2371,6.9570,-6.6688
0.0448,6.8666,-3.2740,6.8505,-6.4963
0.0452,6.8759,-3.3111,6.7554,-6.2796
0.0456,6.8850,-3.3482,6.6736,-6.0262
0.0459,6.8939,-3.3854,6.6066,-5.7432
0.0463,6.9027,-3.4227,6.5556,-5.4377
0.0467,6.9112,-3.4602,6.5215,-5.1167
0.0471,6.9196,-3.4977,6.5049,-4.7868
0.0475,6.9277,-3.5353,6.5060,-4.4545
0.0479,6.9357,-3.5730,6.5248,-4.1261
0.0483,6.9435,-3.6108,6.5609,-3.8081
0.0487,6.9511,-3.6486,6.6139,-3.5069
0.0491,6.9584,-3.6866,6.6827,-3.2289
0.0495,6.9656,-3.7246,6.7662,-2.9809
0.0499,6.9726,-3.7627,6.8629,-2.7696
0.0503,6.9794,-3.8009,6.9710,-2.6016
0.0507,6.9859,-3.8392,7.0883,-2.4837
0.0511,6.9923,-3.8775,7.2122,-2.4220
0.0514,6.9985,-3.9159,7.3401,-2.4220
0.0518,7.0044,-3.9544,7.4689,-2.4882
0.0522,7.0102,-3.9929,7.5952,-2.6236
0.0526,7.0157,-4.0315,7.7157,-2.8292
0.0530,7.0211,-4.0701,7.8269,-3.1041
0.0534,7.0262,-4.1089,7.9255,-3.4443
0.0538,7.0311,-4.1476,8.0083,-3.8434
0.0542,7.0358,-4.1865,8.0727,-4.2922
0.0546,7.0403,-4.2253,8.1164,-4.7790
0.0550,7.0446,-4.2643,8.1377,-5.2900
0.0554,7.0487,-4.3032,8.1359,-5.8101
0.0558,7.0525,-4.3423,8.1107,-6.3236
0.0562,7.0562,-4.3813,8.0629,-6.8150
0.0565,7.0596,-4.4204,7.9939,-7.2699
0.0569,7.0628,-4.4596,7.9059,-7.6759
0.0573,7.0658,-4.4988,7.8014,-8.0231
0.0577,7.0686,-4.5380,7.6838,-8.3040
0.0581,7.0712,-4.5772,7.5563,-8.5145
0.0585,7.0735,-4.6165,7.4225,-8.6531
0.0589,7.0756,-4.6558,7.2861,-8.7208
0.0593,7.0776,-4.6951,7.1504,-8.7208
0.0597,7.0792,-4.7344,7.0185,-8.6580
0.0601,7.0807,-4.7738,6.8935,-8.5384
0.0605,7.0820,-4.8132,6.7779,-8.3690
0.0609,7.0830,-4.8526,6.6738,-8.1569
0.0613,7.0838,-4.8920,6.5831,-7.9096
0.0617,7.0844,-4.9314,6.5073,-7.6342
0.0620,7.0848,-4.9708,6.4474,-7.3379
0.0624,7.0850,-5.0102,6.4043,-7.0274
0.0628,7.0849,-5.0496,6.3784,-6.7092
0.0632,7.0847,-5.0891,6.3698,-6.3897
0.0636,7.0842,-5.1285,6.3785,-6.0749
0.0640,7.0834,-5.1679,6.4041,-5.7710
0.0644,7.0825,-5.2073,6.4459,-5.4840
0.0648,7.0814,-5.2467,6.5029,-5.2200
0.0652,7.0800,-5.2861,6.5740,-4.9852
0.0656,7.0784,-5.3255,6.6577,-4.7856
0.0660,7.0766,-5.3648,6.7520,-4.6276
0.0664,7.0746,-5.4041,6.8548,-4.5170
0.0668,7.0723,-5.4435,6.9638,-4.4592
0.0672,7.0698,-5.4827,7.0761,-4.4592
0.0675,7.0672,-5.5220,7.1889,-4.5207
0.0679,7.0643,-5.5612,7.2990,-4.6462
0.0683,7.0612,-5.6004,7.4032,-4.8361
0.0687,7.0578,-5.6396,7.4982,-5.0891
0.0691,7.0543,-5.6787,7.5810,-5.4014
0.0695,7.0505,-5.7178,7.6486,-5.7666
0.0699,7.0465,-5.7568,7.6985,-6.1759
0.0703,7.0424,-5.7958,7.7288,-6.6186
0.0707,7.0380,-5.8348,7.7379,-7.0820
0.0711,7.0333,-5.8737,7.7253,-7.5523
0.0715,7.0285,-5.9125,7.6908,-8.0152
0.0719,7.0235,-5.9513,7.6353,-8.4570
0.0723,7.0182,-5.9901,7.5601,-8.8650
0.0726,7.0128,-6.0288,7.4673,-9.2282
0.0730,7.0071,-6.0674,7.3596,-9.5378
0.0734,7.0012,-6.1059,7.2398,-9.7879
0.0738,6.9951,-6.1444,7.1113,-9.9748
0.0742,6.9889,-6.1829,6.9773,-10.0975
0.0746,6.9824,-6.2212,6.8411,-10.1573
0.0750,6.9757,-6.2595,6.7059,-10.1573
0.0754,6.9688,-6.2977,6.5747,-10.1021
0.0758,6.9617,-6.3359,6.4501,-9.9972
0.0762,6.9544,-6.3740,6.3346,-9.8488
0.0766,6.9469,-6.4119,6.2299,-9.6636
0.0770,6.9392,-6.4498,6.1379,-9.4480
0.0774,6.9313,-6.4877,6.0598,-9.2087
0.0778,6.9232,-6.5254,5.9966,-8.9517
0.0781,6.9149,-6.5630,5.9488,-8.6831
0.0785,6.9064,-6.6006,5.9170,-8.4086
0.0789,6.8977,-6.6380,5.9012,-8.1336
0.0793,6.8888,-6.6754,5.9011,-7.8634
0.0797,6.8798,-6.7127,5.9165,-7.6033
0.0801,6.8705,-6.7499,5.9466,-7.3584
0.0805,6.8611,-6.7869,5.9905,-7.1337
0.0809,6.8514,-6.8239,6.0470,-6.9344
0.0813,6.8416,-6.8608,6.1147,-6.7656
0.0817,6.8316,-6.8975,6.1918,-6.6323
0.0821,6.8214,-6.9342,6.2763,-6.5392
0.0825,6.8111,-6.9707,6.3661,-6.4908
0.0829,6.8005,-7.0072,6.4587,-6.4908
0.0833,6.7898,-7.0435,6.5513,-6.5421
0.0836,6.7789,-7.0797,6.6412,-6.6462
0.0840,6.7678,-7.1158,6.7256,-6.8035
0.0844,6.7566,-7.1518,6.8015,-7.0123
0.0848,6.7452,-7.1876,6.8663,-7.2692
0.0852,6.7336,-7.2234,6.9175,-7.5688
0.0856,6.7218,-7.2590,6.9529,-7.9037
0.0860,6.7099,-7.2945,6.9708,-8.2648
0.0864,6.6978,-7.3298,6.9700,-8.6417
0.0868,6.6856,-7.3651,6.9501,-9.0233
0.0872,6.6731,-7.4002,6.9110,-9.3980
0.0876,6.6606,-7.4351,6.8536,-9.7547
0.0880,6.6478,-7.4700,6.7792,-10.0834
0.0884,6.6349,-7.5047,6.6895,-10.3754
0.0887,6.6219,-7.5393,6.5870,-10.6240
0.0891,6.6087,-7.5737,6.4742,-10.8243
0.0895,6.5953,-7.6080,6.3539,-10.9737
0.0899,6.5818,-7.6422,6.2292,-11.0717
0.0903,6.5681,-7.6762,6.1028,-11.1194
0.0907,6.5543,-7.7101,5.9777,-11.1194
0.0911,6.5404,-7.7438,5.8562,-11.0755
0.0915,6.5263,-7.7774,5.7408,-10.9922
0.0919,6.5120,-7.8109,5.6334,-10.8747
0.0923,6.4977,-7.8442,5.5358,-10.7282
0.0927,6.4832,-7.8773,5.4494,-10.5580
0.0931,6.4685,-7.9103,5.3753,-10.3693
0.0935,6.4537,-7.9432,5.3143,-10.1671
0.0939,6.4388,-7.9759,5.2669,-9.9562
0.0942,6.4238,-8.0085,5.2335,-9.7410
0.0946,6.4086,-8.0409,5.2140,-9.5259
0.0950,6.3933,-8.0731,5.2083,-9.3150
0.0954,6.3778,-8.1052,5.2159,-9.1124
0.0958,6.3623,-8.1372,5.2363,-8.9220
0.0962,6.3466,-8.1690,5.2685,-8.7478
0.0966,6.3308,-8.2006,5.3115,-8.5936
0.0970,6.3149,-8.2321,5.3640,-8.4634
0.0974,6.2989,-8.2634,5.4245,-8.3608
0.0978,6.2827,-8.2946,5.4912,-8.2894
0.0982,6.2665,-8.3256,5.5622,-8.2523
0.0986,6.2501,-8.3564,5.6354,-8.2523
0.0990,6.2336,-8.3871,5.7084,-8.2913
0.0994,6.2170,-8.4176,5.7789,-8.3704
0.0997,6.2004,-8.4480,5.8445,-8.4895
0.1001,6.1836,-8.4782,5.9028,-8.6472
0.1005,6.1667,-8.5082,5.9514,-8.8407
0.1009,6.1497,-8.5381,5.9884,-9.0658
0.1013,6.1326,-8.5678,6.0120,-9.3167
0.1017,6.1154,-8.5973,6.0208,-9.5867
0.1021,6.0981,-8.6267,6.0139,-9.8679
0.1025,6.0808,-8.6559,5.9909,-10.1520
0.1029,6.0633,-8.6849,5.9520,-10.4304
0.1033,6.0457,-8.7138,5.8977,-10.6950
0.1037,6.0281,-8.7425,5.8292,-10.9384
0.1041,6.0104,-8.7710,5.7482,-11.1543
0.1045,5.9926,-8.7994,5.6566,-11.3378
0.1049,5.9747,-8.8276,5.5566,-11.4855
0.1052,5.9568,-8.8557,5.4505,-11.5956
0.1056,5.9387,-8.8835,5.3408,-11.6677
0.1060,5.9206,-8.9112,5.2300,-11.7028
0.1064,5.9024,-8.9388,5.1203,-11.7028
0.1068,5.8842,-8.9661,5.0139,-11.6705
0.1072,5.8658,-8.9933,4.9128,-11.6095
0.1076,5.8474,-9.0203,4.8185,-11.5235
0.1080,5.8290,-9.0472,4.7326,-11.4163
0.1084,5.8104,-9.0739,4.6562,-11.2919
0.1088,5.7918,-9.1004,4.5902,-11.1542
0.1092,5.7732,-9.1267,4.5352,-11.0067
0.1096,5.7545,-9.1529,4.4918,-10.8531
0.1100,5.7357,-9.1789,4.4601,-10.6966
0.1103,5.7169,-9.2048,4.4402,-10.5403
0.1107,5.6980,-9.2304,4.4318,-10.3874
0.1111,5.6791,-9.2559,4.4345,-10.2407
0.1115,5.6601,-9.2813,4.4479,-10.1031
0.1119,5.6411,-9.3064,4.4711,-9.9774
0.1123,5.6220,-9.3314,4.5033,-9.8663
0.1127,5.6029,-9.3562,4.5433,-9.7727
0.1131,5.5837,-9.3809,4.5899,-9.6991
0.1135,5.5645,-9.4054,4.6415,-9.6480
0.1139,5.5452,-9.4297,4.6966,-9.6215
0.1143,5.5259,-9.4538,4.7533,-9.6215
0.1147,5.5066,-9.4778,4.8098,-9.6493
0.1151,5.4872,-9.5016,4.8641,-9.7054
0.1155,5.4678,-9.5253,4.9142,-9.7898
0.1158,5.4484,-9.5488,4.9582,-9.9013
0.1162,5.4289,-9.5721,4.9942,-10.0378
0.1166,5.4094,-9.5952,5.0205,-10.1963
0.1170,5.3899,-9.6182,5.0358,-10.3727
0.1174,5.3704,-9.6410,5.0390,-10.5621
0.1178,5.3508,-9.6637,5.0294,-10.7590
0.1182,5.3312,-9.6862,5.0066,-10.9577
0.1186,5.3116,-9.7085,4.9709,-11.1522
0.1190,5.2919,-9.7307,4.9228,-11.3367
0.1194,5.2723,-9.7527,4.8632,-11.5063
0.1198,5.2526,-9.7745,4.7934,-11.6566
0.1202,5.2329,-9.7962,4.7151,-11.7842
0.1206,5.2132,-9.8177,4.6301,-11.8868
0.1210,5.1934,-9.8390,4.5402,-11.9633
0.1213,5.1737,-9.8602,4.4476,-12.0133
0.1217,5.1540,-9.8812,4.3541,-12.0376
0.1221,5.1342,-9.9021,4.2616,-12.0376
0.1225,5.1144,-9.9228,4.1719,-12.0153
0.1229,5.0947,-9.9433,4.0866,-11.9730
0.1233,5.0749,-9.9637,4.0070,-11.9135
0.1237,5.0551,-9.9839,3.9344,-11.8394
0.1241,5.0353,-10.0040,3.8695,-11.7534
0.1245,5.0155,-10.0239,3.8133,-11.6583
0.1249,4.9957,-10.0437,3.7661,-11.5565
0.1253,4.9759,-10.0633,3.7285,-11.4506
0.1257,4.9562,-10.0827,3.7004,-11.3427
0.1261,4.9364,-10.1020,3.6820,-11.2352
0.1264,4.9166,-10.1212,3.6730,-11.1300
0.1268,4.8968,-10.1401,3.6731,-11.0292
0.1272,4.8770,-10.1590,3.6819,-10.9348
0.1276,4.8573,-10.1777,3.6988,-10.8487
0.1280,4.8375,-10.1962,3.7229,-10.7727
0.1284,4.8178,-10.2146,3.7533,-10.7087
0.1288,4.7981,-10.2328,3.7890,-10.6585
0.1292,4.7783,-10.2509,3.8288,-10.6237
0.1296,4.7586,-10.2688,3.8713,-10.6056
0.1300,4.7389,-10.2866,3.9150,-10.6056
0.1304,4.7193,-10.3042,3.9585,-10.6245
0.1308,4.6996,-10.3217,4.0002,-10.6625
0.1312,4.6800,-10.3391,4.0384,-10.7196
0.1316,4.6603,-10.3563,4.0716,-10.7949
0.1319,4.6407,-10.3733,4.0982,-10.8869
0.1323,4.6211,-10.3902,4.1171,-10.9936
0.1327,4.6016,-10.4070,4.1271,-11.1123
0.1331,4.5820,-10.4236,4.1273,-11.2395
0.1335,4.5625,-10.4401,4.1173,-11.3716
0.1339,4.5430,-10.4565,4.0966,-11.5048
0.1343,4.5236,-10.4727,4.0657,-11.6350
0.1347,4.5041,-10.4888,4.0247,-11.7584
0.1351,4.4847,-10.5047,3.9747,-11.8718
0.1355,4.4653,-10.5205,3.9165,-11.9722
0.1359,4.4460,-10.5362,3.8516,-12.0573
0.1363,4.4266,-10.5517,3.7813,-12.1258
0.1367,4.4073,-10.5671,3.7072,-12.1768
0.1371,4.3880,-10.5823,3.6309,-12.2102
0.1374,4.3688,-10.5974,3.5540,-12.2264
0.1378,4.3496,-10.6124,3.4780,-12.2264
0.1382,4.3304,-10.6273,3.4043,-12.2115
0.1386,4.3113,-10.6420,3.3342,-12.1834
0.1390,4.2922,-10.6566,3.2687,-12.1437
0.1394,4.2731,-10.6711,3.2088,-12.0944
0.1398,4.2541,-10.6854,3.1553,-12.0372
0.1402,4.2351,-10.6996,3.1087,-11.9740
0.1406,4.2161,-10.7137,3.0695,-11.9063
0.1410,4.1972,-10.7277,3.0380,-11.8360
0.1414,4.1783,-10.7415,3.0142,-11.7644
0.1418,4.1595,-10.7552,2.9982,-11.6930
0.1422,4.1407,-10.7688,2.9898,-11.6233
0.1425,4.1219,-10.7823,2.9888,-11.5565
0.1429,4.1032,-10.7956,2.9947,-11.4940
0.1433,4.0845,-10.8089,3.0071,-11.4370
0.1437,4.0659,-10.8220,3.0253,-11.3868
0.1441,4.0473,-10.8349,3.0485,-11.3445
0.1445,4.0288,-10.8478,3.0760,-11.3114
0.1449,4.0103,-10.8606,3.1067,-11.2884
0.1453,3.9918,-10.8732,3.1396,-11.2766
0.1457,3.9734,-10.8857,3.1734,-11.2766
0.1461,3.9550,-10.8981,3.2070,-11.2890
0.1465,3.9367,-10.9104,3.2391,-11.3139
0.1469,3.9184,-10.9226,3.2683,-11.3513
0.1473,3.9002,-10.9346,3.2936,-11.4006
0.1477,3.8820,-10.9466,3.3136,-11.4609
0.1480,3.8639,-10.9584,3.3274,-11.5307
0.1484,3.8458,-10.9701,3.3340,-11.6081
0.1488,3.8278,-10.9817,3.3329,-11.6912
0.1492,3.8098,-10.9933,3.3236,-11.7773
0.1496,3.7918,-11.0047,3.3059,-11.8641
0.1500,3.7740,-11.0159,3.2800,-11.9489
0.1504,3.7561,-11.0271,3.2461,-12.0292
0.1508,3.7384,-11.0382,3.2051,-12.1030
0.1512,3.7206,-11.0492,3.1576,-12.1682
0.1516,3.7029,-11.0601,3.1047,-12.2236
0.1520,3.6853,-11.0708,3.0477,-12.2681
0.1524,3.6678,-11.0815,2.9876,-12.3012
0.1528,3.6502,-11.0921,2.9259,-12.3229
0.1532,3.6328,-11.1025,2.8636,-12.3334
0.1535,3.6154,-11.1129,2.8022,-12.3334
0.1539,3.5980,-11.1232,2.7425,-12.3238
0.1543,3.5807,-11.1333,2.6858,-12.3055
0.1547,3.5634,-11.1434,2.6328,-12.2798
0.1551,3.5463,-11.1534,2.5843,-12.2478
0.1555,3.5291,-11.1632,2.5409,-12.2107
0.1559,3.5120,-11.1730,2.5030,-12.1697
0.1563,3.4950,-11.1827,2.4711,-12.1258
0.1567,3.4780,-11.1923,2.4453,-12.0802
0.1571,3.4611,-11.2018,2.4256,-12.0338
0.1575,3.4443,-11.2112,2.4122,-11.9876
0.1579,3.4275,-11.2205,2.4049,-11.9425
0.1583,3.4107,-11.2298,2.4035,-11.8993
0.1587,3.3940,-11.2389,2.4076,-11.8589
0.1590,3.3774,-11.2479,2.4169,-11.8220
0.1594,3.3608,-11.2569,2.4308,-11.7896
0.1598,3.3443,-11.2658,2.4487,-11.7623
0.1602,3.3278,-11.2746,2.4700,-11.7409
0.1606,3.3114,-11.2833,2.4938,-11.7261
0.1610,3.2951,-11.2919,2.5193,-11.7185
0.1614,3.2788,-11.3004,2.5456,-11.7185
0.1618,3.2626,-11.3088,2.5716,-11.7264
0.1622,3.2464,-11.3172,2.5965,-11.7425
0.1626,3.2303,-11.3255,2.6191,-11.7665
0.1630,3.2143,-11.3337,2.6384,-11.7982
0.1634,3.1983,-11.3418,2.6536,-11.8369
0.1638,3.1824,-11.3498,2.6639,-11.8816
0.1641,3.1665,-11.3578,2.6685,-11.9313
0.1645,3.1507,-11.3657,2.6669,-11.9845
0.1649,3.1349,-11.3735,2.6588,-12.0396
0.1653,3.1192,-11.3812,2.6441,-12.0951
0.1657,3.1036,-11.3888,2.6229,-12.1494
0.1661,3.0880,-11.3964,2.5955,-12.2008
0.1665,3.0725,-11.4039,2.5623,-12.2479
0.1669,3.0571,-11.4113,2.5240,-12.2896
0.1673,3.0417,-11.4186,2.4815,-12.3250
0.1677,3.0263,-11.4259,2.4357,-12.3534
0.1681,3.0111,-11.4331,2.3876,-12.3746
0.1685,2.9958,-11.4402,2.3381,-12.3884
0.1689,2.9807,-11.4473,2.2882,-12.3951
0.1693,2.9656,-11.4542,2.2390,-12.3951
0.1696,2.9506,-11.4611,2.1913,-12.3890
0.1700,2.9356,-11.4680,2.1458,-12.3773
0.1704,2.9207,-11.4747,2.1033,-12.3609
0.1708,2.9058,-11.4814,2.0644,-12.3405
0.1712,2.8910,-11.4881,2.0296,-12.3168
0.1716,2.8763,-11.4946,1.9992,-12.2906
0.1720,2.8616,-11.5011,1.9735,-12.2627
0.1724,2.8470,-11.5076,1.9527,-12.2336
0.1728,2.8325,-11.5139,1.9368,-12.2040
0.1732,2.8180,-11.5202,1.9258,-12.1745
0.1736,2.8035,-11.5265,1.9197,-12.1458
0.1740,2.7892,-11.5326,1.9182,-12.1182
0.1744,2.7749,-11.5388,1.9212,-12.0925
0.1748,2.7606,-11.5448,1.9282,-12.0690
0.1751,2.7464,-11.5508,1.9390,-12.0484
0.1755,2.7323,-11.5567,1.9529,-12.0310
0.1759,2.7182,-11.5626,1.9694,-12.0174
0.1763,2.7042,-11.5684,1.9880,-12.0080
0.1767,2.6903,-11.5741,2.0079,-12.0032
0.1771,2.6764,-11.5798,2.0284,-12.0032
0.1775,2.6625,-11.5854,2.0487,-12.0082
0.1779,2.6488,-11.5910,2.0680,-12.0184
0.1783,2.6351,-11.5965,2.0856,-12.0337
0.1787,2.6214,-11.6020,2.1005,-12.0537
0.1791,2.6078,-11.6074,2.1122,-12.0782
0.1795,2.5943,-11.6127,2.1200,-12.1066
0.1799,2.5808,-11.6180,2.1233,-12.1380
0.1802,2.5674,-11.6232,2.1217,-12.1717
0.1806,2.5540,-11.6284,2.1149,-12.2066
0.1810,2.5407,-11.6335,2.1030,-12.2418
0.1814,2.5275,-11.6386,2.0858,-12.2761
0.1818,2.5143,-11.6436,2.0638,-12.3086
0.1822,2.5012,-11.6486,2.0372,-12.3384
0.1826,2.4881,-11.6535,2.0067,-12.3648
0.1830,2.4751,-11.6583,1.9728,-12.3871
0.1834,2.4622,-11.6632,1.9363,-12.4051
0.1838,2.4493,-11.6679,1.8979,-12.4185
0.1842,2.4365,-11.6726,1.8585,-12.4272
0.1846,2.4237,-11.6773,1.8188,-12.4314
0.1850,2.4110,-11.6819,1.7796,-12.4314
0.1854,2.3984,-11.6865,1.7416,-12.4275
0.1857,2.3858,-11.6910,1.7055,-12.4202
0.1861,2.3732,-11.6955,1.6717,-12.4098
0.1865,2.3607,-11.6999,1.6407,-12.3969
0.1869,2.3483,-11.7043,1.6129,-12.3820
0.1873,2.3360,-11.7086,1.5887,-12.3654
0.1877,2.3236,-11.7129,1.5682,-12.3478
0.1881,2.3114,-11.7171,1.5515,-12.3294
0.1885,2.2992,-11.7213,1.5388,-12.3107
0.1889,2.2871,-11.7255,1.5299,-12.2921
0.1893,2.2750,-11.7296,1.5249,-12.2740
0.1897,2.2630,-11.7336,1.5236,-12.2566
0.1901,2.2510,-11.7377,1.5258,-12.2404
0.1905,2.2391,-11.7416,1.5312,-12.2256
0.1909,2.2272,-11.7456,1.5395,-12.2125
0.1912,2.2154,-11.7495,1.5504,-12.2016
0.1916,2.2037,-11.7533,1.5633,-12.1930
0.1920,2.1920,-11.7571,1.5778,-12.1871
0.1924,2.1804,-11.7609,1.5934,-12.1840
0.1928,2.1688,-11.7647,1.6094,-12.1840
0.1932,2.1573,-11.7683,1.6253,-12.1872
0.1936,2.1458,-11.7720,1.6404,-12.1936
0.1940,2.1344,-11.7756,1.6541,-12.2032
0.1944,2.1230,-11.7792,1.6658,-12.2159
0.1948,2.1117,-11.7827,1.6748,-12.2313
0.1952,2.1005,-11.7862,1.6808,-12.2491
0.1956,2.0893,-11.7897,1.6832,-12.2689
0.1960,2.0781,-11.7931,1.6818,-12.2900
0.1963,2.0670,-11.7965,1.6763,-12.3120
0.1967,2.0560,-11.7999,1.6666,-12.3340
0.1971,2.0450,-11.8032,1.6529,-12.3556
0.1975,2.0341,-11.8065,1.6354,-12.3760
0.1979,2.0232,-11.8097,1.6142,-12.3947
0.1983,2.0124,-11.8129,1.5900,-12.4113
0.1987,2.0016,-11.8161,1.5630,-12.4253
0.1991,1.9909,-11.8193,1.5341,-12.4366
0.1995,1.9803,-11.8224,1.5036,-12.4450
0.1999,1.9697,-11.8255,1.4724,-12.4505
0.2003,1.9591,-11.8285,1.4409,-12.4531
0.2007,1.9486,-11.8315,1.4099,-12.4531
0.2011,1.9381,-11.8345,1.3797,-12.4507
0.2015,1.9277,-11.8375,1.3510,-12.4461
0.2018,1.9174,-11.8404,1.3242,-12.4396
0.2022,1.9071,-11.8433,1.2997,-12.4315
0.2026,1.8968,-11.8461,1.2776,-12.4221
0.2030,1.8866,-11.8490,1.2584,-12.4117
0.2034,1.8765,-11.8517,1.2421,-12.4006
0.2038,1.8664,-11.8545,1.2289,-12.3891
0.2042,1.8563,-11.8572,1.2187,-12.3774
0.2046,1.8463,-11.8600,1.2116,-12.3657
0.2050,1.8364,-11.8626,1.2076,-12.3543
0.2054,1.8265,-11.8653,1.2065,-12.3434
0.2058,1.8166,-11.8679,1.2081,-12.3333
0.2062,1.8068,-11.8705,1.2123,-12.3240
0.2066,1.7971,-11.8731,1.2188,-12.3158
0.2070,1.7874,-11.8756,1.2273,-12.3090
0.2073,1.7777,-11.8781,1.2374,-12.3036
0.2077,1.7681,-11.8806,1.2488,-12.2999
0.2081,1.7586,-11.8830,1.2610,-12.2980
0.2085,1.7491,-11.8855,1.2736,-12.2980
0.2089,1.7396,-11.8879,1.2861,-12.3000
0.2093,1.7302,-11.8902,1.2979,-12.3040
0.2097,1.7208,-11.8926,1.3086,-12.3100
0.2101,1.7115,-11.8949,1.3178,-12.3179
0.2105,1.7023,-11.8972,1.3248,-12.3275
0.2109,1.6930,-11.8995,1.3294,-12.3387
0.2113,1.6839,-11.9018,1.3313,-12.3510
0.2117,1.6747,-11.9040,1.3300,-12.3643
0.2121,1.6657,-11.9062,1.3256,-12.3780
0.2125,1.6566,-11.9084,1.3179,-12.3918
0.2128,1.6476,-11.9105,1.3070,-12.4053
0.2132,1.6387,-11.9126,1.2931,-12.4180
0.2136,1.6298,-11.9148,1.2763,-12.4297
0.2140,1.6209,-11.9168,1.2571,-12.4401
0.2144,1.6121,-11.9189,1.2358,-12.4489
0.2148,1.6034,-11.9209,1.2129,-12.4559
0.2152,1.5947,-11.9230,1.1888,-12.4612
0.2156,1.5860,-11.9250,1.1641,-12.4646
0.2160,1.5774,-11.9269,1.1392,-12.4663
0.2164,1.5688,-11.9289,1.1146,-12.4663
0.2168,1.5602,-11.9308,1.0908,-12.4647
0.2172,1.5517,-11.9327,1.0681,-12.4618
0.2176,1.5433,-11.9346,1.0469,-12.4578
0.2179,1.5349,-11.9365,1.0274,-12.4527
0.2183,1.5265,-11.9384,1.0100,-12.4469
0.2187,1.5182,-11.9402,0.9948,-12.4404
0.2191,1.5099,-11.9420,0.9819,-12.4334
0.2195,1.5017,-11.9438,0.9714,-12.4262
0.2199,1.4935,-11.9456,0.9633,-12.4189
0.2203,1.4854,-11.9473,0.9577,-12.4116
0.2207,1.4773,-11.9490,0.9545,-12.4045
0.2211,1.4692,-11.9508,0.9536,-12.3977
0.2215,1.4612,-11.9524,0.9548,-12.3914
0.2219,1.4532,-11.9541,0.9581,-12.3856
0.2223,1.4453,-11.9558,0.9632,-12.3805
0.2227,1.4374,-11.9574,0.9698,-12.3762
0.2231,1.4295,-11.9590,0.9778,-12.3728
0.2234,1.4217,-11.9607,0.9867,-12.3705
0.2238,1.4139,-11.9622,0.9963,-12.3693
0.2242,1.4062,-11.9638,1.0062,-12.3693
0.2246,1.3985,-11.9654,1.0160,-12.3706
0.2250,1.3909,-11.9669,1.0253,-12.3731
0.2254,1.3832,-11.9684,1.0337,-12.3768
0.2258,1.3757,-11.9699,1.0409,-12.3817
0.2262,1.3681,-11.9714,1.0464,-12.3878
0.2266,1.3607,-11.9729,1.0500,-12.3947
0.2270,1.3532,-11.9743,1.0514,-12.4024
0.2274,1.3458,-11.9758,1.0504,-12.4107
0.2278,1.3384,-11.9772,1.0468,-12.4192
0.2282,1.3311,-11.9786,1.0407,-12.4279
0.2286,1.3238,-11.9800,1.0321,-12.4363
0.2289,1.3165,-11.9814,1.0211,-12.4442
0.2293,1.3093,-11.9827,1.0078,-12.4515
0.2297,1.3021,-11.9841,0.9926,-12.4580
0.2301,1.2950,-11.9854,0.9758,-12.4634
0.2305,1.2879,-11.9867,0.9576,-12.4678
0.2309,1.2808,-11.9880,0.9386,-12.4711
0.2313,1.2738,-11.9893,0.9191,-12.4732
0.2317,1.2668,-11.9906,0.8994,-12.4743
0.2321,1.2598,-11.9918,0.8800,-12.4743
0.2325,1.2529,-11.9931,0.8612,-12.4733
0.2329,1.2460,-11.9943,0.8433,-12.4715
0.2333,1.2392,-11.9955,0.8265,-12.4690
0.2337,1.2324,-11.9968,0.8112,-12.4658
0.2340,1.2256,-11.9979,0.7974,-12.4622
0.2344,1.2189,-11.9991,0.7854,-12.4581
0.2348,1.2122,-12.0003,0.7752,-12.4538
0.2352,1.2055,-12.0014,0.7669,-12.4493
0.2356,1.1989,-12.0026,0.7605,-12.4448
0.2360,1.1923,-12.0037,0.7561,-12.4402
0.2364,1.1857,-12.0048,0.7535,-12.4358
0.2368,1.1792,-12.0059,0.7528,-12.4316
0.2372,1.1727,-12.0070,0.7537,-12.4276
0.2376,1.1663,-12.0081,0.7563,-12.4240
0.2380,1.1598,-12.0092,0.7603,-12.4208
0.2384,1.1535,-12.0102,0.7655,-12.4181
0.2388,1.1471,-12.0113,0.7718,-12.4160
0.2392,1.1408,-12.0123,0.7788,-12.4146
0.2395,1.1345,-12.0133,0.7864,-12.4139
0.2399,1.1283,-12.0143,0.7941,-12.4139
0.2403,1.1220,-12.0153,0.8018,-12.4146
0.2407,1.1159,-12.0163,0.8091,-12.4162
0.2411,1.1097,-12.0173,0.8158,-12.4185
0.2415,1.1036,-12.0183,0.8214,-12.4216
0.2419,1.0975,-12.0192,0.8257,-12.4253
0.2423,1.0915,-12.0202,0.8285,-12.4297
0.2427,1.0854,-12.0211,0.8296,-12.4345
0.2431,1.0795,-12.0220,0.8288,-12.4396
0.2435,1.0735,-12.0230,0.8260,-12.4449
0.2439,1.0676,-12.0239,0.8211,-12.4503
0.2443,1.0617,-12.0248,0.8143,-12.4555
0.2447,1.0558,-12.0256,0.8056,-12.4605
0.2450,1.0500,-12.0265,0.7951,-12.4650
0.2454,1.0442,-12.0274,0.7831,-12.4690
0.2458,1.0385,-12.0282,0.7698,-12.4725
0.2462,1.0327,-12.0291,0.7555,-12.4752
0.2466,1.0270,-12.0299,0.7405,-12.4772
0.2470,1.0214,-12.0308,0.7251,-12.4786
0.2474,1.0157,-12.0316,0.7096,-12.4792
0.2478,1.0101,-12.0324,0.6943,-12.4792
0.2482,1.0045,-12.0332,0.6794,-12.4786
0.2486,0.9990,-12.0340,0.6653,-12.4775
0.2490,0.9935,-12.0348,0.6521,-12.4759
0.2494,0.9880,-12.0355,0.6400,-12.4739
0.2498,0.9825,-12.0363,0.6291,-12.4717
0.2501,0.9771,-12.0371,0.6196,-12.4692
0.2505,0.9717,-12.0378,0.6115,-12.4665
0.2509,0.9663,-12.0386,0.6050,-12.4637
0.2513,0.9610,-12.0393,0.6000,-12.4608
0.2517,0.9557,-12.0400,0.5964,-12.4580
0.2521,0.9504,-12.0407,0.5944,-12.4553
0.2525,0.9451,-12.0414,0.5938,-12.4526
0.2529,0.9399,-12.0421,0.5946,-12.4501
0.2533,0.9347,-12.0428,0.5966,-12.4479
0.2537,0.9295,-12.0435,0.5997,-12.4459
0.2541,0.9244,-12.0442,0.6038,-12.4443
0.2545,0.9193,-12.0449,0.6088,-12.4430
0.2549,0.9142,-12.0455,0.6143,-12.4421
0.2553,0.9091,-12.0462,0.6202,-12.4416
0.2556,0.9041,-12.0468,0.6263,-12.4416
0.2560,0.8991,-12.0475,0.6324,-12.4421
0.2564,0.8941,-12.0481,0.6382,-12.4431
0.2568,0.8892,-12.0487,0.6434,-12.4445
0.2572,0.8842,-12.0494,0.6478,-12.4464
0.2576,0.8793,-12.0500,0.6512,-12.4487
0.2580,0.8745,-12.0506,0.6534,-12.4514
0.2584,0.8696,-12.0512,0.6542,-12.4544
0.2588,0.8648,-12.0518,0.6536,-12.4576
0.2592,0.8600,-12.0524,0.6513,-12.4609
0.2596,0.8553,-12.0529,0.6475,-12.4643
0.2600,0.8505,-12.0535,0.6421,-12.4675
0.2604,0.8458,-12.0541,0.6352,-12.4706
0.2608,0.8411,-12.0547,0.6270,-12.4734
0.2611,0.8365,-12.0552,0.6175,-12.4759
0.2615,0.8318,-12.0558,0.6070,-12.4780
0.2619,0.8272,-12.0563,0.5958,-12.4797
0.2623,0.8226,-12.0568,0.5839,-12.4810
0.2627,0.8181,-12.0574,0.5718,-12.4818
0.2631,0.8135,-12.0579,0.5595,-12.4822
0.2635,0.8090,-12.0584,0.5475,-12.4822
0.2639,0.8045,-12.0589,0.5357,-12.4819
0.2643,0.8001,-12.0594,0.5246,-12.4812
0.2647,0.7956,-12.0599,0.5142,-12.4802
0.2651,0.7912,-12.0604,0.5046,-12.4790
0.2655,0.7868,-12.0609,0.4960,-12.4776
0.2659,0.7825,-12.0614,0.4886,-12.4760
0.2662,0.7781,-12.0619,0.4822,-12.4743
0.2666,0.7738,-12.0624,0.4770,-12.4726
0.2670,0.7695,-12.0628,0.4731,-12.4708
0.2674,0.7653,-12.0633,0.4703,-12.4691
0.2678,0.7610,-12.0638,0.4687,-12.4673
0.2682,0.7568,-12.0642,0.4682,-12.4657
0.2686,0.7526,-12.0647,0.4688,-12.4642
0.2690,0.7484,-12.0651,0.4704,-12.4628
0.2694,0.7443,-12.0656,0.4728,-12.4615
0.2698,0.7401,-12.0660,0.4761,-12.4605
0.2702,0.7360,-12.0664,0.4800,-12.4597
0.2706,0.7319,-12.0668,0.4843,-12.4591
0.2710,0.7279,-12.0673,0.4890,-12.4589
0.2714,0.7238,-12.0677,0.4938,-12.4589
0.2717,0.7198,-12.0681,0.4986,-12.4592
0.2721,0.7158,-12.0685,0.5031,-12.4598
0.2725,0.7119,-12.0689,0.5072,-12.4607
0.2729,0.7079,-12.0693,0.5107,-12.4619
0.2733,0.7040,-12.0697,0.5134,-12.4633
0.2737,0.7001,-12.0701,0.5151,-12.4650
0.2741,0.6962,-12.0705,0.5157,-12.4668
0.2745,0.6923,-12.0709,0.5152,-12.4688
0.2749,0.6885,-12.0712,0.5135,-12.4709
0.2753,0.6846,-12.0716,0.5104,-12.4729
0.2757,0.6808,-12.0720,0.5062,-12.4750
0.2761,0.6771,-12.0723,0.5008,-12.4769
0.2765,0.6733,-12.0727,0.4943,-12.4786
0.2769,0.6696,-12.0731,0.4868,-12.4802
0.2772,0.6658,-12.0734,0.4785,-12.4815
0.2776,0.6621,-12.0738,0.4696,-12.4826
0.2780,0.6585,-12.0741,0.4603,-12.4833
0.2784,0.6548,-12.0744,0.4507,-12.4839
0.2788,0.6512,-12.0748,0.4411,-12.4841
0.2792,0.6475,-12.0751,0.4316,-12.4841
0.2796,0.6440,-12.0754,0.4223,-12.4839
0.2800,0.6404,-12.0758,0.4135,-12.4835
0.2804,0.6368,-12.0761,0.4053,-12.4828
0.2808,0.6333,-12.0764,0.3978,-12.4821
0.2812,0.6298,-12.0767,0.3910,-12.4812
0.2816,0.6263,-12.0770,0.3851,-12.4802
0.2820,0.6228,-12.0773,0.3801,-12.4792
0.2824,0.6193,-12.0776,0.3760,-12.4781
0.2827,0.6159,-12.0779,0.3729,-12.4770
0.2831,0.6124,-12.0782,0.3707,-12.4759
0.2835,0.6090,-12.0785,0.3694,-12.4749
0.2839,0.6057,-12.0788,0.3691,-12.4738
0.2843,0.6023,-12.0791,0.3695,-12.4729
0.2847,0.5989,-12.0794,0.3708,-12.4720
0.2851,0.5956,-12.0797,0.3727,-12.4713
0.2855,0.5923,-12.0800,0.3753,-12.4706
0.2859,0.5890,-12.0802,0.3783,-12.4701
0.2863,0.5857,-12.0805,0.3817,-12.4698
0.2867,0.5825,-12.0808,0.3854,-12.4696
0.2871,0.5792,-12.0810,0.3892,-12.4696
0.2875,0.5760,-12.0813,0.3930,-12.4698
0.2878,0.5728,-12.0816,0.3965,-12.4701
0.2882,0.5696,-12.0818,0.3998,-12.4707
0.2886,0.5665,-12.0821,0.4025,-12.4714
0.2890,0.5633,-12.0823,0.4046,-12.4723
0.2894,0.5602,-12.0826,0.4060,-12.4734
0.2898,0.5571,-12.0828,0.4065,-12.4745
0.2902,0.5540,-12.0831,0.4061,-12.4758
0.2906,0.5509,-12.0833,0.4047,-12.4771
0.2910,0.5478,-12.0836,0.4023,-12.4783
0.2914,0.5448,-12.0838,0.3990,-12.4796
0.2918,0.5417,-12.0840,0.3947,-12.4808
0.2922,0.5387,-12.0842,0.3895,-12.4819
0.2926,0.5357,-12.0845,0.3837,-12.4828
0.2930,0.5327,-12.0847,0.3771,-12.4837
0.2933,0.5298,-12.0849,0.3701,-12.4843
0.2937,0.5268,-12.0851,0.3628,-12.4848
0.2941,0.5239,-12.0854,0.3552,-12.4851
0.2945,0.5210,-12.0856,0.3476,-12.4853
0.2949,0.5181,-12.0858,0.3401,-12.4853
0.2953,0.5152,-12.0860,0.3328,-12.4851
0.2957,0.5123,-12.0862,0.3259,-12.4849
0.2961,0.5095,-12.0864,0.3194,-12.4845
0.2965,0.5066,-12.0866,0.3135,-12.4840
0.2969,0.5038,-12.0868,0.3082,-12.4835
0.2973,0.5010,-12.0870,0.3035,-12.4829
0.2977,0.4982,-12.0872,0.2996,-12.4822
0.2981,0.4955,-12.0874,0.2964,-12.4816
0.2985,0.4927,-12.0876,0.2939,-12.4809
0.2988,0.4900,-12.0878,0.2922,-12.4802
0.2992,0.4872,-12.0880,0.2912,-12.4795
0.2996,0.4845,-12.0882,0.2909,-12.4789
0.3000,0.4818,-12.0884,0.2912,-12.4783
0.3004,0.4791,-12.0885,0.2922,-12.4778
0.3008,0.4765,-12.0887,0.2937,-12.4773
0.3012,0.4738,-12.0889,0.2957,-12.4769
0.3016,0.4712,-12.0891,0.2981,-12.4766
0.3020,0.4686,-12.0892,0.3009,-12.4764
0.3024,0.4659,-12.0894,0.3038,-12.4763
0.3028,0.4633,-12.0896,0.3067,-12.4763
0.3032,0.4608,-12.0898,0.3097,-12.4764
0.3036,0.4582,-12.0899,0.3125,-12.4766
0.3039,0.4557,-12.0901,0.3150,-12.4769
0.3043,0.4531,-12.0903,0.3172,-12.4774
0.3047,0.4506,-12.0904,0.3189,-12.4780
0.3051,0.4481,-12.0906,0.3199,-12.4786
0.3055,0.4456,-12.0907,0.3203,-12.4793
0.3059,0.4431,-12.0909,0.3200,-12.4801
0.3063,0.4406,-12.0910,0.3189,-12.4809
0.3067,0.4382,-12.0912,0.3170,-12.4817
0.3071,0.4357,-12.0913,0.3144,-12.4825
0.3075,0.4333,-12.0915,0.3110,-12.4832
0.3079,0.4309,-12.0916,0.3070,-12.4839
0.3083,0.4285,-12.0918,0.3023,-12.4845
0.3087,0.4261,-12.0919,0.2972,-12.4850
0.3091,0.4237,-12.0921,0.2917,-12.4854
0.3094,0.4214,-12.0922,0.2859,-12.4857
0.3098,0.4190,-12.0924,0.2799,-12.4859
0.3102,0.4167,-12.0925,0.2739,-12.4860
0.3106,0.4144,-12.0926,0.2680,-12.4860
0.3110,0.4121,-12.0928,0.2623,-12.4859
0.3114,0.4098,-12.0929,0.2568,-12.4857
0.3118,0.4075,-12.0930,0.2517,-12.4855
0.3122,0.4052,-12.0932,0.2470,-12.4852
0.3126,0.4030,-12.0933,0.2429,-12.4849
0.3130,0.4007,-12.0934,0.2392,-12.4845
0.3134,0.3985,-12.0935,0.2361,-12.4841
0.3138,0.3963,-12.0937,0.2335,-12.4837
0.3142,0.3941,-12.0938,0.2316,-12.4833
0.3146,0.3919,-12.0939,0.2302,-12.4828
0.3149,0.3897,-12.0940,0.2294,-12.4824
0.3153,0.3875,-12.0942,0.2292,-12.4820
0.3157,0.3854,-12.0943,0.2295,-12.4817
0.3161,0.3832,-12.0944,0.2303,-12.4813
0.3165,0.3811,-12.0945,0.2315,-12.4810
0.3169,0.3789,-12.0946,0.2331,-12.4808
0.3173,0.3768,-12.0947,0.2349,-12.4806
0.3177,0.3747,-12.0948,0.2371,-12.4805
0.3181,0.3726,-12.0950,0.2394,-12.4804
0.3185,0.3706,-12.0951,0.2417,-12.4804
0.3189,0.3685,-12.0952,0.2440,-12.4805
0.3193,0.3665,-12.0953,0.2463,-12.4806
0.3197,0.3644,-12.0954,0.2483,-12.4808
0.3200,0.3624,-12.0955,0.2500,-12.4811
0.3204,0.3604,-12.0956,0.2513,-12.4815
0.3208,0.3584,-12.0957,0.2521,-12.4819
0.3212,0.3564,-12.0958,0.2524,-12.4823
0.3216,0.3544,-12.0959,0.2522,-12.4828
0.3220,0.3524,-12.0960,0.2513,-12.4833
0.3224,0.3504,-12.0961,0.2498,-12.4838
0.3228,0.3485,-12.0962,0.2477,-12.4843
0.3232,0.3465,-12.0963,0.2451,-12.4847
0.3236,0.3446,-12.0964,0.2419,-12.4851
0.3240,0.3427,-12.0965,0.2382,-12.4855
0.3244,0.3408,-12.0966,0.2342,-12.4858
0.3248,0.3389,-12.0967,0.2298,-12.4861
0.3252,0.3370,-12.0967,0.2253,-12.4863
0.3255,0.3351,-12.0968,0.2206,-12.4864
0.3259,0.3332,-12.0969,0.2159,-12.4864
0.3263,0.3314,-12.0970,0.2112,-12.4864
0.3267,0.3295,-12.0971,0.2067,-12.4864
0.3271,0.3277,-12.0972,0.2024,-12.4863
0.3275,0.3259,-12.0973,0.1984,-12.4861
0.3279,0.3241,-12.0973,0.1947,-12.4860
0.3283,0.3222,-12.0974,0.1914,-12.4857
0.3287,0.3205,-12.0975,0.1885,-12.4855
0.3291,0.3187,-12.0976,0.1860,-12.4853
0.3295,0.3169,-12.0977,0.1840,-12.4850
0.3299,0.3151,-12.0977,0.1825,-12.4847
0.3303,0.3134,-12.0978,0.1814,-12.4845
0.3307,0.3116,-12.0979,0.1808,-12.4842
0.3310,0.3099,-12.0980,0.1806,-12.4840
0.3314,0.3082,-12.0981,0.1808,-12.4838
0.3318,0.3064,-12.0981,0.1814,-12.4835
0.3322,0.3047,-12.0982,0.1824,-12.4834
0.3326,0.3030,-12.0983,0.1836,-12.4832
0.3330,0.3013,-12.0983,0.1851,-12.4831
0.3334,0.2997,-12.0984,0.1868,-12.4830
0.3338,0.2980,-12.0985,0.1886,-12.4830
0.3342,0.2963,-12.0986,0.1905,-12.4830
0.3346,0.2947,-12.0986,0.1923,-12.4830
0.3350,0.2930,-12.0987,0.1940,-12.4831
0.3354,0.2914,-12.0988,0.1956,-12.4832
0.3358,0.2898,-12.0988,0.1969,-12.4834
0.3362,0.2882,-12.0989,0.1980,-12.4836
0.3365,0.2866,-12.0990,0.1986,-12.4839
0.3369,0.2850,-12.0990,0.1989,-12.4841
0.3373,0.2834,-12.0991,0.1987,-12.4844
0.3377,0.2818,-12.0992,0.1980,-12.4848
0.3381,0.2802,-12.0992,0.1968,-12.4851
0.3385,0.2787,-12.0993,0.1952,-12.4854
0.3389,0.2771,-12.0993,0.1931,-12.4856
0.3393,0.2756,-12.0994,0.1906,-12.4859
0.3397,0.2740,-12.0995,0.1877,-12.4861
0.3401,0.2725,-12.0995,0.1845,-12.4863
0.3405,0.2710,-12.0996,0.1811,-12.4865
0.3409,0.2695,-12.0996,0.1775,-12.4866
0.3413,0.2680,-12.0997,0.1738,-12.4867
0.3416,0.2665,-12.0997,0.1701,-12.4867
0.3420,0.2650,-12.0998,0.1664,-12.4867
0.3424,0.2635,-12.0999,0.1629,-12.4867
0.3428,0.2620,-12.0999,0.1595,-12.4866
0.3432,0.2606,-12.1000,0.1563,-12.4865
0.3436,0.2591,-12.1000,0.1534,-12.4864
0.3440,0.2577,-12.1001,0.1508,-12.4863
0.3444,0.2562,-12.1001,0.1485,-12.4861
0.3448,0.2548,-12.1002,0.1466,-12.4860
0.3452,0.2534,-12.1002,0.1450,-12.4858
0.3456,0.2520,-12.1003,0.1438,-12.4857
0.3460,0.2506,-12.1003,0.1429,-12.4855
0.3464,0.2492,-12.1004,0.1425,-12.4853
0.3468,0.2478,-12.1004,0.1423,-12.4852
0.3471,0.2464,-12.1005,0.1425,-12.4851
0.3475,0.2450,-12.1005,0.1430,-12.4849
0.3479,0.2437,-12.1006,0.1437,-12.4848
0.3483,0.2423,-12.1006,0.1447,-12.4847
0.3487,0.2409,-12.1007,0.1459,-12.4846
0.3491,0.2396,-12.1007,0.1472,-12.4846
0.3495,0.2383,-12.1008,0.1486,-12.4846
0.3499,0.2369,-12.1008,0.1501,-12.4846
0.3503,0.2356,-12.1008,0.1515,-12.4846
0.3507,0.2343,-12.1009,0.1529,-12.4846
0.3511,0.2330,-12.1009,0.1541,-12.4847
0.3515,0.2317,-12.1010,0.1552,-12.4848
0.3519,0.2304,-12.1010,0.1560,-12.4850
0.3523,0.2291,-12.1011,0.1565,-12.4851
0.3526,0.2278,-12.1011,0.1567,-12.4853
0.3530,0.2266,-12.1011,0.1566,-12.4855
0.3534,0.2253,-12.1012,0.1560,-12.4857
0.3538,0.2240,-12.1012,0.1551,-12.4859
0.3542,0.2228,-12.1013,0.1538,-12.4860
0.3546,0.2216,-12.1013,0.1522,-12.4862
0.3550,0.2203,-12.1013,0.1502,-12.4864
0.3554,0.2191,-12.1014,0.1479,-12.4865
0.3558,0.2179,-12.1014,0.1454,-12.4867
0.3562,0.2167,-12.1014,0.1427,-12.4867
0.3566,0.2154,-12.1015,0.1399,-12.4868
0.3570,0.2142,-12.1015,0.1369,-12.4869
0.3574,0.2131,-12.1016,0.1340,-12.4869
0.3577,0.2119,-12.1016,0.1311,-12.4869
0.3581,0.2107,-12.1016,0.1283,-12.4869
0.3585,0.2095,-12.1017,0.1256,-12.4868
0.3589,0.2083,-12.1017,0.1231,-12.4868
0.3593,0.2072,-12.1017,0.1209,-12.4867
0.3597,0.2060,-12.1018,0.1188,-12.4866
0.3601,0.2049,-12.1018,0.1170,-12.4865
0.3605,0.2037,-12.1018,0.1155,-12.4864
0.3609,0.2026,-12.1019,0.1142,-12.4863
0.3613,0.2015,-12.1019,0.1133,-12.4862
0.3617,0.2003,-12.1019,0.1126,-12.4861
0.3621,0.1992,-12.1020,0.1122,-12.4860
0.3625,0.1981,-12.1020,0.1121,-12.4859
0.3629,0.1970,-12.1020,0.1123,-12.4859
0.3632,0.1959,-12.1021,0.1126,-12.4858
0.3636,0.1948,-12.1021,0.1132,-12.4857
0.3640,0.1937,-12.1021,0.1140,-12.4856
0.3644,0.1926,-12.1021,0.1149,-12.4856
0.3648,0.1916,-12.1022,0.1160,-12.4856
0.3652,0.1905,-12.1022,0.1171,-12.4856
0.3656,0.1894,-12.1022,0.1182,-12.4856
0.3660,0.1884,-12.1023,0.1194,-12.4856
0.3664,0.1873,-12.1023,0.1205,-12.4856
0.3668,0.1863,-12.1023,0.1214,-12.4857
0.3672,0.1852,-12.1023,0.1223,-12.4857
0.3676,0.1842,-12.1024,0.1229,-12.4858
0.3680,0.1832,-12.1024,0.1233,-12.4859
0.3684,0.1822,-12.1024,0.1235,-12.4860
0.3687,0.1811,-12.1024,0.1233,-12.4861
0.3691,0.1801,-12.1025,0.1229,-12.4862
0.3695,0.1791,-12.1025,0.1222,-12.4864
0.3699,0.1781,-12.1025,0.1212,-12.4865
0.3703,0.1771,-12.1025,0.1199,-12.4866
0.3707,0.1762,-12.1026,0.1183,-12.4867
0.3711,0.1752,-12.1026,0.1165,-12.4868
0.3715,0.1742,-12.1026,0.1146,-12.4868
0.3719,0.1732,-12.1026,0.1124,-12.4869
0.3723,0.1723,-12.1027,0.1102,-12.4870
0.3727,0.1713,-12.1027,0.1079,-12.4870
0.3731,0.1703,-12.1027,0.1056,-12.4870
0.3735,0.1694,-12.1027,0.1033,-12.4870
0.3738,0.1684,-12.1028,0.1011,-12.4870
0.3742,0.1675,-12.1028,0.0990,-12.4870
0.3746,0.1666,-12.1028,0.0970,-12.4869
0.3750,0.1656,-12.1028,0.0952,-12.4869
0.3754,0.1647,-12.1028,0.0936,-12.4868
0.3758,0.1638,-12.1029,0.0922,-12.4868
0.3762,0.1629,-12.1029,0.0910,-12.4867
0.3766,0.1620,-12.1029,0.0900,-12.4867
0.3770,0.1611,-12.1029,0.0893,-12.4866
0.3774,0.1602,-12.1029,0.0887,-12.4865
0.3778,0.1593,-12.1030,0.0884,-12.4865
0.3782,0.1584,-12.1030,0.0883,-12.4864
0.3790,0.1566,-12.1030,0.0888,-12.4863
0.3793,0.1558,-12.1030,0.0892,-12.4863
0.3797,0.1549,-12.1031,0.0898,-12.4862
0.3801,0.1540,-12.1031,0.0906,-12.4862
0.3805,0.1532,-12.1031,0.0914,-12.4862
0.3809,0.1523,-12.1031,0.0923,-12.4862
0.3813,0.1515,-12.1031,0.0932,-12.4862
0.3817,0.1506,-12.1032,0.0941,-12.4862
0.3821,0.1498,-12.1032,0.0949,-12.4862
0.3825,0.1489,-12.1032,0.0957,-12.4862
0.3829,0.1481,-12.1032,0.0963,-12.4863
0.3833,0.1473,-12.1032,0.0968,-12.4863
0.3837,0.1465,-12.1032,0.0972,-12.4864
0.3845,0.1448,-12.1033,0.0972,-12.4865
0.3848,0.1440,-12.1033,0.0969,-12.4866
0.3852,0.1432,-12.1033,0.0963,-12.4867
0.3856,0.1424,-12.1033,0.0955,-12.4867
0.3860,0.1416,-12.1033,0.0945,-12.4868
0.3864,0.1408,-12.1034,0.0932,-12.4869
0.3868,0.1400,-12.1034,0.0918,-12.4869
0.3872,0.1393,-12.1034,0.0903,-12.4870
0.3876,0.1385,-12.1034,0.0886,-12.4870
0.3880,0.1377,-12.1034,0.0868,-12.4870
0.3884,0.1369,-12.1034,0.0850,-12.4871
0.3888,0.1362,-12.1035,0.0832,-12.4871
0.3892,0.1354,-12.1035,0.0814,-12.4871
0.3896,0.1347,-12.1035,0.0797,-12.4871
0.3900,0.1339,-12.1035,0.0780,-12.4870
0.3903,0.1332,-12.1035,0.0764,-12.4870
0.3907,0.1324,-12.1035,0.0750,-12.4870
0.3911,0.1317,-12.1035,0.0738,-12.4870
0.3915,0.1310,-12.1035,0.0726,-12.4869
0.3919,0.1302,-12.1036,0.0717,-12.4869
0.3923,0.1295,-12.1036,0.0709,-12.4869
0.3927,0.1288,-12.1036,0.0703,-12.4868
0.3931,0.1281,-12.1036,0.0699,-12.4868
0.3935,0.1273,-12.1036,0.0697,-12.4867
0.3943,0.1259,-12.1036,0.0697,-12.4867
0.3947,0.1252,-12.1037,0.0699,-12.4866
0.3954,0.1238,-12.1037,0.0708,-12.4866
0.3958,0.1231,-12.1037,0.0713,-12.4866
0.3962,0.1225,-12.1037,0.0720,-12.4866
0.3966,0.1218,-12.1037,0.0727,-12.4865
0.3970,0.1211,-12.1037,0.0734,-12.4865
0.3974,0.1204,-12.1037,0.0741,-12.4866
0.3978,0.1197,-12.1037,0.0748,-12.4866
0.3982,0.1191,-12.1038,0.0754,-12.4866
0.3986,0.1184,-12.1038,0.0759,-12.4866
0.3994,0.1171,-12.1038,0.0766,-12.4867
0.3998,0.1164,-12.1038,0.0767,-12.4867
0.4006,0.1151,-12.1038,0.0763,-12.4868
0.4009,0.1145,-12.1038,0.0759,-12.4869
0.4013,0.1139,-12.1038,0.0752,-12.4869
0.4017,0.1132,-12.1039,0.0744,-12.4869
0.4021,0.1126,-12.1039,0.0735,-12.4870
0.4025,0.1120,-12.1039,0.0723,-12.4870
0.4029,0.1113,-12.1039,0.0711,-12.4870
0.4033,0.1107,-12.1039,0.0698,-12.4871
0.4037,0.1101,-12.1039,0.0684,-12.4871
0.4041,0.1095,-12.1039,0.0670,-12.4871
0.4045,0.1089,-12.1039,0.0655,-12.4871
0.4049,0.1083,-12.1039,0.0641,-12.4871
0.4053,0.1077,-12.1039,0.0628,-12.4871
0.4057,0.1071,-12.1040,0.0615,-12.4871
0.4061,0.1065,-12.1040,0.0602,-12.4871
0.4064,0.1059,-12.1040,0.0591,-12.4871
0.4068,0.1053,-12.1040,0.0581,-12.4870
0.4072,0.1047,-12.1040,0.0572,-12.4870
0.4076,0.1041,-12.1040,0.0565,-12.4870
0.4084,0.1030,-12.1040,0.0554,-12.4869
0.4088,0.1024,-12.1040,0.0551,-12.4869
0.4096,0.1012,-12.1040,0.0548,-12.4869
0.4104,0.1001,-12.1041,0.0551,-12.4868
0.4112,0.0990,-12.1041,0.0558,-12.4868
0.4115,0.0984,-12.1041,0.0562,-12.4868
0.4119,0.0979,-12.1041,0.0567,-12.4868
0.4123,0.0974,-12.1041,0.0573,-12.4868
0.4127,0.0968,-12.1041,0.0578,-12.4868
0.4131,0.0963,-12.1041,0.0584,-12.4868
0.4135,0.0957,-12.1041,0.0589,-12.4868
0.4139,0.0952,-12.1041,0.0594,-12.4868
0.4143,0.0947,-12.1041,0.0598,-12.4868
0.4147,0.0941,-12.1041,0.0601,-12.4868
0.4155,0.0931,-12.1041,0.0604,-12.4869
0.4163,0.0921,-12.1042,0.0601,-12.4869
0.4170,0.0910,-12.1042,0.0593,-12.4870
0.4178,0.0900,-12.1042,0.0579,-12.4871
0.4182,0.0895,-12.1042,0.0570,-12.4871
0.4186,0.0890,-12.1042,0.0560,-12.4871
0.4190,0.0885,-12.1042,0.0550,-12.4871
0.4194,0.0880,-12.1042,0.0539,-12.4871
0.4198,0.0875,-12.1042,0.0528,-12.4871
0.4202,0.0870,-12.1042,0.0516,-12.4871
0.4206,0.0866,-12.1042,0.0505,-12.4871
0.4210,0.0861,-12.1042,0.0494,-12.4871
0.4214,0.0856,-12.1042,0.0484,-12.4871
0.4218,0.0851,-12.1042,0.0475,-12.4871
0.4225,0.0842,-12.1043,0.0458,-12.4871
0.4229,0.0837,-12.1043,0.0451,-12.4871
0.4233,0.0832,-12.1043,0.0445,-12.4871
0.4237,0.0828,-12.1043,0.0440,-12.4870
0.4241,0.0823,-12.1043,0.0437,-12.4870
0.4245,0.0818,-12.1043,0.0434,-12.4870
0.4249,0.0814,-12.1043,0.0433,-12.4870
0.4257,0.0805,-12.1043,0.0433,-12.4870
0.4265,0.0796,-12.1043,0.0436,-12.4870
0.4269,0.0791,-12.1043,0.0439,-12.4869
0.4276,0.0783,-12.1043,0.0447,-12.4869
0.4284,0.0774,-12.1043,0.0456,-12.4869
0.4296,0.0761,-12.1044,0.0468,-12.4869
0.4304,0.0753,-12.1044,0.0474,-12.4870
0.4308,0.0748,-12.1044,0.0475,-12.4870
0.4312,0.0744,-12.1044,0.0476,-12.4870
0.4320,0.0736,-12.1044,0.0474,-12.4870
0.4324,0.0732,-12.1044,0.0471,-12.4871
0.4331,0.0724,-12.1044,0.0462,-12.4871
0.4339,0.0716,-12.1044,0.0449,-12.4871
0.4343,0.0712,-12.1044,0.0441,-12.4871
0.4347,0.0708,-12.1044,0.0433,-12.4871
0.4351,0.0704,-12.1044,0.0425,-12.4871
0.4359,0.0696,-12.1044,0.0407,-12.4871
0.4363,0.0692,-12.1044,0.0398,-12.4871
0.4367,0.0688,-12.1044,0.0390,-12.4871
0.4371,0.0684,-12.1044,0.0381,-12.4871
0.4375,0.0680,-12.1044,0.0374,-12.4871
0.4383,0.0673,-12.1044,0.0361,-12.4871
0.4390,0.0665,-12.1044,0.0351,-12.4871
0.4394,0.0662,-12.1045,0.0347,-12.4871
0.4398,0.0658,-12.1045,0.0344,-12.4871
0.4402,0.0654,-12.1045,0.0342,-12.4871
0.4414,0.0643,-12.1045,0.0341,-12.4871
0.4426,0.0633,-12.1045,0.0346,-12.4870
0.4437,0.0622,-12.1045,0.0356,-12.4870
0.4449,0.0612,-12.1045,0.0366,-12.4870
0.4457,0.0605,-12.1045,0.0371,-12.4870
0.4461,0.0602,-12.1045,0.0373,-12.4870
0.4469,0.0595,-12.1045,0.0375,-12.4871
0.4485,0.0582,-12.1045,0.0368,-12.4871
0.4489,0.0579,-12.1045,0.0364,-12.4871
0.4496,0.0572,-12.1045,0.0354,-12.4871
0.4504,0.0566,-12.1045,0.0341,-12.4871
0.4508,0.0563,-12.1045,0.0335,-12.4872
0.4516,0.0556,-12.1045,0.0321,-12.4872
0.4520,0.0553,-12.1045,0.0314,-12.4872
0.4528,0.0547,-12.1045,0.0301,-12.4872
0.4532,0.0544,-12.1046,0.0295,-12.4871
0.4540,0.0538,-12.1046,0.0284,-12.4871
0.4544,0.0535,-12.1046,0.0280,-12.4871
0.4551,0.0529,-12.1046,0.0273,-12.4871
0.4559,0.0523,-12.1046,0.0269,-12.4871
0.4571,0.0514,-12.1046,0.0269,-12.4871
0.4587,0.0503,-12.1046,0.0275,-12.4871
0.4591,0.0500,-12.1046,0.0277,-12.4871
0.4599,0.0495,-12.1046,0.0283,-12.4871
0.4602,0.0492,-12.1046,0.0286,-12.4871
0.4614,0.0484,-12.1046,0.0292,-12.4871
0.4626,0.0476,-12.1046,0.0295,-12.4871
0.4630,0.0473,-12.1046,0.0295,-12.4871
0.4634,0.0470,-12.1046,0.0294,-12.4871
0.4646,0.0463,-12.1046,0.0287,-12.4871
0.4650,0.0460,-12.1046,0.0283,-12.4871
0.4657,0.0455,-12.1046,0.0274,-12.4872
0.4665,0.0450,-12.1046,0.0264,-12.4872
0.4673,0.0445,-12.1046,0.0253,-12.4872
0.4681,0.0440,-12.1046,0.0242,-12.4872
0.4689,0.0435,-12.1046,0.0232,-12.4872
0.4697,0.0430,-12.1046,0.0224,-12.4872
0.4708,0.0423,-12.1046,0.0215,-12.4871
0.4712,0.0421,-12.1046,0.0214,-12.4871
0.4724,0.0414,-12.1046,0.0211,-12.4871
0.4740,0.0404,-12.1046,0.0215,-12.4871
0.4744,0.0402,-12.1046,0.0217,-12.4871
0.4760,0.0393,-12.1047,0.0225,-12.4871
0.4763,0.0391,-12.1047,0.0227,-12.4871
0.4775,0.0385,-12.1047,0.0232,-12.4871
0.4795,0.0374,-12.1047,0.0230,-12.4871
0.4807,0.0368,-12.1047,0.0223,-12.4872
0.4814,0.0364,-12.1047,0.0216,-12.4872
0.4818,0.0362,-12.1047,0.0212,-12.4872
0.4826,0.0358,-12.1047,0.0203,-12.4872
0.4834,0.0354,-12.1047,0.0195,-12.4872
0.4846,0.0348,-12.1047,0.0183,-12.4872
0.4854,0.0344,-12.1047,0.0176,-12.4872
0.4858,0.0342,-12.1047,0.0174,-12.4872
0.4873,0.0334,-12.1047,0.0167,-12.4871
0.4897,0.0323,-12.1047,0.0169,-12.4871
0.4913,0.0316,-12.1047,0.0176,-12.4871
0.4917,0.0314,-12.1047,0.0177,-12.4871
0.4940,0.0304,-12.1047,0.0183,-12.4871
0.4964,0.0294,-12.1047,0.0176,-12.4872
0.4968,0.0292,-12.1047,0.0173,-12.4872
0.4979,0.0287,-12.1047,0.0164,-12.4872
0.4987,0.0284,-12.1047,0.0157,-12.4872
0.4991,0.0283,-12.1047,0.0153,-12.4872
0.5003,0.0278,-12.1047,0.0144,-12.4872
0.5011,0.0275,-12.1047,0.0139,-12.4872
0.5023,0.0270,-12.1047,0.0134,-12.4872
0.5038,0.0264,-12.1047,0.0131,-12.4872
0.5062,0.0256,-12.1047,0.0136,-12.4872
0.5066,0.0254,-12.1047,0.0137,-12.4872
0.5093,0.0244,-12.1047,0.0144,-12.4872
0.5125,0.0234,-12.1047,0.0136,-12.4872
0.5129,0.0232,-12.1047,0.0134,-12.4872
0.5144,0.0227,-12.1047,0.0124,-12.4872
0.5152,0.0225,-12.1047,0.0118,-12.4872
0.5160,0.0222,-12.1047,0.0114,-12.4872
0.5184,0.0215,-12.1047,0.0104,-12.4872
0.5211,0.0207,-12.1047,0.0105,-12.4872
0.5219,0.0204,-12.1047,0.0107,-12.4872
0.5254,0.0194,-12.1047,0.0114,-12.4872
0.5290,0.0185,-12.1047,0.0104,-12.4872
0.5309,0.0180,-12.1047,0.0093,-12.4872
0.5329,0.0175,-12.1047,0.0085,-12.4872
0.5372,0.0164,-12.1047,0.0083,-12.4872
0.5380,0.0162,-12.1047,0.0085,-12.4872
0.5415,0.0154,-12.1047,0.0090,-12.4872
0.5439,0.0149,-12.1047,0.0085,-12.4872
0.5462,0.0144,-12.1047,0.0075,-12.4872
0.5466,0.0144,-12.1047,0.0073,-12.4872
0.5498,0.0137,-12.1047,0.0065,-12.4872
0.5513,0.0134,-12.1047,0.0064,-12.4872
0.5525,0.0132,-12.1047,0.0065,-12.4872
0.5565,0.0125,-12.1047,0.0071,-12.4872
0.5604,0.0118,-12.1048,0.0064,-12.4872
0.5623,0.0115,-12.1048,0.0058,-12.4872
0.5635,0.0113,-12.1048,0.0054,-12.4872
0.5686,0.0105,-12.1048,0.0052,-12.4872
0.5714,0.0101,-12.1048,0.0055,-12.4872
0.5757,0.0095,-12.1048,0.0052,-12.4872
0.5784,0.0091,-12.1048,0.0045,-12.4872
0.5836,0.0085,-12.1048,0.0040,-12.4872
0.5926,0.0075,-12.1048,0.0038,-12.4872
0.5945,0.0073,-12.1048,0.0034,-12.4872
0.6024,0.0065,-12.1048,0.0034,-12.4872
0.6126,0.0056,-12.1048,0.0025,-12.4872
0.6142,0.0055,-12.1048,0.0025,-12.4872
0.6154,0.0054,-12.1048,0.0025,-12.4872
0.6283,0.0045,-12.1048,0.0020,-12.4872
0.6460,0.0035,-12.1048,0.0015,-12.4872
0.6554,0.0030,-12.1048,0.0015,-12.4872
0.6696,0.0025,-12.1048,0.0013,-12.4872
0.7053,0.0015,-12.1048,0.0006,-12.4872
0.7210,0.0012,-12.1048,0.0005,-12.4872
0.7826,0.0005,-12.1048,0.0002,-12.4872
0.9998,0.0000,-12.1048,0.0000,-12.4872


==> simdata/works_quad2_2.csv <==
# simulation export from CQuadraticAdaptationLaw:works_quad2_2
# file "works_quad2_2.csv"
# a = 10, b = -2
# omega = 400
# c0 = -5, c1 = -5.5
#


t,lbs.y,lbs.k,es.y,es.k
0.0000,5.0000,-5.0000,5.0000,-5.0000
0.0004,5.0000,-5.0196,5.0000,-4.8037
0.0008,4.9999,-5.0393,5.0131,-4.6097
0.0012,4.9998,-5.0589,5.0389,-4.4220
0.0016,4.9995,-5.0785,5.0771,-4.2443
0.0020,4.9992,-5.0982,5.1270,-4.0805
0.0024,4.9988,-5.1178,5.1877,-3.9345
0.0027,4.9984,-5.1374,5.2580,-3.8103
0.0031,4.9978,-5.1570,5.3365,-3.7117
0.0035,4.9972,-5.1767,5.4216,-3.6426
0.0039,4.9965,-5.1963,5.5115,-3.6065
0.0043,4.9958,-5.2159,5.6041,-3.6065
0.0047,4.9949,-5.2355,5.6972,-3.6451
0.0051,4.9940,-5.2551,5.7883,-3.7239
0.0055,4.9930,-5.2747,5.8751,-3.8433
0.0059,4.9919,-5.2942,5.9551,-4.0027
0.0063,4.9908,-5.3138,6.0260,-4.1996
0.0067,4.9895,-5.3334,6.0854,-4.4304
0.0071,4.9882,-5.3529,6.1315,-4.6895
0.0075,4.9868,-5.3725,6.1628,-4.9703
0.0079,4.9854,-5.3920,6.1780,-5.2649
0.0082,4.9838,-5.4115,6.1768,-5.5647
0.0086,4.9822,-5.4310,6.1588,-5.8607
0.0090,4.9805,-5.4505,6.1248,-6.1440
0.0094,4.9788,-5.4700,6.0756,-6.4065
0.0098,4.9769,-5.4895,6.0128,-6.6411
0.0102,4.9750,-5.5089,5.9383,-6.8418
0.0106,4.9730,-5.5284,5.8542,-7.0046
0.0110,4.9710,-5.5478,5.7631,-7.1268
0.0114,4.9688,-5.5672,5.6673,-7.2074
0.0118,4.9666,-5.5866,5.5696,-7.2469
0.0122,4.9643,-5.6060,5.4723,-7.2469
0.0126,4.9620,-5.6253,5.3777,-7.2101
0.0130,4.9595,-5.6447,5.2880,-7.1399
0.0134,4.9570,-5.6640,5.2051,-7.0402
0.0137,4.9544,-5.6833,5.1306,-6.9151
0.0141,4.9518,-5.7026,5.0659,-6.7689
0.0145,4.9491,-5.7218,5.0121,-6.6059
0.0149,4.9462,-5.7411,4.9701,-6.4301
0.0153,4.9434,-5.7603,4.9404,-6.2456
0.0157,4.9404,-5.7795,4.9234,-6.0562
0.0161,4.9374,-5.7986,4.9193,-5.8659
0.0165,4.9343,-5.8178,4.9280,-5.6781
0.0169,4.9311,-5.8369,4.9493,-5.4967
0.0173,4.9279,-5.8560,4.9827,-5.3253
0.0177,4.9246,-5.8751,5.0274,-5.1676
0.0181,4.9212,-5.8941,5.0826,-5.0272
0.0185,4.9177,-5.9131,5.1471,-4.9079
0.0188,4.9142,-5.9321,5.2195,-4.8135
0.0192,4.9106,-5.9511,5.2982,-4.7474
0.0196,4.9069,-5.9700,5.3815,-4.7129
0.0200,4.9032,-5.9890,5.4672,-4.7129
0.0204,4.8994,-6.0078,5.5533,-4.7496
0.0208,4.8955,-6.0267,5.6374,-4.8244
0.0212,4.8916,-6.0455,5.7170,-4.9377
0.0216,4.8876,-6.0643,5.7900,-5.0886
0.0220,4.8835,-6.0831,5.8539,-5.2748
0.0224,4.8793,-6.1018,5.9067,-5.4925
0.0228,4.8751,-6.1205,5.9465,-5.7367
0.0232,4.8708,-6.1392,5.9719,-6.0008
0.0236,4.8664,-6.1578,5.9819,-6.2775
0.0240,4.8620,-6.1764,5.9759,-6.5585
0.0243,4.8575,-6.1950,5.9539,-6.8355
0.0247,4.8530,-6.2135,5.9164,-7.1003
0.0251,4.8483,-6.2320,5.8645,-7.3453
0.0255,4.8436,-6.2505,5.7995,-7.5638
0.0259,4.8389,-6.2689,5.7234,-7.7506
0.0263,4.8341,-6.2873,5.6383,-7.9018
0.0267,4.8292,-6.3056,5.5466,-8.0152
0.0271,4.8242,-6.3239,5.4506,-8.0898
0.0275,4.8192,-6.3422,5.3528,-8.1264
0.0279,4.8141,-6.3605,5.2555,-8.1264
0.0283,4.8090,-6.3787,5.1611,-8.0924
0.0287,4.8038,-6.3968,5.0715,-8.0278
0.0291,4.7985,-6.4149,4.9884,-7.9361
0.0295,4.7932,-6.4330,4.9135,-7.8212
0.0298,4.7878,-6.4511,4.8481,-7.6871
0.0302,4.7823,-6.4691,4.7931,-7.5378
0.0306,4.7768,-6.4870,4.7493,-7.3770
0.0310,4.7712,-6.5050,4.7174,-7.2085
0.0314,4.7656,-6.5228,4.6976,-7.0359
0.0318,4.7599,-6.5407,4.6901,-6.8626
0.0322,4.7541,-6.5585,4.6948,-6.6919
0.0326,4.7483,-6.5762,4.7113,-6.5273
0.0330,4.7424,-6.5939,4.7393,-6.3719
0.0334,4.7365,-6.6116,4.7779,-6.2292
0.0338,4.7305,-6.6292,4.8264,-6.1024
0.0342,4.7244,-6.6468,4.8836,-5.9949
0.0346,4.7183,-6.6643,4.9481,-5.9099
0.0350,4.7122,-6.6818,5.0185,-5.8504
0.0353,4.7059,-6.6992,5.0930,-5.8195
0.0357,4.6997,-6.7166,5.1697,-5.8195
0.0361,4.6933,-6.7340,5.2466,-5.8523
0.0365,4.6869,-6.7513,5.3215,-5.9192
0.0369,4.6805,-6.7685,5.3921,-6.0201
0.0373,4.6740,-6.7857,5.4563,-6.1543
0.0377,4.6674,-6.8029,5.5119,-6.3197
0.0381,4.6608,-6.8200,5.5571,-6.5127
0.0385,4.6542,-6.8371,5.5902,-6.7288
0.0389,4.6474,-6.8541,5.6097,-6.9623
0.0393,4.6407,-6.8711,5.6148,-7.2064
0.0397,4.6339,-6.8880,5.6051,-7.4540
0.0401,4.6270,-6.9048,5.5805,-7.6977
0.0404,4.6201,-6.9216,5.5416,-7.9303
0.0408,4.6131,-6.9384,5.4893,-8.1452
0.0412,4.6061,-6.9551,5.4251,-8.3367
0.0416,4.5990,-6.9718,5.3506,-8.5001
0.0420,4.5919,-6.9884,5.2679,-8.6323
0.0424,4.5847,-7.0050,5.1792,-8.7312
0.0428,4.5775,-7.0215,5.0866,-8.7963
0.0432,4.5702,-7.0379,4.9925,-8.8281
0.0436,4.5629,-7.0543,4.8991,-8.8281
0.0440,4.5555,-7.0707,4.8084,-8.7986
0.0444,4.5481,-7.0870,4.7222,-8.7425
0.0448,4.5407,-7.1032,4.6422,-8.6630
0.0452,4.5332,-7.1194,4.5699,-8.5635
0.0456,4.5256,-7.1356,4.5063,-8.4476
0.0459,4.5180,-7.1516,4.4525,-8.3185
0.0463,4.5104,-7.1677,4.4092,-8.1798
0.0467,4.5027,-7.1837,4.3767,-8.0346
0.0471,4.4950,-7.1996,4.3556,-7.8860
0.0475,4.4872,-7.2154,4.3457,-7.7370
0.0479,4.4794,-7.2313,4.3470,-7.5905
0.0483,4.4716,-7.2470,4.3593,-7.4493
0.0487,4.4637,-7.2627,4.3820,-7.3164
0.0491,4.4558,-7.2784,4.4145,-7.1944
0.0495,4.4478,-7.2940,4.4559,-7.0861
0.0499,4.4398,-7.3095,4.5052,-6.9945
0.0503,4.4317,-7.3250,4.5612,-6.9221
0.0507,4.4236,-7.3404,4.6225,-6.8716
0.0511,4.4155,-7.3558,4.6874,-6.8453
0.0514,4.4073,-7.3711,4.7542,-6.8453
0.0518,4.3991,-7.3864,4.8211,-6.8731
0.0522,4.3909,-7.4016,4.8860,-6.9295
0.0526,4.3826,-7.4167,4.9470,-7.0147
0.0530,4.3743,-7.4318,5.0020,-7.1276
0.0534,4.3659,-7.4468,5.0492,-7.2666
0.0538,4.3575,-7.4618,5.0869,-7.4286
0.0542,4.3491,-7.4767,5.1134,-7.6097
0.0546,4.3406,-7.4915,5.1278,-7.8050
0.0550,4.3321,-7.5063,5.1291,-8.0089
0.0554,4.3236,-7.5211,5.1170,-8.2156
0.0558,4.3151,-7.5358,5.0915,-8.4187
0.0562,4.3065,-7.5504,5.0531,-8.6123
0.0565,4.2978,-7.5650,5.0027,-8.7910
0.0569,4.2892,-7.5795,4.9416,-8.9500
0.0573,4.2805,-7.5939,4.8714,-9.0856
0.0577,4.2718,-7.6083,4.7939,-9.1952
0.0581,4.2630,-7.6226,4.7110,-9.2771
0.0585,4.2542,-7.6369,4.6248,-9.3310
0.0589,4.2454,-7.6511,4.5373,-9.3573
0.0593,4.2366,-7.6653,4.4505,-9.3573
0.0597,4.2277,-7.6794,4.3662,-9.3329
0.0601,4.2188,-7.6934,4.2861,-9.2867
0.0605,4.2099,-7.7074,4.2117,-9.2212
0.0609,4.2009,-7.7213,4.1442,-9.1393
0.0613,4.1920,-7.7352,4.0847,-9.0439
0.0617,4.1830,-7.7490,4.0340,-8.9379
0.0620,4.1739,-7.7627,3.9928,-8.8240
0.0624,4.1649,-7.7764,3.9614,-8.7049
0.0628,4.1558,-7.7900,3.9402,-8.5832
0.0632,4.1467,-7.8036,3.9291,-8.4612
0.0636,4.1376,-7.8171,3.9280,-8.3415
0.0640,4.1284,-7.8305,3.9368,-8.2262
0.0644,4.1192,-7.8439,3.9549,-8.1178
0.0648,4.1100,-7.8572,3.9817,-8.0184
0.0652,4.1008,-7.8705,4.0165,-7.9303
0.0656,4.0916,-7.8837,4.0583,-7.8559
0.0660,4.0823,-7.8969,4.1060,-7.7971
0.0664,4.0730,-7.9100,4.1583,-7.7562
0.0668,4.0637,-7.9230,4.2138,-7.7350
0.0672,4.0544,-7.9360,4.2710,-7.7350
0.0675,4.0450,-7.9489,4.3281,-7.7574
0.0679,4.0356,-7.9617,4.3834,-7.8029
0.0683,4.0263,-7.9745,4.4351,-7.8714
0.0687,4.0169,-7.9872,4.4814,-7.9622
0.0691,4.0074,-7.9999,4.5208,-8.0737
0.0695,3.9980,-8.0125,4.5516,-8.2036
0.0699,3.9885,-8.0251,4.5726,-8.3485
0.0703,3.9790,-8.0376,4.5828,-8.5047
0.0707,3.9696,-8.0500,4.5814,-8.6676
0.0711,3.9600,-8.0624,4.5682,-8.8325
0.0715,3.9505,-8.0747,4.5432,-8.9944
0.0719,3.9410,-8.0870,4.5069,-9.1485
0.0723,3.9314,-8.0992,4.4601,-9.2907
0.0726,3.9219,-8.1113,4.4039,-9.4171
0.0730,3.9123,-8.1234,4.3397,-9.5248
0.0734,3.9027,-8.1354,4.2691,-9.6117
0.0738,3.8931,-8.1474,4.1939,-9.6767
0.0742,3.8834,-8.1593,4.1159,-9.7194
0.0746,3.8738,-8.1711,4.0368,-9.7402
0.0750,3.8642,-8.1829,3.9583,-9.7402
0.0754,3.8545,-8.1946,3.8822,-9.7210
0.0758,3.8448,-8.2063,3.8098,-9.6844
0.0762,3.8351,-8.2179,3.7424,-9.6326
0.0766,3.8255,-8.2295,3.6813,-9.5680
0.0770,3.8158,-8.2410,3.6272,-9.4927
0.0774,3.8060,-8.2524,3.5809,-9.4091
0.0778,3.7963,-8.2638,3.5429,-9.3194
0.0781,3.7866,-8.2751,3.5137,-9.2256
0.0785,3.7768,-8.2863,3.4934,-9.1299
0.0789,3.7671,-8.2975,3.4821,-9.0340
0.0793,3.7573,-8.3087,3.4796,-8.9400
0.0797,3.7476,-8.3198,3.4857,-8.8495
0.0801,3.7378,-8.3308,3.5001,-8.7645
0.0805,3.7280,-8.3418,3.5220,-8.6867
0.0809,3.7182,-8.3527,3.5510,-8.6178
0.0813,3.7085,-8.3636,3.5860,-8.5595
0.0817,3.6987,-8.3744,3.6262,-8.5137
0.0821,3.6889,-8.3851,3.6703,-8.4818
0.0825,3.6790,-8.3958,3.7172,-8.4652
0.0829,3.6692,-8.4064,3.7655,-8.4652
0.0833,3.6594,-8.4170,3.8137,-8.4827
0.0836,3.6496,-8.4275,3.8602,-8.5180
0.0840,3.6398,-8.4380,3.9036,-8.5711
0.0844,3.6299,-8.4484,3.9422,-8.6414
0.0848,3.6201,-8.4587,3.9747,-8.7277
0.0852,3.6103,-8.4690,3.9998,-8.8281
0.0856,3.6004,-8.4793,4.0163,-8.9401
0.0860,3.5906,-8.4894,4.0234,-9.0606
0.0864,3.5808,-8.4996,4.0204,-9.1861
0.0868,3.5709,-8.5096,4.0072,-9.3131
0.0872,3.5611,-8.5196,3.9838,-9.4377
0.0876,3.5512,-8.5296,3.9506,-9.5562
0.0880,3.5414,-8.5395,3.9083,-9.6654
0.0884,3.5315,-8.5494,3.8578,-9.7625
0.0887,3.5217,-8.5592,3.8006,-9.8451
0.0891,3.5119,-8.5689,3.7378,-9.9118
0.0895,3.5020,-8.5786,3.6711,-9.9616
0.0899,3.4922,-8.5882,3.6019,-9.9943
0.0903,3.4823,-8.5978,3.5319,-10.0103
0.0907,3.4725,-8.6073,3.4625,-10.0103
0.0911,3.4626,-8.6168,3.3952,-9.9955
0.0915,3.4528,-8.6262,3.3312,-9.9676
0.0919,3.4430,-8.6356,3.2715,-9.9280
0.0923,3.4331,-8.6449,3.2173,-9.8786
0.0927,3.4233,-8.6541,3.1692,-9.8211
0.0931,3.4135,-8.6633,3.1280,-9.7573
0.0935,3.4037,-8.6725,3.0940,-9.6888
0.0939,3.3939,-8.6816,3.0676,-9.6173
0.0942,3.3840,-8.6906,3.0489,-9.5443
0.0946,3.3742,-8.6996,3.0380,-9.4713
0.0950,3.3644,-8.7086,3.0348,-9.3997
0.0954,3.3546,-8.7175,3.0391,-9.3309
0.0958,3.3448,-8.7263,3.0504,-9.2663
0.0962,3.3350,-8.7351,3.0683,-9.2072
0.0966,3.3253,-8.7438,3.0923,-9.1549
0.0970,3.3155,-8.7525,3.1215,-9.1107
0.0974,3.3057,-8.7611,3.1551,-9.0760
0.0978,3.2959,-8.7697,3.1921,-9.0518
0.0982,3.2862,-8.7783,3.2315,-9.0393
0.0986,3.2764,-8.7867,3.2720,-9.0393
0.0990,3.2667,-8.7952,3.3124,-9.0525
0.0994,3.2570,-8.8036,3.3513,-9.0791
0.0997,3.2472,-8.8119,3.3875,-9.1191
0.1001,3.2375,-8.8202,3.4196,-9.1721
0.1005,3.2278,-8.8284,3.4464,-9.2371
0.1009,3.2181,-8.8366,3.4667,-9.3125
0.1013,3.2084,-8.8447,3.4797,-9.3966
0.1017,3.1987,-8.8528,3.4846,-9.4871
0.1021,3.1890,-8.8608,3.4809,-9.5813
0.1025,3.1794,-8.8688,3.4683,-9.6764
0.1029,3.1697,-8.8768,3.4471,-9.7697
0.1033,3.1600,-8.8847,3.4174,-9.8585
0.1037,3.1504,-8.8925,3.3800,-9.9402
0.1041,3.1408,-8.9003,3.3357,-10.0128
0.1045,3.1311,-8.9080,3.2855,-10.0746
0.1049,3.1215,-8.9157,3.2307,-10.1244
0.1052,3.1119,-8.9234,3.1724,-10.1617
0.1056,3.1023,-8.9310,3.1122,-10.1861
0.1060,3.0928,-8.9386,3.0512,-10.1980
0.1064,3.0832,-8.9461,2.9908,-10.1980
0.1068,3.0736,-8.9535,2.9322,-10.1870
0.1072,3.0641,-8.9610,2.8765,-10.1661
0.1076,3.0546,-8.9683,2.8245,-10.1366
0.1080,3.0451,-8.9757,2.7773,-10.0998
0.1084,3.0355,-8.9829,2.7353,-10.0570
0.1088,3.0260,-8.9902,2.6992,-10.0094
0.1092,3.0166,-8.9974,2.6693,-9.9584
0.1096,3.0071,-9.0045,2.6460,-9.9052
0.1100,2.9976,-9.0116,2.6293,-9.8509
0.1103,2.9882,-9.0187,2.6192,-9.7966
0.1107,2.9788,-9.0257,2.6158,-9.7434
0.1111,2.9693,-9.0327,2.6188,-9.6923
0.1115,2.9599,-9.0396,2.6278,-9.6443
0.1119,2.9505,-9.0465,2.6425,-9.6004
0.1123,2.9412,-9.0533,2.6623,-9.5616
0.1127,2.9318,-9.0601,2.6866,-9.5289
0.1131,2.9225,-9.0668,2.7146,-9.5032
0.1135,2.9131,-9.0736,2.7456,-9.4853
0.1139,2.9038,-9.0802,2.7785,-9.4760
0.1143,2.8945,-9.0868,2.8124,-9.4760
0.1147,2.8852,-9.0934,2.8461,-9.4857
0.1151,2.8759,-9.1000,2.8786,-9.5054
0.1155,2.8667,-9.1065,2.9087,-9.5350
0.1158,2.8574,-9.1129,2.9353,-9.5740
0.1162,2.8482,-9.1193,2.9574,-9.6219
0.1166,2.8390,-9.1257,2.9739,-9.6774
0.1170,2.8298,-9.1320,2.9842,-9.7393
0.1174,2.8206,-9.1383,2.9876,-9.8058
0.1178,2.8114,-9.1446,2.9837,-9.8751
0.1182,2.8023,-9.1508,2.9722,-9.9450
0.1186,2.7931,-9.1569,2.9534,-10.0135
0.1190,2.7840,-9.1631,2.9274,-10.0787
0.1194,2.7749,-9.1692,2.8949,-10.1387
0.1198,2.7658,-9.1752,2.8565,-10.1919
0.1202,2.7568,-9.1812,2.8131,-10.2372
0.1206,2.7477,-9.1872,2.7658,-10.2737
0.1210,2.7387,-9.1931,2.7156,-10.3010
0.1213,2.7297,-9.1990,2.6637,-10.3189
0.1217,2.7207,-9.2048,2.6113,-10.3276
0.1221,2.7117,-9.2107,2.5593,-10.3276
0.1225,2.7027,-9.2164,2.5089,-10.3196
0.1229,2.6937,-9.2222,2.4609,-10.3043
0.1233,2.6848,-9.2279,2.4162,-10.2827
0.1237,2.6759,-9.2335,2.3755,-10.2558
0.1241,2.6670,-9.2392,2.3393,-10.2244
0.1245,2.6581,-9.2447,2.3081,-10.1897
0.1249,2.6493,-9.2503,2.2823,-10.1524
0.1253,2.6404,-9.2558,2.2619,-10.1135
0.1257,2.6316,-9.2613,2.2473,-10.0738
0.1261,2.6228,-9.2667,2.2383,-10.0341
0.1264,2.6140,-9.2721,2.2350,-9.9952
0.1268,2.6052,-9.2775,2.2371,-9.9579
0.1272,2.5965,-9.2828,2.2443,-9.9229
0.1276,2.5877,-9.2881,2.2564,-9.8909
0.1280,2.5790,-9.2934,2.2728,-9.8626
0.1284,2.5703,-9.2986,2.2930,-9.8388
0.1288,2.5617,-9.3038,2.3163,-9.8200
0.1292,2.5530,-9.3089,2.3422,-9.8070
0.1296,2.5444,-9.3141,2.3697,-9.8003
0.1300,2.5357,-9.3191,2.3980,-9.8003
0.1304,2.5271,-9.3242,2.4261,-9.8073
0.1308,2.5185,-9.3292,2.4532,-9.8216
0.1312,2.5100,-9.3342,2.4782,-9.8431
0.1316,2.5014,-9.3391,2.5003,-9.8714
0.1319,2.4929,-9.3441,2.5185,-9.9062
0.1323,2.4844,-9.3489,2.5321,-9.9465
0.1327,2.4759,-9.3538,2.5403,-9.9913
0.1331,2.4675,-9.3586,2.5427,-10.0395
0.1335,2.4590,-9.3634,2.5388,-10.0897
0.1339,2.4506,-9.3681,2.5287,-10.1403
0.1343,2.4422,-9.3728,2.5123,-10.1899
0.1347,2.4338,-9.3775,2.4898,-10.2371
0.1351,2.4254,-9.3822,2.4618,-10.2804
0.1355,2.4171,-9.3868,2.4289,-10.3189
0.1359,2.4087,-9.3914,2.3918,-10.3517
0.1363,2.4004,-9.3959,2.3513,-10.3781
0.1367,2.3921,-9.4005,2.3085,-10.3978
0.1371,2.3839,-9.4050,2.2642,-10.4108
0.1374,2.3756,-9.4094,2.2195,-10.4171
0.1378,2.3674,-9.4139,2.1752,-10.4171
0.1382,2.3592,-9.4183,2.1322,-10.4113
0.1386,2.3510,-9.4226,2.0912,-10.4002
0.1390,2.3428,-9.4270,2.0531,-10.3846
0.1394,2.3347,-9.4313,2.0183,-10.3652
0.1398,2.3266,-9.4356,1.9874,-10.3425
0.1402,2.3185,-9.4398,1.9607,-10.3174
0.1406,2.3104,-9.4440,1.9385,-10.2905
0.1410,2.3023,-9.4482,1.9211,-10.2625
0.1414,2.2943,-9.4524,1.9084,-10.2338
0.1418,2.2863,-9.4565,1.9006,-10.2052
0.1422,2.2783,-9.4606,1.8975,-10.1772
0.1425,2.2703,-9.4647,1.8990,-10.1503
0.1429,2.2623,-9.4688,1.9048,-10.1251
0.1433,2.2544,-9.4728,1.9148,-10.1020
0.1437,2.2465,-9.4768,1.9283,-10.0817
0.1441,2.2386,-9.4807,1.9452,-10.0645
0.1445,2.2307,-9.4847,1.9646,-10.0510
0.1449,2.2228,-9.4886,1.9862,-10.0416
0.1453,2.2150,-9.4925,2.0092,-10.0368
0.1457,2.2072,-9.4963,2.0328,-10.0368
0.1461,2.1994,-9.5001,2.0563,-10.0419
0.1465,2.1916,-9.5039,2.0788,-10.0521
0.1469,2.1838,-9.5077,2.0997,-10.0675
0.1473,2.1761,-9.5115,2.1180,-10.0879
0.1477,2.1684,-9.5152,2.1331,-10.1128
0.1480,2.1607,-9.5189,2.1442,-10.1417
0.1484,2.1530,-9.5225,2.1508,-10.1739
0.1488,2.1454,-9.5262,2.1525,-10.2085
0.1492,2.1378,-9.5298,2.1490,-10.2444
0.1496,2.1302,-9.5334,2.1402,-10.2807
0.1500,2.1226,-9.5369,2.1260,-10.3162
0.1504,2.1150,-9.5405,2.1068,-10.3500
0.1508,2.1075,-9.5440,2.0830,-10.3810
0.1512,2.1000,-9.5475,2.0549,-10.4086
0.1516,2.0925,-9.5510,2.0234,-10.4320
0.1520,2.0850,-9.5544,1.9890,-10.4509
0.1524,2.0775,-9.5578,1.9527,-10.4650
0.1528,2.0701,-9.5612,1.9151,-10.4743
0.1532,2.0627,-9.5646,1.8772,-10.4788
0.1535,2.0553,-9.5679,1.8396,-10.4788
0.1539,2.0479,-9.5712,1.8031,-10.4746
0.1543,2.0405,-9.5745,1.7685,-10.4668
0.1547,2.0332,-9.5778,1.7361,-10.4556
0.1551,2.0259,-9.5810,1.7066,-10.4417
0.1555,2.0186,-9.5843,1.6804,-10.4255
0.1559,2.0113,-9.5875,1.6577,-10.4076
0.1563,2.0041,-9.5906,1.6388,-10.3883
0.1567,1.9969,-9.5938,1.6239,-10.3683
0.1571,1.9897,-9.5969,1.6131,-10.3478
0.1575,1.9825,-9.6000,1.6063,-10.3274
0.1579,1.9753,-9.6031,1.6035,-10.3074
0.1583,1.9682,-9.6062,1.6046,-10.2882
0.1587,1.9611,-9.6092,1.6094,-10.2701
0.1590,1.9540,-9.6122,1.6176,-10.2537
0.1594,1.9469,-9.6152,1.6289,-10.2392
0.1598,1.9398,-9.6182,1.6429,-10.2269
0.1602,1.9328,-9.6212,1.6592,-10.2173
0.1606,1.9258,-9.6241,1.6772,-10.2106
0.1610,1.9188,-9.6270,1.6963,-10.2071
0.1614,1.9118,-9.6299,1.7160,-10.2071
0.1618,1.9049,-9.6328,1.7356,-10.2108
0.1622,1.8979,-9.6356,1.7544,-10.2181
0.1626,1.8910,-9.6385,1.7718,-10.2291
0.1630,1.8841,-9.6413,1.7871,-10.2435
0.1634,1.8773,-9.6441,1.7995,-10.2613
0.1638,1.8704,-9.6468,1.8087,-10.2819
0.1641,1.8636,-9.6496,1.8141,-10.3048
0.1645,1.8568,-9.6523,1.8154,-10.3293
0.1649,1.8500,-9.6550,1.8122,-10.3549
0.1653,1.8432,-9.6577,1.8046,-10.3807
0.1657,1.8365,-9.6604,1.7925,-10.4060
0.1661,1.8298,-9.6630,1.7762,-10.4300
0.1665,1.8231,-9.6656,1.7560,-10.4520
0.1669,1.8164,-9.6683,1.7323,-10.4716
0.1673,1.8097,-9.6708,1.7056,-10.4883
0.1677,1.8031,-9.6734,1.6765,-10.5017
0.1681,1.7965,-9.6760,1.6458,-10.5117
0.1685,1.7899,-9.6785,1.6141,-10.5183
0.1689,1.7833,-9.6810,1.5821,-10.5215
0.1693,1.7767,-9.6835,1.5504,-10.5215
0.1696,1.7702,-9.6860,1.5196,-10.5186
0.1700,1.7637,-9.6885,1.4903,-10.5130
0.1704,1.7572,-9.6909,1.4630,-10.5050
0.1708,1.7507,-9.6933,1.4381,-10.4952
0.1712,1.7443,-9.6957,1.4159,-10.4837
0.1716,1.7378,-9.6981,1.3967,-10.4709
0.1720,1.7314,-9.7005,1.3808,-10.4573
0.1724,1.7250,-9.7028,1.3681,-10.4430
0.1728,1.7187,-9.7052,1.3589,-10.4285
0.1732,1.7123,-9.7075,1.3531,-10.4140
0.1736,1.7060,-9.7098,1.3507,-10.3998
0.1740,1.6997,-9.7121,1.3515,-10.3862
0.1744,1.6934,-9.7144,1.3555,-10.3734
0.1748,1.6871,-9.7166,1.3623,-10.3617
0.1751,1.6809,-9.7189,1.3717,-10.3514
0.1755,1.6746,-9.7211,1.3833,-10.3427
0.1759,1.6684,-9.7233,1.3969,-10.3359
0.1763,1.6622,-9.7255,1.4119,-10.3312
0.1767,1.6561,-9.7276,1.4279,-10.3287
0.1771,1.6499,-9.7298,1.4443,-10.3287
0.1775,1.6438,-9.7319,1.4607,-10.3313
0.1779,1.6377,-9.7340,1.4764,-10.3365
0.1783,1.6316,-9.7361,1.4909,-10.3442
0.1787,1.6255,-9.7382,1.5036,-10.3545
0.1791,1.6195,-9.7403,1.5139,-10.3671
0.1795,1.6134,-9.7424,1.5215,-10.3816
0.1799,1.6074,-9.7444,1.5260,-10.3978
0.1802,1.6014,-9.7464,1.5269,-10.4152
0.1806,1.5955,-9.7485,1.5242,-10.4333
0.1810,1.5895,-9.7505,1.5177,-10.4515
0.1814,1.5836,-9.7524,1.5074,-10.4694
0.1818,1.5777,-9.7544,1.4936,-10.4864
0.1822,1.5718,-9.7564,1.4765,-10.5020
0.1826,1.5659,-9.7583,1.4565,-10.5159
0.1830,1.5601,-9.7602,1.4340,-10.5276
0.1834,1.5542,-9.7621,1.4096,-10.5371
0.1838,1.5484,-9.7640,1.3837,-10.5442
0.1842,1.5426,-9.7659,1.3570,-10.5489
0.1846,1.5368,-9.7678,1.3301,-10.5511
0.1850,1.5311,-9.7697,1.3034,-10.5511
0.1854,1.5254,-9.7715,1.2775,-10.5490
0.1857,1.5196,-9.7733,1.2528,-10.5451
0.1861,1.5139,-9.7751,1.2298,-10.5395
0.1865,1.5083,-9.7769,1.2089,-10.5325
0.1869,1.5026,-9.7787,1.1902,-10.5244
0.1873,1.4970,-9.7805,1.1740,-10.5154
0.1877,1.4913,-9.7823,1.1606,-10.5057
0.1881,1.4857,-9.7840,1.1499,-10.4957
0.1885,1.4802,-9.7857,1.1421,-10.4854
0.1889,1.4746,-9.7875,1.1372,-10.4752
0.1893,1.4691,-9.7892,1.1351,-10.4651
0.1897,1.4635,-9.7909,1.1357,-10.4555
0.1901,1.4580,-9.7925,1.1390,-10.4465
0.1905,1.4525,-9.7942,1.1446,-10.4382
0.1909,1.4471,-9.7959,1.1524,-10.4310
0.1912,1.4416,-9.7975,1.1622,-10.4248
0.1916,1.4362,-9.7991,1.1735,-10.4200
0.1920,1.4308,-9.8008,1.1860,-10.4167
0.1924,1.4254,-9.8024,1.1994,-10.4150
0.1928,1.4200,-9.8040,1.2131,-10.4150
0.1932,1.4146,-9.8056,1.2268,-10.4168
0.1936,1.4093,-9.8071,1.2399,-10.4204
0.1940,1.4040,-9.8087,1.2520,-10.4259
0.1944,1.3987,-9.8102,1.2625,-10.4331
0.1948,1.3934,-9.8118,1.2712,-10.4420
0.1952,1.3881,-9.8133,1.2775,-10.4523
0.1956,1.3829,-9.8148,1.2811,-10.4637
0.1960,1.3776,-9.8163,1.2818,-10.4759
0.1963,1.3724,-9.8178,1.2795,-10.4887
0.1967,1.3672,-9.8193,1.2740,-10.5015
0.1971,1.3621,-9.8207,1.2653,-10.5141
0.1975,1.3569,-9.8222,1.2537,-10.5261
0.1979,1.3518,-9.8237,1.2393,-10.5371
0.1983,1.3467,-9.8251,1.2225,-10.5468
0.1987,1.3415,-9.8265,1.2036,-10.5551
0.1991,1.3365,-9.8279,1.1830,-10.5618
0.1995,1.3314,-9.8293,1.1613,-10.5668
0.1999,1.3263,-9.8307,1.1389,-10.5701
0.2003,1.3213,-9.8321,1.1162,-10.5717
0.2007,1.3163,-9.8335,1.0938,-10.5717
0.2011,1.3113,-9.8348,1.0721,-10.5702
0.2015,1.3063,-9.8362,1.0514,-10.5674
0.2018,1.3014,-9.8375,1.0320,-10.5635
0.2022,1.2964,-9.8389,1.0144,-10.5586
0.2026,1.2915,-9.8402,0.9987,-10.5529
0.2030,1.2866,-9.8415,0.9851,-10.5465
0.2034,1.2817,-9.8428,0.9738,-10.5397
0.2038,1.2768,-9.8441,0.9649,-10.5326
0.2042,1.2720,-9.8454,0.9583,-10.5254
0.2046,1.2671,-9.8466,0.9541,-10.5182
0.2050,1.2623,-9.8479,0.9523,-10.5111
0.2054,1.2575,-9.8491,0.9529,-10.5044
0.2058,1.2527,-9.8504,0.9555,-10.4980
0.2062,1.2479,-9.8516,0.9602,-10.4922
0.2066,1.2432,-9.8528,0.9667,-10.4871
0.2070,1.2384,-9.8540,0.9749,-10.4828
0.2073,1.2337,-9.8553,0.9843,-10.4794
0.2077,1.2290,-9.8564,0.9948,-10.4770
0.2081,1.2243,-9.8576,1.0059,-10.4758
0.2085,1.2196,-9.8588,1.0174,-10.4758
0.2089,1.2150,-9.8600,1.0288,-10.4771
0.2093,1.2104,-9.8611,1.0398,-10.4797
0.2097,1.2057,-9.8623,1.0498,-10.4835
0.2101,1.2011,-9.8634,1.0587,-10.4886
0.2105,1.1965,-9.8646,1.0659,-10.4948
0.2109,1.1920,-9.8657,1.0711,-10.5021
0.2113,1.1874,-9.8668,1.0741,-10.5101
0.2117,1.1829,-9.8679,1.0747,-10.5187
0.2121,1.1784,-9.8690,1.0727,-10.5277
0.2125,1.1738,-9.8701,1.0680,-10.5367
0.2128,1.1694,-9.8712,1.0607,-10.5455
0.2132,1.1649,-9.8723,1.0510,-10.5539
0.2136,1.1604,-9.8733,1.0389,-10.5617
0.2140,1.1560,-9.8744,1.0248,-10.5685
0.2144,1.1516,-9.8754,1.0089,-10.5744
0.2148,1.1471,-9.8765,0.9916,-10.5791
0.2152,1.1428,-9.8775,0.9734,-10.5826
0.2156,1.1384,-9.8785,0.9546,-10.5849
0.2160,1.1340,-9.8795,0.9356,-10.5860
0.2164,1.1297,-9.8806,0.9168,-10.5860
0.2168,1.1253,-9.8816,0.8986,-10.5850
0.2172,1.1210,-9.8826,0.8812,-10.5830
0.2176,1.1167,-9.8835,0.8650,-10.5802
0.2179,1.1124,-9.8845,0.8502,-10.5768
0.2183,1.1082,-9.8855,0.8371,-10.5728
0.2187,1.1039,-9.8865,0.8257,-10.5683
0.2191,1.0997,-9.8874,0.8162,-10.5635
0.2195,1.0955,-9.8884,0.8086,-10.5586
0.2199,1.0913,-9.8893,0.8031,-10.5535
0.2203,1.0871,-9.8902,0.7996,-10.5484
0.2207,1.0829,-9.8912,0.7981,-10.5435
0.2211,1.0787,-9.8921,0.7985,-10.5387
0.2215,1.0746,-9.8930,0.8007,-10.5342
0.2219,1.0705,-9.8939,0.8046,-10.5302
0.2223,1.0663,-9.8948,0.8101,-10.5266
0.2227,1.0622,-9.8957,0.8168,-10.5235
0.2231,1.0582,-9.8966,0.8247,-10.5212
0.2234,1.0541,-9.8975,0.8335,-10.5195
0.2238,1.0500,-9.8983,0.8428,-10.5187
0.2242,1.0460,-9.8992,0.8524,-10.5187
0.2246,1.0420,-9.9001,0.8619,-10.5196
0.2250,1.0380,-9.9009,0.8711,-10.5214
0.2254,1.0340,-9.9018,0.8795,-10.5241
0.2258,1.0300,-9.9026,0.8868,-10.5276
0.2262,1.0260,-9.9034,0.8928,-10.5320
0.2266,1.0221,-9.9043,0.8972,-10.5371
0.2270,1.0181,-9.9051,0.8997,-10.5427
0.2274,1.0142,-9.9059,0.9001,-10.5487
0.2278,1.0103,-9.9067,0.8984,-10.5550
0.2282,1.0064,-9.9075,0.8945,-10.5614
0.2286,1.0025,-9.9083,0.8884,-10.5676
0.2289,0.9987,-9.9091,0.8802,-10.5735
0.2293,0.9948,-9.9099,0.8701,-10.5789
0.2297,0.9910,-9.9107,0.8582,-10.5837
0.2301,0.9872,-9.9114,0.8449,-10.5878
0.2305,0.9833,-9.9122,0.8305,-10.5911
0.2309,0.9796,-9.9130,0.8152,-10.5935
0.2313,0.9758,-9.9137,0.7995,-10.5952
0.2317,0.9720,-9.9145,0.7835,-10.5959
0.2321,0.9683,-9.9152,0.7678,-10.5959
0.2325,0.9645,-9.9159,0.7525,-10.5952
0.2329,0.9608,-9.9167,0.7380,-10.5938
0.2333,0.9571,-9.9174,0.7244,-10.5919
0.2337,0.9534,-9.9181,0.7120,-10.5895
0.2340,0.9497,-9.9188,0.7010,-10.5867
0.2344,0.9460,-9.9195,0.6914,-10.5835
0.2348,0.9424,-9.9202,0.6835,-10.5802
0.2352,0.9387,-9.9209,0.6771,-10.5767
0.2356,0.9351,-9.9216,0.6725,-10.5732
0.2360,0.9315,-9.9223,0.6696,-10.5696
0.2364,0.9279,-9.9230,0.6683,-10.5661
0.2368,0.9243,-9.9237,0.6686,-10.5628
0.2372,0.9207,-9.9243,0.6705,-10.5597
0.2376,0.9172,-9.9250,0.6737,-10.5568
0.2380,0.9136,-9.9257,0.6783,-10.5543
0.2384,0.9101,-9.9263,0.6839,-10.5522
0.2388,0.9066,-9.9270,0.6905,-10.5505
0.2392,0.9031,-9.9276,0.6978,-10.5493
0.2395,0.8996,-9.9283,0.7056,-10.5487
0.2399,0.8961,-9.9289,0.7136,-10.5487
0.2403,0.8926,-9.9295,0.7216,-10.5494
0.2407,0.8892,-9.9302,0.7292,-10.5506
0.2411,0.8857,-9.9308,0.7362,-10.5525
0.2415,0.8823,-9.9314,0.7424,-10.5550
0.2419,0.8789,-9.9320,0.7474,-10.5581
0.2423,0.8755,-9.9326,0.7510,-10.5616
0.2427,0.8721,-9.9332,0.7531,-10.5656
0.2431,0.8687,-9.9338,0.7535,-10.5698
0.2435,0.8653,-9.9344,0.7520,-10.5742
0.2439,0.8620,-9.9350,0.7487,-10.5787
0.2443,0.8586,-9.9356,0.7436,-10.5830
0.2447,0.8553,-9.9361,0.7367,-10.5871
0.2450,0.8520,-9.9367,0.7282,-10.5909
0.2454,0.8487,-9.9373,0.7183,-10.5943
0.2458,0.8454,-9.9379,0.7072,-10.5972
0.2462,0.8421,-9.9384,0.6951,-10.5995
0.2466,0.8389,-9.9390,0.6823,-10.6012
0.2470,0.8356,-9.9395,0.6691,-10.6023
0.2474,0.8324,-9.9401,0.6558,-10.6029
0.2478,0.8291,-9.9406,0.6426,-10.6029
0.2482,0.8259,-9.9412,0.6298,-10.6024
0.2486,0.8227,-9.9417,0.6176,-10.6014
0.2490,0.8195,-9.9422,0.6063,-10.6001
0.2494,0.8163,-9.9428,0.5959,-10.5984
0.2498,0.8132,-9.9433,0.5867,-10.5964
0.2501,0.8100,-9.9438,0.5787,-10.5942
0.2505,0.8069,-9.9443,0.5720,-10.5919
0.2509,0.8037,-9.9448,0.5667,-10.5894
0.2513,0.8006,-9.9453,0.5628,-10.5869
0.2517,0.7975,-9.9458,0.5604,-10.5844
0.2521,0.7944,-9.9463,0.5593,-10.5820
0.2525,0.7913,-9.9468,0.5595,-10.5797
0.2529,0.7882,-9.9473,0.5611,-10.5775
0.2533,0.7852,-9.9478,0.5638,-10.5755
0.2537,0.7821,-9.9483,0.5676,-10.5737
0.2541,0.7791,-9.9488,0.5723,-10.5722
0.2545,0.7761,-9.9493,0.5778,-10.5711
0.2549,0.7730,-9.9497,0.5839,-10.5702
0.2553,0.7700,-9.9502,0.5904,-10.5698
0.2556,0.7670,-9.9507,0.5971,-10.5698
0.2560,0.7641,-9.9511,0.6038,-10.5703
0.2564,0.7611,-9.9516,0.6102,-10.5711
0.2568,0.7581,-9.9520,0.6160,-10.5725
0.2572,0.7552,-9.9525,0.6212,-10.5742
0.2576,0.7522,-9.9529,0.6253,-10.5764
0.2580,0.7493,-9.9534,0.6284,-10.5789
0.2584,0.7464,-9.9538,0.6301,-10.5816
0.2588,0.7435,-9.9543,0.6304,-10.5846
0.2592,0.7406,-9.9547,0.6292,-10.5877
0.2596,0.7377,-9.9551,0.6264,-10.5908
0.2600,0.7348,-9.9556,0.6221,-10.5938
0.2604,0.7320,-9.9560,0.6164,-10.5967
0.2608,0.7291,-9.9564,0.6093,-10.5994
0.2611,0.7263,-9.9568,0.6010,-10.6017
0.2615,0.7235,-9.9572,0.5916,-10.6037
0.2619,0.7207,-9.9576,0.5815,-10.6053
0.2623,0.7178,-9.9580,0.5708,-10.6066
0.2627,0.7151,-9.9585,0.5598,-10.6073
0.2631,0.7123,-9.9589,0.5486,-10.6077
0.2635,0.7095,-9.9593,0.5376,-10.6077
0.2639,0.7067,-9.9596,0.5269,-10.6074
0.2643,0.7040,-9.9600,0.5167,-10.6067
0.2647,0.7012,-9.9604,0.5072,-10.6057
0.2651,0.6985,-9.9608,0.4985,-10.6046
0.2655,0.6958,-9.9612,0.4908,-10.6032
0.2659,0.6931,-9.9616,0.4841,-10.6016
0.2662,0.6904,-9.9620,0.4785,-10.6000
0.2666,0.6877,-9.9623,0.4741,-10.5983
0.2670,0.6850,-9.9627,0.4708,-10.5966
0.2674,0.6823,-9.9631,0.4688,-10.5948
0.2678,0.6797,-9.9634,0.4679,-10.5931
0.2682,0.6770,-9.9638,0.4681,-10.5915
0.2686,0.6744,-9.9642,0.4694,-10.5899
0.2690,0.6718,-9.9645,0.4716,-10.5885
0.2694,0.6691,-9.9649,0.4748,-10.5873
0.2698,0.6665,-9.9652,0.4787,-10.5863
0.2702,0.6639,-9.9656,0.4833,-10.5854
0.2706,0.6613,-9.9659,0.4884,-10.5849
0.2710,0.6588,-9.9663,0.4939,-10.5846
0.2714,0.6562,-9.9666,0.4995,-10.5846
0.2717,0.6536,-9.9669,0.5050,-10.5849
0.2721,0.6511,-9.9673,0.5104,-10.5855
0.2725,0.6485,-9.9676,0.5153,-10.5864
0.2729,0.6460,-9.9679,0.5196,-10.5877
0.2733,0.6435,-9.9683,0.5230,-10.5892
0.2737,0.6410,-9.9686,0.5256,-10.5909
0.2741,0.6385,-9.9689,0.5270,-10.5928
0.2745,0.6360,-9.9692,0.5273,-10.5949
0.2749,0.6335,-9.9696,0.5262,-10.5971
0.2753,0.6310,-9.9699,0.5239,-10.5992
0.2757,0.6286,-9.9702,0.5203,-10.6014
0.2761,0.6261,-9.9705,0.5155,-10.6034
0.2765,0.6237,-9.9708,0.5096,-10.6053
0.2769,0.6212,-9.9711,0.5026,-10.6069
0.2772,0.6188,-9.9714,0.4948,-10.6083
0.2776,0.6164,-9.9717,0.4864,-10.6094
0.2780,0.6140,-9.9720,0.4774,-10.6103
0.2784,0.6116,-9.9723,0.4682,-10.6108
0.2788,0.6092,-9.9726,0.4588,-10.6111
0.2792,0.6068,-9.9729,0.4496,-10.6111
0.2796,0.6044,-9.9732,0.4407,-10.6109
0.2800,0.6021,-9.9735,0.4321,-10.6104
0.2804,0.5997,-9.9737,0.4242,-10.6097
0.2808,0.5974,-9.9740,0.4169,-10.6089
0.2812,0.5951,-9.9743,0.4105,-10.6079
0.2816,0.5927,-9.9746,0.4049,-10.6069
0.2820,0.5904,-9.9749,0.4002,-10.6057
0.2824,0.5881,-9.9751,0.3965,-10.6045
0.2827,0.5858,-9.9754,0.3938,-10.6033
0.2831,0.5835,-9.9757,0.3920,-10.6021
0.2835,0.5812,-9.9759,0.3913,-10.6009
0.2839,0.5790,-9.9762,0.3914,-10.5997
0.2843,0.5767,-9.9765,0.3925,-10.5987
0.2847,0.5745,-9.9767,0.3944,-10.5977
0.2851,0.5722,-9.9770,0.3971,-10.5968
0.2855,0.5700,-9.9773,0.4004,-10.5961
0.2859,0.5677,-9.9775,0.4042,-10.5955
0.2863,0.5655,-9.9778,0.4085,-10.5951
0.2867,0.5633,-9.9780,0.4130,-10.5949
0.2871,0.5611,-9.9783,0.4177,-10.5949
0.2875,0.5589,-9.9785,0.4223,-10.5951
0.2878,0.5567,-9.9788,0.4268,-10.5956
0.2882,0.5546,-9.9790,0.4309,-10.5962
0.2886,0.5524,-9.9792,0.4345,-10.5971
0.2890,0.5502,-9.9795,0.4374,-10.5981
0.2894,0.5481,-9.9797,0.4395,-10.5993
0.2898,0.5459,-9.9800,0.4407,-10.6007
0.2902,0.5438,-9.9802,0.4409,-10.6021
0.2906,0.5417,-9.9804,0.4400,-10.6036
0.2910,0.5396,-9.9806,0.4381,-10.6052
0.2914,0.5374,-9.9809,0.4351,-10.6067
0.2918,0.5353,-9.9811,0.4311,-10.6081
0.2922,0.5332,-9.9813,0.4261,-10.6094
0.2926,0.5312,-9.9816,0.4203,-10.6105
0.2930,0.5291,-9.9818,0.4138,-10.6115
0.2933,0.5270,-9.9820,0.4067,-10.6123
0.2937,0.5249,-9.9822,0.3992,-10.6129
0.2941,0.5229,-9.9824,0.3915,-10.6133
0.2945,0.5208,-9.9826,0.3837,-10.6135
0.2949,0.5188,-9.9829,0.3760,-10.6135
0.2953,0.5168,-9.9831,0.3685,-10.6133
0.2957,0.5148,-9.9833,0.3613,-10.6130
0.2961,0.5127,-9.9835,0.3547,-10.6125
0.2965,0.5107,-9.9837,0.3486,-10.6119
0.2969,0.5087,-9.9839,0.3432,-10.6112
0.2973,0.5067,-9.9841,0.3385,-10.6105
0.2977,0.5048,-9.9843,0.3346,-10.6097
0.2981,0.5028,-9.9845,0.3315,-10.6089
0.2985,0.5008,-9.9847,0.3292,-10.6080
0.2988,0.4989,-9.9849,0.3278,-10.6071
0.2992,0.4969,-9.9851,0.3272,-10.6063
0.2996,0.4950,-9.9853,0.3273,-10.6055
0.3000,0.4930,-9.9855,0.3282,-10.6048
0.3004,0.4911,-9.9857,0.3298,-10.6041
0.3008,0.4892,-9.9859,0.3320,-10.6035
0.3012,0.4872,-9.9860,0.3348,-10.6030
0.3016,0.4853,-9.9862,0.3380,-10.6026
0.3020,0.4834,-9.9864,0.3415,-10.6023
0.3024,0.4815,-9.9866,0.3453,-10.6021
0.3028,0.4797,-9.9868,0.3492,-10.6021
0.3032,0.4778,-9.9870,0.3531,-10.6023
0.3036,0.4759,-9.9871,0.3568,-10.6026
0.3039,0.4740,-9.9873,0.3603,-10.6031
0.3043,0.4722,-9.9875,0.3632,-10.6037
0.3047,0.4703,-9.9877,0.3657,-10.6044
0.3051,0.4685,-9.9878,0.3675,-10.6052
0.3055,0.4667,-9.9880,0.3685,-10.6062
0.3059,0.4648,-9.9882,0.3686,-10.6072
0.3063,0.4630,-9.9884,0.3679,-10.6082
0.3067,0.4612,-9.9885,0.3663,-10.6093
0.3071,0.4594,-9.9887,0.3638,-10.6104
0.3075,0.4576,-9.9889,0.3604,-10.6113
0.3079,0.4558,-9.9890,0.3562,-10.6123
0.3083,0.4540,-9.9892,0.3514,-10.6131
0.3087,0.4522,-9.9894,0.3459,-10.6137
0.3091,0.4505,-9.9895,0.3400,-10.6143
0.3094,0.4487,-9.9897,0.3338,-10.6147
0.3098,0.4469,-9.9898,0.3273,-10.6150
0.3102,0.4452,-9.9900,0.3208,-10.6151
0.3106,0.4434,-9.9901,0.3143,-10.6151
0.3110,0.4417,-9.9903,0.3081,-10.6150
0.3114,0.4400,-9.9905,0.3021,-10.6148
0.3118,0.4382,-9.9906,0.2965,-10.6144
0.3122,0.4365,-9.9908,0.2915,-10.6140
0.3126,0.4348,-9.9909,0.2869,-10.6136
0.3130,0.4331,-9.9911,0.2830,-10.6130
0.3134,0.4314,-9.9912,0.2798,-10.6125
0.3138,0.4297,-9.9913,0.2772,-10.6119
0.3142,0.4280,-9.9915,0.2753,-10.6113
0.3146,0.4264,-9.9916,0.2741,-10.6107
0.3149,0.4247,-9.9918,0.2735,-10.6101
0.3153,0.4230,-9.9919,0.2736,-10.6096
0.3157,0.4214,-9.9921,0.2744,-10.6090
0.3161,0.4197,-9.9922,0.2757,-10.6086
0.3165,0.4181,-9.9923,0.2776,-10.6081
0.3169,0.4164,-9.9925,0.2799,-10.6078
0.3173,0.4148,-9.9926,0.2825,-10.6075
0.3177,0.4132,-9.9927,0.2855,-10.6073
0.3181,0.4116,-9.9929,0.2887,-10.6072
0.3185,0.4099,-9.9930,0.2920,-10.6072
0.3189,0.4083,-9.9931,0.2952,-10.6073
0.3193,0.4067,-9.9933,0.2983,-10.6075
0.3197,0.4051,-9.9934,0.3012,-10.6078
0.3200,0.4035,-9.9935,0.3037,-10.6083
0.3204,0.4020,-9.9937,0.3057,-10.6088
0.3208,0.4004,-9.9938,0.3072,-10.6094
0.3212,0.3988,-9.9939,0.3080,-10.6100
0.3216,0.3973,-9.9940,0.3082,-10.6107
0.3220,0.3957,-9.9942,0.3076,-10.6115
0.3224,0.3941,-9.9943,0.3062,-10.6122
0.3228,0.3926,-9.9944,0.3041,-10.6129
0.3232,0.3911,-9.9945,0.3013,-10.6136
0.3236,0.3895,-9.9947,0.2978,-10.6143
0.3240,0.3880,-9.9948,0.2937,-10.6148
0.3244,0.3865,-9.9949,0.2892,-10.6153
0.3248,0.3850,-9.9950,0.2842,-10.6157
0.3252,0.3834,-9.9951,0.2790,-10.6160
0.3255,0.3819,-9.9952,0.2736,-10.6162
0.3259,0.3804,-9.9954,0.2682,-10.6163
0.3263,0.3789,-9.9955,0.2628,-10.6163
0.3267,0.3775,-9.9956,0.2575,-10.6162
0.3271,0.3760,-9.9957,0.2525,-10.6160
0.3275,0.3745,-9.9958,0.2479,-10.6158
0.3279,0.3730,-9.9959,0.2436,-10.6155
0.3283,0.3716,-9.9960,0.2399,-10.6152
0.3287,0.3701,-9.9961,0.2366,-10.6148
0.3291,0.3687,-9.9962,0.2339,-10.6144
0.3295,0.3672,-9.9963,0.2317,-10.6140
0.3299,0.3658,-9.9964,0.2301,-10.6136
0.3303,0.3643,-9.9966,0.2291,-10.6132
0.3307,0.3629,-9.9967,0.2286,-10.6128
0.3310,0.3615,-9.9968,0.2287,-10.6124
0.3314,0.3601,-9.9969,0.2294,-10.6120
0.3318,0.3587,-9.9970,0.2305,-10.6117
0.3322,0.3572,-9.9971,0.2320,-10.6114
0.3326,0.3558,-9.9972,0.2339,-10.6111
0.3330,0.3544,-9.9973,0.2362,-10.6109
0.3334,0.3531,-9.9974,0.2387,-10.6108
0.3338,0.3517,-9.9975,0.2413,-10.6107
0.3342,0.3503,-9.9976,0.2441,-10.6107
0.3346,0.3489,-9.9977,0.2468,-10.6108
0.3350,0.3475,-9.9978,0.2494,-10.6110
0.3354,0.3462,-9.9978,0.2518,-10.6112
0.3358,0.3448,-9.9979,0.2538,-10.6115
0.3362,0.3435,-9.9980,0.2555,-10.6118
0.3365,0.3421,-9.9981,0.2568,-10.6122
0.3369,0.3408,-9.9982,0.2575,-10.6127
0.3373,0.3394,-9.9983,0.2576,-10.6132
0.3377,0.3381,-9.9984,0.2571,-10.6137
0.3381,0.3368,-9.9985,0.2560,-10.6142
0.3385,0.3355,-9.9986,0.2542,-10.6147
0.3389,0.3341,-9.9987,0.2518,-10.6152
0.3393,0.3328,-9.9988,0.2489,-10.6157
0.3397,0.3315,-9.9988,0.2455,-10.6161
0.3401,0.3302,-9.9989,0.2417,-10.6164
0.3405,0.3289,-9.9990,0.2376,-10.6167
0.3409,0.3276,-9.9991,0.2332,-10.6169
0.3413,0.3263,-9.9992,0.2287,-10.6170
0.3416,0.3251,-9.9993,0.2242,-10.6171
0.3420,0.3238,-9.9994,0.2196,-10.6171
0.3424,0.3225,-9.9994,0.2153,-10.6170
0.3428,0.3213,-9.9995,0.2111,-10.6169
0.3432,0.3200,-9.9996,0.2072,-10.6167
0.3436,0.3187,-9.9997,0.2037,-10.6165
0.3440,0.3175,-9.9998,0.2005,-10.6163
0.3444,0.3162,-9.9998,0.1978,-10.6160
0.3448,0.3150,-9.9999,0.1955,-10.6158
0.3452,0.3138,-10.0000,0.1937,-10.6155
0.3456,0.3125,-10.0001,0.1923,-10.6152
0.3460,0.3113,-10.0001,0.1915,-10.6149
0.3464,0.3101,-10.0002,0.1911,-10.6146
0.3468,0.3089,-10.0003,0.1912,-10.6143
0.3471,0.3076,-10.0004,0.1917,-10.6141
0.3475,0.3064,-10.0004,0.1927,-10.6139
0.3479,0.3052,-10.0005,0.1939,-10.6137
0.3483,0.3040,-10.0006,0.1956,-10.6135
0.3487,0.3028,-10.0007,0.1974,-10.6133
0.3491,0.3017,-10.0007,0.1995,-10.6132
0.3495,0.3005,-10.0008,0.2017,-10.6132
0.3499,0.2993,-10.0009,0.2040,-10.6132
0.3503,0.2981,-10.0010,0.2063,-10.6132
0.3507,0.2969,-10.0010,0.2084,-10.6134
0.3511,0.2958,-10.0011,0.2104,-10.6135
0.3515,0.2946,-10.0012,0.2122,-10.6137
0.3519,0.2935,-10.0012,0.2136,-10.6140
0.3523,0.2923,-10.0013,0.2146,-10.6143
0.3526,0.2912,-10.0014,0.2152,-10.6146
0.3530,0.2900,-10.0014,0.2153,-10.6149
0.3534,0.2889,-10.0015,0.2149,-10.6153
0.3538,0.2877,-10.0016,0.2139,-10.6156
0.3542,0.2866,-10.0016,0.2125,-10.6160
0.3546,0.2855,-10.0017,0.2105,-10.6163
0.3550,0.2844,-10.0018,0.2081,-10.6166
0.3554,0.2832,-10.0018,0.2052,-10.6169
0.3558,0.2821,-10.0019,0.2021,-10.6172
0.3562,0.2810,-10.0019,0.1986,-10.6173
0.3566,0.2799,-10.0020,0.1949,-10.6175
0.3570,0.2788,-10.0021,0.1912,-10.6176
0.3574,0.2777,-10.0021,0.1874,-10.6176
0.3577,0.2766,-10.0022,0.1836,-10.6176
0.3581,0.2755,-10.0022,0.1799,-10.6176
0.3585,0.2745,-10.0023,0.1765,-10.6175
0.3589,0.2734,-10.0024,0.1732,-10.6174
0.3593,0.2723,-10.0024,0.1702,-10.6173
0.3597,0.2712,-10.0025,0.1676,-10.6171
0.3601,0.2702,-10.0025,0.1653,-10.6169
0.3605,0.2691,-10.0026,0.1634,-10.6167
0.3609,0.2681,-10.0027,0.1619,-10.6165
0.3613,0.2670,-10.0027,0.1608,-10.6163
0.3617,0.2660,-10.0028,0.1601,-10.6161
0.3621,0.2649,-10.0028,0.1598,-10.6159
0.3625,0.2639,-10.0029,0.1598,-10.6157
0.3629,0.2628,-10.0029,0.1603,-10.6155
0.3632,0.2618,-10.0030,0.1610,-10.6154
0.3636,0.2608,-10.0030,0.1621,-10.6152
0.3640,0.2597,-10.0031,0.1635,-10.6151
0.3644,0.2587,-10.0031,0.1650,-10.6150
0.3648,0.2577,-10.0032,0.1668,-10.6150
0.3652,0.2567,-10.0033,0.1686,-10.6149
0.3656,0.2557,-10.0033,0.1705,-10.6149
0.3660,0.2547,-10.0034,0.1724,-10.6150
0.3664,0.2537,-10.0034,0.1742,-10.6150
0.3668,0.2527,-10.0035,0.1759,-10.6151
0.3672,0.2517,-10.0035,0.1774,-10.6153
0.3676,0.2507,-10.0036,0.1785,-10.6155
0.3680,0.2497,-10.0036,0.1794,-10.6157
0.3684,0.2487,-10.0037,0.1799,-10.6159
0.3687,0.2478,-10.0037,0.1800,-10.6161
0.3691,0.2468,-10.0038,0.1796,-10.6164
0.3695,0.2458,-10.0038,0.1788,-10.6166
0.3699,0.2448,-10.0038,0.1776,-10.6169
0.3703,0.2439,-10.0039,0.1760,-10.6171
0.3707,0.2429,-10.0039,0.1739,-10.6173
0.3711,0.2420,-10.0040,0.1715,-10.6175
0.3715,0.2410,-10.0040,0.1689,-10.6177
0.3719,0.2401,-10.0041,0.1660,-10.6178
0.3723,0.2391,-10.0041,0.1629,-10.6179
0.3727,0.2382,-10.0042,0.1598,-10.6180
0.3731,0.2373,-10.0042,0.1566,-10.6180
0.3735,0.2363,-10.0043,0.1535,-10.6180
0.3738,0.2354,-10.0043,0.1504,-10.6180
0.3742,0.2345,-10.0043,0.1475,-10.6179
0.3746,0.2335,-10.0044,0.1448,-10.6179
0.3750,0.2326,-10.0044,0.1423,-10.6178
0.3754,0.2317,-10.0045,0.1401,-10.6176
0.3758,0.2308,-10.0045,0.1382,-10.6175
0.3762,0.2299,-10.0046,0.1366,-10.6174
0.3766,0.2290,-10.0046,0.1353,-10.6172
0.3770,0.2281,-10.0046,0.1344,-10.6171
0.3774,0.2272,-10.0047,0.1338,-10.6170
0.3778,0.2263,-10.0047,0.1335,-10.6168
0.3782,0.2254,-10.0048,0.1336,-10.6167
0.3790,0.2236,-10.0048,0.1346,-10.6164
0.3793,0.2228,-10.0049,0.1355,-10.6163
0.3797,0.2219,-10.0049,0.1366,-10.6163
0.3801,0.2210,-10.0050,0.1379,-10.6162
0.3805,0.2201,-10.0050,0.1394,-10.6162
0.3809,0.2193,-10.0050,0.1409,-10.6161
0.3813,0.2184,-10.0051,0.1425,-10.6161
0.3817,0.2176,-10.0051,0.1441,-10.6162
0.3821,0.2167,-10.0051,0.1456,-10.6162
0.3825,0.2159,-10.0052,0.1470,-10.6163
0.3829,0.2150,-10.0052,0.1482,-10.6164
0.3833,0.2142,-10.0053,0.1492,-10.6165
0.3837,0.2133,-10.0053,0.1499,-10.6166
0.3841,0.2125,-10.0053,0.1504,-10.6168
0.3848,0.2108,-10.0054,0.1501,-10.6171
0.3852,0.2100,-10.0054,0.1495,-10.6173
0.3856,0.2092,-10.0055,0.1484,-10.6175
0.3860,0.2083,-10.0055,0.1471,-10.6177
0.3864,0.2075,-10.0055,0.1454,-10.6178
0.3868,0.2067,-10.0056,0.1434,-10.6179
0.3872,0.2059,-10.0056,0.1412,-10.6181
0.3876,0.2051,-10.0056,0.1387,-10.6182
0.3880,0.2043,-10.0057,0.1362,-10.6182
0.3884,0.2035,-10.0057,0.1336,-10.6183
0.3888,0.2027,-10.0057,0.1309,-10.6183
0.3892,0.2019,-10.0058,0.1283,-10.6183
0.3896,0.2011,-10.0058,0.1257,-10.6183
0.3900,0.2003,-10.0058,0.1233,-10.6182
0.3903,0.1995,-10.0059,0.1210,-10.6182
0.3907,0.1987,-10.0059,0.1189,-10.6181
0.3911,0.1979,-10.0059,0.1171,-10.6180
0.3915,0.1972,-10.0060,0.1155,-10.6179
0.3919,0.1964,-10.0060,0.1142,-10.6178
0.3923,0.1956,-10.0060,0.1131,-10.6177
0.3927,0.1948,-10.0060,0.1123,-10.6176
0.3931,0.1941,-10.0061,0.1118,-10.6176
0.3935,0.1933,-10.0061,0.1116,-10.6175
0.3943,0.1918,-10.0062,0.1120,-10.6173
0.3947,0.1910,-10.0062,0.1125,-10.6172
0.3951,0.1903,-10.0062,0.1132,-10.6171
0.3954,0.1895,-10.0063,0.1142,-10.6171
0.3958,0.1888,-10.0063,0.1153,-10.6170
0.3962,0.1881,-10.0063,0.1165,-10.6170
0.3966,0.1873,-10.0063,0.1178,-10.6170
0.3970,0.1866,-10.0064,0.1191,-10.6170
0.3974,0.1858,-10.0064,0.1204,-10.6170
0.3978,0.1851,-10.0064,0.1217,-10.6170
0.3982,0.1844,-10.0064,0.1229,-10.6171
0.3986,0.1837,-10.0065,0.1239,-10.6171
0.3990,0.1829,-10.0065,0.1247,-10.6172
0.3994,0.1822,-10.0065,0.1253,-10.6173
0.3998,0.1815,-10.0066,0.1257,-10.6174
0.4002,0.1808,-10.0066,0.1257,-10.6176
0.4006,0.1801,-10.0066,0.1255,-10.6177
0.4009,0.1794,-10.0066,0.1249,-10.6178
0.4013,0.1787,-10.0067,0.1241,-10.6179
0.4017,0.1780,-10.0067,0.1229,-10.6180
0.4021,0.1773,-10.0067,0.1215,-10.6181
0.4025,0.1766,-10.0067,0.1198,-10.6182
0.4029,0.1759,-10.0068,0.1180,-10.6183
0.4033,0.1752,-10.0068,0.1160,-10.6184
0.4037,0.1745,-10.0068,0.1138,-10.6184
0.4041,0.1738,-10.0068,0.1116,-10.6185
0.4045,0.1731,-10.0068,0.1094,-10.6185
0.4049,0.1724,-10.0069,0.1072,-10.6185
0.4053,0.1718,-10.0069,0.1051,-10.6185
0.4057,0.1711,-10.0069,0.1030,-10.6184
0.4061,0.1704,-10.0069,0.1011,-10.6184
0.4064,0.1697,-10.0070,0.0994,-10.6184
0.4068,0.1691,-10.0070,0.0979,-10.6183
0.4072,0.1684,-10.0070,0.0965,-10.6182
0.4076,0.1677,-10.0070,0.0954,-10.6182
0.4080,0.1671,-10.0071,0.0945,-10.6181
0.4084,0.1664,-10.0071,0.0939,-10.6180
0.4088,0.1658,-10.0071,0.0935,-10.6180
0.4092,0.1651,-10.0071,0.0933,-10.6179
0.4096,0.1645,-10.0071,0.0933,-10.6178
0.4100,0.1638,-10.0072,0.0936,-10.6178
0.4104,0.1632,-10.0072,0.0940,-10.6177
0.4108,0.1625,-10.0072,0.0947,-10.6177
0.4112,0.1619,-10.0072,0.0954,-10.6176
0.4115,0.1613,-10.0072,0.0964,-10.6176
0.4119,0.1606,-10.0073,0.0974,-10.6176
0.4123,0.1600,-10.0073,0.0984,-10.6176
0.4127,0.1594,-10.0073,0.0996,-10.6176
0.4131,0.1587,-10.0073,0.1007,-10.6176
0.4135,0.1581,-10.0073,0.1017,-10.6176
0.4139,0.1575,-10.0074,0.1027,-10.6176
0.4143,0.1569,-10.0074,0.1036,-10.6177
0.4147,0.1563,-10.0074,0.1042,-10.6177
0.4151,0.1556,-10.0074,0.1047,-10.6178
0.4155,0.1550,-10.0074,0.1050,-10.6179
0.4159,0.1544,-10.0075,0.1051,-10.6180
0.4167,0.1532,-10.0075,0.1044,-10.6181
0.4170,0.1526,-10.0075,0.1037,-10.6182
0.4174,0.1520,-10.0075,0.1027,-10.6183
0.4178,0.1514,-10.0076,0.1015,-10.6184
0.4182,0.1508,-10.0076,0.1002,-10.6184
0.4186,0.1502,-10.0076,0.0986,-10.6185
0.4190,0.1496,-10.0076,0.0969,-10.6185
0.4194,0.1490,-10.0076,0.0951,-10.6186
0.4198,0.1485,-10.0076,0.0933,-10.6186
0.4202,0.1479,-10.0077,0.0914,-10.6186
0.4206,0.1473,-10.0077,0.0896,-10.6186
0.4210,0.1467,-10.0077,0.0878,-10.6186
0.4214,0.1461,-10.0077,0.0861,-10.6186
0.4218,0.1456,-10.0077,0.0845,-10.6186
0.4222,0.1450,-10.0077,0.0831,-10.6185
0.4225,0.1444,-10.0078,0.0818,-10.6185
0.4229,0.1439,-10.0078,0.0807,-10.6184
0.4233,0.1433,-10.0078,0.0797,-10.6184
0.4237,0.1427,-10.0078,0.0790,-10.6183
0.4241,0.1422,-10.0078,0.0785,-10.6183
0.4249,0.1410,-10.0079,0.0780,-10.6182
0.4253,0.1405,-10.0079,0.0780,-10.6182
0.4261,0.1394,-10.0079,0.0786,-10.6181
0.4269,0.1383,-10.0079,0.0798,-10.6180
0.4273,0.1377,-10.0079,0.0805,-10.6180
0.4276,0.1372,-10.0080,0.0814,-10.6180
0.4280,0.1367,-10.0080,0.0823,-10.6180
0.4284,0.1361,-10.0080,0.0832,-10.6180
0.4288,0.1356,-10.0080,0.0841,-10.6180
0.4292,0.1351,-10.0080,0.0850,-10.6180
0.4296,0.1345,-10.0080,0.0858,-10.6180
0.4300,0.1340,-10.0081,0.0865,-10.6181
0.4304,0.1335,-10.0081,0.0871,-10.6181
0.4308,0.1329,-10.0081,0.0875,-10.6181
0.4312,0.1324,-10.0081,0.0878,-10.6182
0.4320,0.1314,-10.0081,0.0877,-10.6183
0.4324,0.1309,-10.0081,0.0873,-10.6184
0.4328,0.1304,-10.0081,0.0867,-10.6184
0.4331,0.1298,-10.0082,0.0859,-10.6185
0.4335,0.1293,-10.0082,0.0849,-10.6185
0.4339,0.1288,-10.0082,0.0837,-10.6186
0.4343,0.1283,-10.0082,0.0824,-10.6186
0.4347,0.1278,-10.0082,0.0810,-10.6187
0.4351,0.1273,-10.0082,0.0795,-10.6187
0.4355,0.1268,-10.0082,0.0780,-10.6187
0.4359,0.1263,-10.0083,0.0764,-10.6187
0.4363,0.1258,-10.0083,0.0749,-10.6187
0.4367,0.1253,-10.0083,0.0734,-10.6187
0.4371,0.1248,-10.0083,0.0720,-10.6187
0.4375,0.1243,-10.0083,0.0706,-10.6187
0.4379,0.1238,-10.0083,0.0694,-10.6186
0.4383,0.1234,-10.0083,0.0684,-10.6186
0.4386,0.1229,-10.0083,0.0674,-10.6186
0.4390,0.1224,-10.0083,0.0666,-10.6186
0.4394,0.1219,-10.0084,0.0660,-10.6185
0.4398,0.1214,-10.0084,0.0656,-10.6185
0.4402,0.1210,-10.0084,0.0653,-10.6185
0.4406,0.1205,-10.0084,0.0652,-10.6184
0.4418,0.1191,-10.0084,0.0657,-10.6183
0.4426,0.1181,-10.0085,0.0667,-10.6183
0.4434,0.1172,-10.0085,0.0680,-10.6183
0.4437,0.1167,-10.0085,0.0688,-10.6183
0.4441,0.1163,-10.0085,0.0695,-10.6183
0.4445,0.1158,-10.0085,0.0703,-10.6183
0.4449,0.1154,-10.0085,0.0711,-10.6183
0.4453,0.1149,-10.0085,0.0717,-10.6183
0.4457,0.1145,-10.0085,0.0723,-10.6183
0.4461,0.1140,-10.0085,0.0728,-10.6183
0.4469,0.1131,-10.0086,0.0734,-10.6184
0.4477,0.1122,-10.0086,0.0733,-10.6185
0.4481,0.1118,-10.0086,0.0729,-10.6185
0.4485,0.1113,-10.0086,0.0724,-10.6186
0.4492,0.1105,-10.0086,0.0709,-10.6187
0.4496,0.1100,-10.0086,0.0700,-10.6187
0.4500,0.1096,-10.0086,0.0689,-10.6187
0.4504,0.1092,-10.0087,0.0677,-10.6187
0.4508,0.1087,-10.0087,0.0665,-10.6188
0.4512,0.1083,-10.0087,0.0652,-10.6188
0.4516,0.1079,-10.0087,0.0639,-10.6188
0.4520,0.1075,-10.0087,0.0626,-10.6188
0.4524,0.1070,-10.0087,0.0613,-10.6188
0.4528,0.1066,-10.0087,0.0602,-10.6188
0.4532,0.1062,-10.0087,0.0590,-10.6187
0.4536,0.1058,-10.0087,0.0580,-10.6187
0.4540,0.1054,-10.0087,0.0571,-10.6187
0.4544,0.1050,-10.0087,0.0564,-10.6187
0.4551,0.1041,-10.0088,0.0552,-10.6186
0.4559,0.1033,-10.0088,0.0546,-10.6186
0.4563,0.1029,-10.0088,0.0545,-10.6186
0.4567,0.1025,-10.0088,0.0545,-10.6185
0.4571,0.1021,-10.0088,0.0546,-10.6185
0.4579,0.1013,-10.0088,0.0553,-10.6185
0.4583,0.1009,-10.0088,0.0557,-10.6185
0.4587,0.1005,-10.0088,0.0563,-10.6185
0.4591,0.1001,-10.0088,0.0568,-10.6185
0.4599,0.0993,-10.0089,0.0581,-10.6185
0.4602,0.0989,-10.0089,0.0588,-10.6185
0.4610,0.0981,-10.0089,0.0600,-10.6185
0.4618,0.0974,-10.0089,0.0609,-10.6185
0.4630,0.0962,-10.0089,0.0613,-10.6186
0.4638,0.0955,-10.0089,0.0610,-10.6187
0.4646,0.0947,-10.0089,0.0600,-10.6187
0.4650,0.0944,-10.0090,0.0593,-10.6187
0.4653,0.0940,-10.0090,0.0585,-10.6188
0.4661,0.0932,-10.0090,0.0566,-10.6188
0.4665,0.0929,-10.0090,0.0555,-10.6188
0.4669,0.0925,-10.0090,0.0545,-10.6188
0.4673,0.0921,-10.0090,0.0534,-10.6188
0.4677,0.0918,-10.0090,0.0523,-10.6188
0.4681,0.0914,-10.0090,0.0513,-10.6188
0.4685,0.0911,-10.0090,0.0503,-10.6188
0.4689,0.0907,-10.0090,0.0493,-10.6188
0.4693,0.0904,-10.0090,0.0485,-10.6188
0.4697,0.0900,-10.0090,0.0477,-10.6188
0.4701,0.0896,-10.0090,0.0471,-10.6188
0.4705,0.0893,-10.0090,0.0466,-10.6187
0.4708,0.0889,-10.0091,0.0461,-10.6187
0.4716,0.0882,-10.0091,0.0456,-10.6187
0.4728,0.0872,-10.0091,0.0457,-10.6186
0.4740,0.0862,-10.0091,0.0466,-10.6186
0.4748,0.0855,-10.0091,0.0475,-10.6186
0.4756,0.0848,-10.0091,0.0486,-10.6186
0.4760,0.0845,-10.0091,0.0491,-10.6186
0.4763,0.0842,-10.0091,0.0496,-10.6186
0.4771,0.0835,-10.0091,0.0505,-10.6186
0.4775,0.0832,-10.0092,0.0509,-10.6186
0.4787,0.0822,-10.0092,0.0513,-10.6187
0.4799,0.0812,-10.0092,0.0506,-10.6188
0.4803,0.0809,-10.0092,0.0501,-10.6188
0.4811,0.0803,-10.0092,0.0489,-10.6188
0.4814,0.0800,-10.0092,0.0481,-10.6188
0.4818,0.0796,-10.0092,0.0473,-10.6188
0.4822,0.0793,-10.0092,0.0464,-10.6188
0.4830,0.0787,-10.0092,0.0446,-10.6188
0.4834,0.0784,-10.0092,0.0437,-10.6188
0.4838,0.0781,-10.0092,0.0428,-10.6188
0.4842,0.0778,-10.0092,0.0420,-10.6188
0.4846,0.0775,-10.0092,0.0412,-10.6188
0.4854,0.0769,-10.0093,0.0399,-10.6188
0.4858,0.0766,-10.0093,0.0394,-10.6188
0.4862,0.0763,-10.0093,0.0389,-10.6188
0.4869,0.0757,-10.0093,0.0383,-10.6188
0.4873,0.0754,-10.0093,0.0381,-10.6188
0.4885,0.0745,-10.0093,0.0382,-10.6187
0.4893,0.0739,-10.0093,0.0386,-10.6187
0.4901,0.0733,-10.0093,0.0393,-10.6187
0.4905,0.0730,-10.0093,0.0397,-10.6187
0.4913,0.0725,-10.0093,0.0406,-10.6187
0.4924,0.0716,-10.0093,0.0419,-10.6187
0.4928,0.0713,-10.0093,0.0422,-10.6187
0.4932,0.0710,-10.0093,0.0425,-10.6187
0.4940,0.0705,-10.0093,0.0428,-10.6187
0.4956,0.0694,-10.0094,0.0423,-10.6188
0.4964,0.0688,-10.0094,0.0414,-10.6188
0.4972,0.0683,-10.0094,0.0402,-10.6188
0.4979,0.0678,-10.0094,0.0388,-10.6189
0.4983,0.0675,-10.0094,0.0380,-10.6189
0.4987,0.0672,-10.0094,0.0373,-10.6189
0.4995,0.0667,-10.0094,0.0358,-10.6189
0.4999,0.0664,-10.0094,0.0351,-10.6189
0.5003,0.0662,-10.0094,0.0345,-10.6189
0.5011,0.0657,-10.0094,0.0334,-10.6188
0.5015,0.0654,-10.0094,0.0329,-10.6188
0.5023,0.0649,-10.0094,0.0322,-10.6188
0.5030,0.0644,-10.0094,0.0319,-10.6188
0.5046,0.0634,-10.0094,0.0320,-10.6188
0.5054,0.0629,-10.0095,0.0325,-10.6188
0.5062,0.0624,-10.0095,0.0332,-10.6188
0.5066,0.0621,-10.0095,0.0336,-10.6188
0.5078,0.0614,-10.0095,0.0347,-10.6188
0.5089,0.0607,-10.0095,0.0355,-10.6188
0.5093,0.0604,-10.0095,0.0357,-10.6188
0.5109,0.0595,-10.0095,0.0356,-10.6188
0.5113,0.0593,-10.0095,0.0353,-10.6188
0.5121,0.0588,-10.0095,0.0346,-10.6189
0.5125,0.0586,-10.0095,0.0341,-10.6189
0.5129,0.0583,-10.0095,0.0336,-10.6189
0.5133,0.0581,-10.0095,0.0330,-10.6189
0.5137,0.0579,-10.0095,0.0324,-10.6189
0.5144,0.0574,-10.0095,0.0312,-10.6189
0.5152,0.0570,-10.0095,0.0299,-10.6189
0.5156,0.0567,-10.0095,0.0293,-10.6189
0.5164,0.0563,-10.0095,0.0283,-10.6189
0.5172,0.0559,-10.0095,0.0275,-10.6189
0.5180,0.0554,-10.0095,0.0269,-10.6189
0.5199,0.0543,-10.0096,0.0267,-10.6188
0.5215,0.0535,-10.0096,0.0274,-10.6188
0.5219,0.0533,-10.0096,0.0277,-10.6188
0.5231,0.0526,-10.0096,0.0287,-10.6188
0.5235,0.0524,-10.0096,0.0290,-10.6188
0.5246,0.0518,-10.0096,0.0297,-10.6188
0.5254,0.0514,-10.0096,0.0299,-10.6188
0.5274,0.0504,-10.0096,0.0293,-10.6189
0.5286,0.0498,-10.0096,0.0281,-10.6189
0.5294,0.0494,-10.0096,0.0271,-10.6189
0.5301,0.0490,-10.0096,0.0260,-10.6189
0.5309,0.0487,-10.0096,0.0250,-10.6189
0.5313,0.0485,-10.0096,0.0245,-10.6189
0.5317,0.0483,-10.0096,0.0241,-10.6189
0.5325,0.0479,-10.0096,0.0233,-10.6189
0.5337,0.0473,-10.0096,0.0225,-10.6189
0.5341,0.0471,-10.0096,0.0223,-10.6189
0.5356,0.0464,-10.0096,0.0223,-10.6189
0.5364,0.0460,-10.0096,0.0225,-10.6188
0.5380,0.0453,-10.0096,0.0234,-10.6188
0.5384,0.0451,-10.0096,0.0237,-10.6188
0.5400,0.0444,-10.0096,0.0247,-10.6188
0.5423,0.0434,-10.0097,0.0249,-10.6189
0.5431,0.0431,-10.0097,0.0245,-10.6189
0.5443,0.0426,-10.0097,0.0235,-10.6189
0.5447,0.0424,-10.0097,0.0231,-10.6189
0.5455,0.0421,-10.0097,0.0222,-10.6189
0.5462,0.0417,-10.0097,0.0213,-10.6189
0.5470,0.0414,-10.0097,0.0205,-10.6189
0.5474,0.0412,-10.0097,0.0201,-10.6189
0.5482,0.0409,-10.0097,0.0195,-10.6189
0.5494,0.0404,-10.0097,0.0188,-10.6189
0.5517,0.0395,-10.0097,0.0187,-10.6189
0.5537,0.0387,-10.0097,0.0196,-10.6189
0.5545,0.0384,-10.0097,0.0200,-10.6189
0.5557,0.0380,-10.0097,0.0206,-10.6189
0.5572,0.0374,-10.0097,0.0209,-10.6189
0.5588,0.0368,-10.0097,0.0204,-10.6189
0.5596,0.0365,-10.0097,0.0199,-10.6189
0.5604,0.0362,-10.0097,0.0193,-10.6189
0.5616,0.0358,-10.0097,0.0182,-10.6189
0.5623,0.0355,-10.0097,0.0175,-10.6189
0.5639,0.0349,-10.0097,0.0163,-10.6189
0.5655,0.0344,-10.0097,0.0156,-10.6189
0.5682,0.0335,-10.0097,0.0159,-10.6189
0.5698,0.0329,-10.0097,0.0166,-10.6189
0.5714,0.0324,-10.0097,0.0172,-10.6189
0.5745,0.0314,-10.0097,0.0171,-10.6189
0.5757,0.0310,-10.0098,0.0164,-10.6189
0.5773,0.0306,-10.0098,0.0152,-10.6189
0.5777,0.0304,-10.0098,0.0149,-10.6189
0.5784,0.0302,-10.0098,0.0143,-10.6189
0.5800,0.0297,-10.0098,0.0134,-10.6189
0.5808,0.0295,-10.0098,0.0131,-10.6189
0.5843,0.0285,-10.0098,0.0134,-10.6189
0.5847,0.0284,-10.0098,0.0135,-10.6189
0.5879,0.0275,-10.0098,0.0146,-10.6189
0.5898,0.0269,-10.0098,0.0144,-10.6189
0.5918,0.0264,-10.0098,0.0135,-10.6189
0.5934,0.0260,-10.0098,0.0125,-10.6189
0.5953,0.0255,-10.0098,0.0114,-10.6189
0.5997,0.0244,-10.0098,0.0111,-10.6189
0.6012,0.0240,-10.0098,0.0116,-10.6189
0.6036,0.0235,-10.0098,0.0122,-10.6189
0.6071,0.0226,-10.0098,0.0115,-10.6189
0.6079,0.0225,-10.0098,0.0111,-10.6189
0.6091,0.0222,-10.0098,0.0104,-10.6189
0.6114,0.0217,-10.0098,0.0094,-10.6189
0.6126,0.0214,-10.0098,0.0091,-10.6189
0.6165,0.0206,-10.0098,0.0096,-10.6189
0.6173,0.0204,-10.0098,0.0098,-10.6189
0.6220,0.0195,-10.0098,0.0099,-10.6189
0.6232,0.0193,-10.0098,0.0094,-10.6189
0.6256,0.0188,-10.0098,0.0084,-10.6189
0.6275,0.0184,-10.0098,0.0077,-10.6189
0.6330,0.0175,-10.0098,0.0082,-10.6189
0.6354,0.0170,-10.0098,0.0085,-10.6189
0.6389,0.0165,-10.0098,0.0079,-10.6189
0.6401,0.0163,-10.0098,0.0074,-10.6189
0.6432,0.0158,-10.0098,0.0065,-10.6189
0.6452,0.0154,-10.0098,0.0063,-10.6189
0.6472,0.0151,-10.0098,0.0065,-10.6189
0.6519,0.0144,-10.0098,0.0071,-10.6189
0.6550,0.0140,-10.0098,0.0065,-10.6189
0.6586,0.0135,-10.0098,0.0055,-10.6189
0.6589,0.0135,-10.0098,0.0054,-10.6189
0.6633,0.0129,-10.0098,0.0055,-10.6189
0.6664,0.0125,-10.0098,0.0059,-10.6189
0.6703,0.0120,-10.0098,0.0055,-10.6189
0.6747,0.0115,-10.0098,0.0045,-10.6189
0.6750,0.0114,-10.0098,0.0045,-10.6189
0.6837,0.0105,-10.0098,0.0049,-10.6189
0.6868,0.0102,-10.0098,0.0044,-10.6189
0.6939,0.0095,-10.0098,0.0038,-10.6189
0.7037,0.0086,-10.0098,0.0035,-10.6189
0.7049,0.0085,-10.0098,0.0033,-10.6189
0.7175,0.0075,-10.0098,0.0032,-10.6189
0.7316,0.0065,-10.0098,0.0028,-10.6189
0.7347,0.0063,-10.0098,0.0025,-10.6189
0.7481,0.0055,-10.0098,0.0023,-10.6189
0.7681,0.0045,-10.0098,0.0016,-10.6189
0.7815,0.0039,-10.0098,0.0015,-10.6189
0.7933,0.0035,-10.0098,0.0014,-10.6189
0.8266,0.0025,-10.0098,0.0009,-10.6189
0.8761,0.0015,-10.0098,0.0005,-10.6189
0.8777,0.0015,-10.0098,0.0005,-10.6189
0.9872,0.0005,-10.0098,0.0001,-10.6189
0.9998,0.0004,-10.0098,0.0001,-10.6189


==> simdata/works_quad2_3.csv <==
# simulation export from CQuadraticAdaptationLaw:works_quad2_3
# file "works_quad2_3.csv"
# a = 10, b = -2
# omega = 400
# c0 = -5, c1 = -5.5
#


t,lbs.y,lbs.k,es.y,es.k
0.0000,5.0000,-10.0000,5.0000,-10.0000
0.0004,4.9804,-10.0196,4.9804,-9.8037
0.0008,4.9607,-10.0391,4.9738,-9.6112
0.0012,4.9411,-10.0584,4.9799,-9.4264
0.0016,4.9215,-10.0776,4.9981,-9.2529
0.0020,4.9018,-10.0966,5.0276,-9.0942
0.0024,4.8822,-10.1155,5.0673,-8.9538
0.0027,4.8626,-10.1342,5.1159,-8.8353
0.0031,4.8430,-10.1528,5.1721,-8.7419
0.0035,4.8234,-10.1712,5.2342,-8.6770
0.0039,4.8038,-10.1895,5.3003,-8.6433
0.0043,4.7842,-10.2076,5.3684,-8.6433
0.0047,4.7647,-10.2256,5.4363,-8.6788
0.0051,4.7451,-10.2434,5.5018,-8.7505
0.0055,4.7256,-10.2611,5.5626,-8.8584
0.0059,4.7060,-10.2787,5.6164,-9.0013
0.0063,4.6865,-10.2960,5.6612,-9.1764
0.0067,4.6670,-10.3133,5.6949,-9.3801
0.0071,4.6476,-10.3304,5.7159,-9.6070
0.0075,4.6281,-10.3474,5.7229,-9.8511
0.0079,4.6087,-10.3642,5.7152,-10.1051
0.0082,4.5892,-10.3809,5.6923,-10.3617
0.0086,4.5699,-10.3974,5.6543,-10.6130
0.0090,4.5505,-10.4138,5.6020,-10.8518
0.0094,4.5311,-10.4301,5.5363,-11.0715
0.0098,4.5118,-10.4462,5.4587,-11.2662
0.0102,4.4925,-10.4622,5.3713,-11.4317
0.0106,4.4732,-10.4780,5.2759,-11.5649
0.0110,4.4540,-10.4938,5.1748,-11.6641
0.0114,4.4348,-10.5093,5.0704,-11.7291
0.0118,4.4156,-10.5248,4.9650,-11.7607
0.0122,4.3964,-10.5401,4.8606,-11.7607
0.0126,4.3773,-10.5553,4.7594,-11.7317
0.0130,4.3582,-10.5703,4.6631,-11.6767
0.0134,4.3391,-10.5852,4.5734,-11.5992
0.0137,4.3201,-10.6000,4.4916,-11.5026
0.0141,4.3011,-10.6147,4.4188,-11.3906
0.0145,4.2821,-10.6292,4.3558,-11.2665
0.0149,4.2632,-10.6436,4.3033,-11.1337
0.0153,4.2443,-10.6579,4.2617,-10.9954
0.0157,4.2254,-10.6720,4.2311,-10.8545
0.0161,4.2066,-10.6861,4.2117,-10.7139
0.0165,4.1878,-10.7000,4.2031,-10.5763
0.0169,4.1691,-10.7137,4.2051,-10.4444
0.0173,4.1504,-10.7274,4.2171,-10.3206
0.0177,4.1317,-10.7409,4.2384,-10.2076
0.0181,4.1131,-10.7543,4.2682,-10.1079
0.0185,4.0945,-10.7676,4.3053,-10.0238
0.0188,4.0759,-10.7808,4.3486,-9.9577
0.0192,4.0574,-10.7938,4.3966,-9.9118
0.0196,4.0390,-10.8068,4.4478,-9.8880
0.0200,4.0205,-10.8196,4.5006,-9.8880
0.0204,4.0022,-10.8323,4.5532,-9.9129
0.0208,3.9838,-10.8448,4.6036,-9.9632
0.0212,3.9655,-10.8573,4.6501,-10.0388
0.0216,3.9473,-10.8697,4.6908,-10.1386
0.0220,3.9291,-10.8819,4.7240,-10.2608
0.0224,3.9110,-10.8940,4.7481,-10.4026
0.0228,3.8929,-10.9060,4.7618,-10.5604
0.0232,3.8748,-10.9179,4.7641,-10.7297
0.0236,3.8568,-10.9297,4.7544,-10.9058
0.0240,3.8388,-10.9414,4.7323,-11.0833
0.0243,3.8209,-10.9530,4.6981,-11.2571
0.0247,3.8030,-10.9645,4.6522,-11.4219
0.0251,3.7852,-10.9758,4.5956,-11.5734
0.0255,3.7675,-10.9871,4.5294,-11.7076
0.0259,3.7497,-10.9982,4.4552,-11.8215
0.0263,3.7321,-11.0093,4.3747,-11.9131
0.0267,3.7145,-11.0202,4.2898,-11.9814
0.0271,3.6969,-11.0310,4.2022,-12.0260
0.0275,3.6794,-11.0418,4.1138,-12.0477
0.0279,3.6619,-11.0524,4.0264,-12.0477
0.0283,3.6445,-11.0629,3.9416,-12.0278
0.0287,3.6272,-11.0734,3.8610,-11.9901
0.0291,3.6099,-11.0837,3.7857,-11.9370
0.0295,3.5926,-11.0939,3.7170,-11.8708
0.0298,3.5754,-11.1041,3.6557,-11.7941
0.0302,3.5583,-11.1141,3.6024,-11.7092
0.0306,3.5412,-11.1241,3.5577,-11.6183
0.0310,3.5242,-11.1339,3.5220,-11.5238
0.0314,3.5072,-11.1437,3.4953,-11.4276
0.0318,3.4903,-11.1533,3.4776,-11.3316
0.0322,3.4734,-11.1629,3.4689,-11.2378
0.0326,3.4566,-11.1724,3.4687,-11.1479
0.0330,3.4398,-11.1817,3.4767,-11.0637
0.0334,3.4231,-11.1910,3.4923,-10.9869
0.0338,3.4065,-11.2002,3.5146,-10.9192
0.0342,3.3899,-11.2094,3.5429,-10.8622
0.0346,3.3734,-11.2184,3.5762,-10.8174
0.0350,3.3569,-11.2273,3.6133,-10.7864
0.0353,3.3405,-11.2362,3.6529,-10.7703
0.0357,3.3241,-11.2449,3.6938,-10.7703
0.0361,3.3078,-11.2536,3.7343,-10.7871
0.0365,3.2916,-11.2622,3.7732,-10.8209
0.0369,3.2754,-11.2707,3.8087,-10.8717
0.0373,3.2592,-11.2791,3.8395,-10.9387
0.0377,3.2432,-11.2875,3.8643,-11.0205
0.0381,3.2272,-11.2957,3.8817,-11.1154
0.0385,3.2112,-11.3039,3.8907,-11.2209
0.0389,3.1953,-11.3120,3.8906,-11.3339
0.0393,3.1795,-11.3200,3.8808,-11.4514
0.0397,3.1637,-11.3280,3.8611,-11.5696
0.0401,3.1479,-11.3358,3.8317,-11.6853
0.0404,3.1323,-11.3436,3.7930,-11.7950
0.0408,3.1167,-11.3513,3.7457,-11.8956
0.0412,3.1011,-11.3590,3.6909,-11.9848
0.0416,3.0856,-11.3665,3.6296,-12.0604
0.0420,3.0702,-11.3740,3.5634,-12.1213
0.0424,3.0548,-11.3814,3.4936,-12.1665
0.0428,3.0395,-11.3887,3.4217,-12.1962
0.0432,3.0243,-11.3960,3.3493,-12.2105
0.0436,3.0091,-11.4032,3.2777,-12.2105
0.0440,2.9940,-11.4103,3.2083,-12.1973
0.0444,2.9789,-11.4173,3.1422,-12.1724
0.0448,2.9639,-11.4243,3.0805,-12.1372
0.0452,2.9489,-11.4312,3.0241,-12.0933
0.0456,2.9340,-11.4380,2.9737,-12.0426
0.0459,2.9192,-11.4448,2.9298,-11.9864
0.0463,2.9044,-11.4515,2.8928,-11.9263
0.0467,2.8897,-11.4581,2.8630,-11.8638
0.0471,2.8750,-11.4647,2.8406,-11.8002
0.0475,2.8604,-11.4711,2.8254,-11.7368
0.0479,2.8459,-11.4776,2.8174,-11.6749
0.0483,2.8314,-11.4839,2.8163,-11.6156
0.0487,2.8170,-11.4902,2.8217,-11.5601
0.0491,2.8026,-11.4965,2.8333,-11.5095
0.0495,2.7883,-11.5026,2.8502,-11.4649
0.0499,2.7741,-11.5087,2.8720,-11.4274
0.0503,2.7599,-11.5148,2.8977,-11.3980
0.0507,2.7458,-11.5208,2.9264,-11.3776
0.0511,2.7317,-11.5267,2.9572,-11.3671
0.0514,2.7177,-11.5325,2.9888,-11.3671
0.0518,2.7038,-11.5383,3.0203,-11.3781
0.0522,2.6899,-11.5441,3.0502,-11.4002
0.0526,2.6761,-11.5498,3.0776,-11.4334
0.0530,2.6623,-11.5554,3.1012,-11.4771
0.0534,2.6486,-11.5610,3.1198,-11.5305
0.0538,2.6350,-11.5665,3.1326,-11.5924
0.0542,2.6214,-11.5719,3.1388,-11.6611
0.0546,2.6078,-11.5773,3.1376,-11.7347
0.0550,2.5944,-11.5827,3.1287,-11.8110
0.0554,2.5810,-11.5879,3.1119,-11.8879
0.0558,2.5676,-11.5932,3.0875,-11.9630
0.0562,2.5543,-11.5984,3.0556,-12.0342
0.0565,2.5411,-11.6035,3.0169,-12.0996
0.0569,2.5279,-11.6086,2.9722,-12.1574
0.0573,2.5148,-11.6136,2.9225,-12.2065
0.0577,2.5017,-11.6185,2.8688,-12.2459
0.0581,2.4887,-11.6235,2.8124,-12.2752
0.0585,2.4758,-11.6283,2.7543,-12.2944
0.0589,2.4629,-11.6331,2.6958,-12.3038
0.0593,2.4500,-11.6379,2.6380,-12.3038
0.0597,2.4373,-11.6426,2.5819,-12.2952
0.0601,2.4245,-11.6473,2.5285,-12.2790
0.0605,2.4119,-11.6519,2.4787,-12.2562
0.0609,2.3993,-11.6565,2.4331,-12.2279
0.0613,2.3867,-11.6610,2.3922,-12.1950
0.0617,2.3743,-11.6655,2.3566,-12.1586
0.0620,2.3618,-11.6699,2.3266,-12.1198
0.0624,2.3495,-11.6743,2.3023,-12.0793
0.0628,2.3371,-11.6786,2.2838,-12.0382
0.0632,2.3249,-11.6829,2.2712,-11.9972
0.0636,2.3127,-11.6871,2.2643,-11.9572
0.0640,2.3005,-11.6913,2.2629,-11.9189
0.0644,2.2884,-11.6955,2.2667,-11.8831
0.0648,2.2764,-11.6996,2.2754,-11.8505
0.0652,2.2644,-11.7037,2.2884,-11.8217
0.0656,2.2525,-11.7077,2.3053,-11.7975
0.0660,2.2406,-11.7117,2.3252,-11.7786
0.0664,2.2288,-11.7156,2.3476,-11.7655
0.0668,2.2171,-11.7195,2.3715,-11.7587
0.0672,2.2054,-11.7234,2.3962,-11.7587
0.0675,2.1937,-11.7272,2.4207,-11.7657
0.0679,2.1821,-11.7310,2.4440,-11.7800
0.0683,2.1706,-11.7347,2.4651,-11.8013
0.0687,2.1591,-11.7384,2.4833,-11.8293
0.0691,2.1477,-11.7421,2.4976,-11.8636
0.0695,2.1363,-11.7457,2.5072,-11.9032
0.0699,2.1250,-11.7493,2.5114,-11.9472
0.0703,2.1137,-11.7529,2.5099,-11.9943
0.0707,2.1025,-11.7564,2.5023,-12.0432
0.0711,2.0914,-11.7598,2.4885,-12.0923
0.0715,2.0803,-11.7633,2.4685,-12.1404
0.0719,2.0692,-11.7667,2.4427,-12.1859
0.0723,2.0582,-11.7700,2.4115,-12.2276
0.0726,2.0473,-11.7734,2.3755,-12.2646
0.0730,2.0364,-11.7766,2.3356,-12.2959
0.0734,2.0255,-11.7799,2.2925,-12.3211
0.0738,2.0148,-11.7831,2.2472,-12.3399
0.0742,2.0040,-11.7863,2.2007,-12.3521
0.0746,1.9933,-11.7895,2.1539,-12.3581
0.0750,1.9827,-11.7926,2.1076,-12.3581
0.0754,1.9721,-11.7957,2.0627,-12.3526
0.0758,1.9616,-11.7987,2.0200,-12.3423
0.0762,1.9511,-11.8018,1.9801,-12.3277
0.0766,1.9407,-11.8047,1.9435,-12.3096
0.0770,1.9303,-11.8077,1.9108,-12.2887
0.0774,1.9200,-11.8106,1.8822,-12.2655
0.0778,1.9098,-11.8135,1.8580,-12.2407
0.0781,1.8995,-11.8164,1.8384,-12.2149
0.0785,1.8894,-11.8192,1.8235,-12.1887
0.0789,1.8792,-11.8220,1.8132,-12.1625
0.0793,1.8692,-11.8248,1.8075,-12.1370
0.0797,1.8592,-11.8275,1.8061,-12.1126
0.0801,1.8492,-11.8303,1.8089,-12.0898
0.0805,1.8393,-11.8329,1.8155,-12.0690
0.0809,1.8294,-11.8356,1.8256,-12.0507
0.0813,1.8196,-11.8382,1.8387,-12.0353
0.0817,1.8098,-11.8408,1.8543,-12.0233
0.0821,1.8001,-11.8434,1.8717,-12.0149
0.0825,1.7904,-11.8459,1.8905,-12.0106
0.0829,1.7808,-11.8485,1.9097,-12.0106
0.0833,1.7712,-11.8510,1.9289,-12.0151
0.0836,1.7617,-11.8534,1.9471,-12.0241
0.0840,1.7522,-11.8559,1.9636,-12.0377
0.0844,1.7428,-11.8583,1.9777,-12.0555
0.0848,1.7334,-11.8607,1.9887,-12.0772
0.0852,1.7240,-11.8630,1.9960,-12.1023
0.0856,1.7147,-11.8653,1.9991,-12.1302
0.0860,1.7055,-11.8677,1.9976,-12.1600
0.0864,1.6963,-11.8699,1.9913,-12.1910
0.0868,1.6871,-11.8722,1.9800,-12.2221
0.0872,1.6780,-11.8744,1.9639,-12.2525
0.0876,1.6690,-11.8766,1.9432,-12.2814
0.0880,1.6600,-11.8788,1.9182,-12.3078
0.0884,1.6510,-11.8810,1.8895,-12.3312
0.0887,1.6421,-11.8831,1.8576,-12.3510
0.0891,1.6332,-11.8853,1.8233,-12.3669
0.0895,1.6244,-11.8874,1.7872,-12.3788
0.0899,1.6156,-11.8894,1.7502,-12.3865
0.0903,1.6068,-11.8915,1.7129,-12.3903
0.0907,1.5981,-11.8935,1.6760,-12.3903
0.0911,1.5895,-11.8955,1.6403,-12.3868
0.0915,1.5809,-11.8975,1.6063,-12.3803
0.0919,1.5723,-11.8995,1.5745,-12.3711
0.0923,1.5638,-11.9014,1.5454,-12.3597
0.0927,1.5553,-11.9033,1.5193,-12.3464
0.0931,1.5469,-11.9052,1.4965,-12.3317
0.0935,1.5385,-11.9071,1.4772,-12.3161
0.0939,1.5301,-11.9090,1.4615,-12.2998
0.0942,1.5218,-11.9108,1.4496,-12.2832
0.0946,1.5136,-11.9126,1.4413,-12.2667
0.0950,1.5054,-11.9144,1.4366,-12.2506
0.0954,1.4972,-11.9162,1.4354,-12.2352
0.0958,1.4891,-11.9180,1.4374,-12.2207
0.0962,1.4810,-11.9197,1.4426,-12.2076
0.0966,1.4729,-11.9214,1.4504,-12.1961
0.0970,1.4649,-11.9231,1.4607,-12.1863
0.0974,1.4569,-11.9248,1.4729,-12.1787
0.0978,1.4490,-11.9265,1.4866,-12.1735
0.0982,1.4411,-11.9281,1.5012,-12.1708
0.0986,1.4333,-11.9298,1.5164,-12.1708
0.0990,1.4255,-11.9314,1.5314,-12.1736
0.0994,1.4177,-11.9330,1.5456,-12.1793
0.0997,1.4100,-11.9345,1.5585,-12.1878
0.1001,1.4023,-11.9361,1.5695,-12.1990
0.1005,1.3947,-11.9376,1.5781,-12.2127
0.1009,1.3871,-11.9392,1.5837,-12.2285
0.1013,1.3795,-11.9407,1.5860,-12.2461
0.1017,1.3720,-11.9422,1.5847,-12.2649
0.1021,1.3645,-11.9437,1.5795,-12.2843
0.1025,1.3571,-11.9451,1.5705,-12.3039
0.1029,1.3497,-11.9466,1.5576,-12.3231
0.1033,1.3423,-11.9480,1.5411,-12.3412
0.1037,1.3350,-11.9494,1.5212,-12.3578
0.1041,1.3277,-11.9508,1.4984,-12.3725
0.1045,1.3205,-11.9522,1.4731,-12.3850
0.1049,1.3133,-11.9536,1.4458,-12.3950
0.1052,1.3061,-11.9549,1.4172,-12.4024
0.1056,1.2989,-11.9563,1.3878,-12.4073
0.1060,1.2919,-11.9576,1.3582,-12.4097
0.1064,1.2848,-11.9589,1.3289,-12.4097
0.1068,1.2778,-11.9602,1.3006,-12.4075
0.1072,1.2708,-11.9615,1.2736,-12.4034
0.1076,1.2638,-11.9627,1.2484,-12.3976
0.1080,1.2569,-11.9640,1.2252,-12.3904
0.1084,1.2501,-11.9652,1.2045,-12.3821
0.1088,1.2432,-11.9665,1.1864,-12.3729
0.1092,1.2364,-11.9677,1.1711,-12.3630
0.1096,1.2296,-11.9689,1.1586,-12.3528
0.1100,1.2229,-11.9701,1.1491,-12.3424
0.1103,1.2162,-11.9712,1.1425,-12.3320
0.1107,1.2096,-11.9724,1.1387,-12.3219
0.1111,1.2029,-11.9736,1.1377,-12.3122
0.1115,1.1963,-11.9747,1.1393,-12.3031
0.1119,1.1898,-11.9758,1.1432,-12.2949
0.1123,1.1833,-11.9769,1.1494,-12.2876
0.1127,1.1768,-11.9780,1.1574,-12.2815
0.1131,1.1703,-11.9791,1.1670,-12.2768
0.1135,1.1639,-11.9802,1.1778,-12.2734
0.1139,1.1575,-11.9813,1.1893,-12.2717
0.1143,1.1512,-11.9823,1.2012,-12.2717
0.1147,1.1449,-11.9834,1.2130,-12.2735
0.1151,1.1386,-11.9844,1.2242,-12.2771
0.1155,1.1324,-11.9854,1.2343,-12.2824
0.1158,1.1261,-11.9864,1.2429,-12.2895
0.1162,1.1200,-11.9874,1.2496,-12.2980
0.1166,1.1138,-11.9884,1.2540,-12.3080
0.1170,1.1077,-11.9894,1.2557,-12.3190
0.1174,1.1016,-11.9903,1.2546,-12.3307
0.1178,1.0956,-11.9913,1.2505,-12.3430
0.1182,1.0896,-11.9922,1.2433,-12.3552
0.1186,1.0836,-11.9932,1.2330,-12.3672
0.1190,1.0776,-11.9941,1.2199,-12.3786
0.1194,1.0717,-11.9950,1.2041,-12.3890
0.1198,1.0658,-11.9959,1.1860,-12.3982
0.1202,1.0600,-11.9968,1.1660,-12.4060
0.1206,1.0541,-11.9977,1.1444,-12.4123
0.1210,1.0483,-11.9985,1.1217,-12.4170
0.1213,1.0426,-11.9994,1.0984,-12.4200
0.1217,1.0369,-12.0003,1.0749,-12.4215
0.1221,1.0312,-12.0011,1.0518,-12.4215
0.1225,1.0255,-12.0019,1.0293,-12.4201
0.1229,1.0198,-12.0028,1.0080,-12.4176
0.1233,1.0142,-12.0036,0.9880,-12.4140
0.1237,1.0087,-12.0044,0.9697,-12.4094
0.1241,1.0031,-12.0052,0.9533,-12.4042
0.1245,0.9976,-12.0060,0.9389,-12.3985
0.1249,0.9921,-12.0068,0.9268,-12.3923
0.1253,0.9866,-12.0075,0.9169,-12.3859
0.1257,0.9812,-12.0083,0.9093,-12.3793
0.1261,0.9758,-12.0090,0.9041,-12.3729
0.1264,0.9704,-12.0098,0.9010,-12.3665
0.1268,0.9651,-12.0105,0.9002,-12.3604
0.1272,0.9598,-12.0113,0.9014,-12.3548
0.1276,0.9545,-12.0120,0.9045,-12.3496
0.1280,0.9492,-12.0127,0.9094,-12.3451
0.1284,0.9440,-12.0134,0.9157,-12.3413
0.1288,0.9388,-12.0141,0.9232,-12.3383
0.1292,0.9336,-12.0148,0.9317,-12.3362
0.1296,0.9285,-12.0155,0.9408,-12.3351
0.1300,0.9234,-12.0162,0.9501,-12.3351
0.1304,0.9183,-12.0168,0.9594,-12.3362
0.1308,0.9132,-12.0175,0.9682,-12.3385
0.1312,0.9082,-12.0182,0.9762,-12.3418
0.1316,0.9032,-12.0188,0.9829,-12.3462
0.1319,0.8982,-12.0194,0.9882,-12.3516
0.1323,0.8933,-12.0201,0.9916,-12.3578
0.1327,0.8883,-12.0207,0.9929,-12.3647
0.1331,0.8834,-12.0213,0.9920,-12.3720
0.1335,0.8786,-12.0219,0.9887,-12.3797
0.1339,0.8737,-12.0225,0.9830,-12.3873
0.1343,0.8689,-12.0231,0.9749,-12.3948
0.1347,0.8641,-12.0237,0.9645,-12.4019
0.1351,0.8593,-12.0243,0.9520,-12.4084
0.1355,0.8546,-12.0249,0.9377,-12.4142
0.1359,0.8499,-12.0255,0.9218,-12.4191
0.1363,0.8452,-12.0260,0.9047,-12.4230
0.1367,0.8405,-12.0266,0.8868,-12.4259
0.1371,0.8359,-12.0272,0.8683,-12.4278
0.1374,0.8313,-12.0277,0.8498,-12.4288
0.1378,0.8267,-12.0282,0.8315,-12.4288
0.1382,0.8221,-12.0288,0.8137,-12.4279
0.1386,0.8176,-12.0293,0.7968,-12.4263
0.1390,0.8131,-12.0298,0.7810,-12.4240
0.1394,0.8086,-12.0304,0.7666,-12.4212
0.1398,0.8041,-12.0309,0.7536,-12.4180
0.1402,0.7997,-12.0314,0.7422,-12.4144
0.1406,0.7953,-12.0319,0.7326,-12.4105
0.1410,0.7909,-12.0324,0.7248,-12.4065
0.1414,0.7865,-12.0329,0.7188,-12.4024
0.1418,0.7822,-12.0334,0.7146,-12.3984
0.1422,0.7778,-12.0338,0.7122,-12.3944
0.1425,0.7735,-12.0343,0.7115,-12.3906
0.1429,0.7693,-12.0348,0.7125,-12.3871
0.1433,0.7650,-12.0352,0.7149,-12.3838
0.1437,0.7608,-12.0357,0.7187,-12.3810
0.1441,0.7566,-12.0362,0.7237,-12.3786
0.1445,0.7524,-12.0366,0.7296,-12.3767
0.1449,0.7482,-12.0371,0.7363,-12.3755
0.1453,0.7441,-12.0375,0.7435,-12.3748
0.1457,0.7400,-12.0379,0.7508,-12.3748
0.1461,0.7359,-12.0384,0.7581,-12.3755
0.1465,0.7318,-12.0388,0.7651,-12.3769
0.1469,0.7278,-12.0392,0.7713,-12.3790
0.1473,0.7238,-12.0396,0.7767,-12.3817
0.1477,0.7198,-12.0400,0.7808,-12.3851
0.1480,0.7158,-12.0404,0.7835,-12.3889
0.1484,0.7118,-12.0408,0.7845,-12.3932
0.1488,0.7079,-12.0412,0.7838,-12.3978
0.1492,0.7040,-12.0416,0.7811,-12.4026
0.1496,0.7001,-12.0420,0.7766,-12.4074
0.1500,0.6962,-12.0424,0.7702,-12.4121
0.1504,0.6924,-12.0428,0.7620,-12.4165
0.1508,0.6885,-12.0432,0.7521,-12.4206
0.1512,0.6847,-12.0435,0.7408,-12.4241
0.1516,0.6809,-12.0439,0.7282,-12.4272
0.1520,0.6772,-12.0443,0.7147,-12.4296
0.1524,0.6734,-12.0446,0.7005,-12.4315
0.1528,0.6697,-12.0450,0.6860,-12.4327
0.1532,0.6660,-12.0453,0.6713,-12.4332
0.1535,0.6623,-12.0457,0.6569,-12.4332
0.1539,0.6586,-12.0460,0.6428,-12.4327
0.1543,0.6550,-12.0464,0.6295,-12.4317
0.1547,0.6514,-12.0467,0.6170,-12.4303
0.1551,0.6478,-12.0470,0.6056,-12.4285
0.1555,0.6442,-12.0474,0.5953,-12.4265
0.1559,0.6406,-12.0477,0.5863,-12.4242
0.1563,0.6371,-12.0480,0.5787,-12.4218
0.1567,0.6335,-12.0483,0.5725,-12.4193
0.1571,0.6300,-12.0487,0.5678,-12.4168
0.1575,0.6266,-12.0490,0.5645,-12.4143
0.1579,0.6231,-12.0493,0.5626,-12.4118
0.1583,0.6196,-12.0496,0.5621,-12.4094
0.1587,0.6162,-12.0499,0.5628,-12.4072
0.1590,0.6128,-12.0502,0.5647,-12.4052
0.1594,0.6094,-12.0505,0.5677,-12.4034
0.1598,0.6060,-12.0508,0.5716,-12.4019
0.1602,0.6027,-12.0511,0.5763,-12.4008
0.1606,0.5993,-12.0513,0.5815,-12.4000
0.1610,0.5960,-12.0516,0.5872,-12.3996
0.1614,0.5927,-12.0519,0.5930,-12.3996
0.1618,0.5894,-12.0522,0.5988,-12.4000
0.1622,0.5862,-12.0525,0.6042,-12.4009
0.1626,0.5829,-12.0527,0.6092,-12.4022
0.1630,0.5797,-12.0530,0.6134,-12.4039
0.1634,0.5765,-12.0533,0.6166,-12.4060
0.1638,0.5733,-12.0535,0.6187,-12.4084
0.1641,0.5701,-12.0538,0.6195,-12.4111
0.1645,0.5669,-12.0540,0.6189,-12.4139
0.1649,0.5638,-12.0543,0.6168,-12.4169
0.1653,0.5607,-12.0545,0.6133,-12.4199
0.1657,0.5576,-12.0548,0.6082,-12.4228
0.1661,0.5545,-12.0550,0.6017,-12.4256
0.1665,0.5514,-12.0553,0.5939,-12.4281
0.1669,0.5484,-12.0555,0.5849,-12.4303
0.1673,0.5453,-12.0557,0.5750,-12.4322
0.1677,0.5423,-12.0560,0.5644,-12.4338
0.1681,0.5393,-12.0562,0.5532,-12.4349
0.1685,0.5363,-12.0564,0.5417,-12.4356
0.1689,0.5333,-12.0567,0.5301,-12.4360
0.1693,0.5304,-12.0569,0.5187,-12.4360
0.1696,0.5274,-12.0571,0.5076,-12.4357
0.1700,0.5245,-12.0573,0.4971,-12.4350
0.1704,0.5216,-12.0575,0.4872,-12.4342
0.1708,0.5187,-12.0577,0.4782,-12.4331
0.1712,0.5158,-12.0580,0.4701,-12.4318
0.1716,0.5130,-12.0582,0.4630,-12.4304
0.1720,0.5101,-12.0584,0.4570,-12.4289
0.1724,0.5073,-12.0586,0.4521,-12.4273
0.1728,0.5045,-12.0588,0.4483,-12.4257
0.1732,0.5017,-12.0590,0.4457,-12.4242
0.1736,0.4989,-12.0592,0.4442,-12.4226
0.1740,0.4962,-12.0594,0.4438,-12.4212
0.1744,0.4934,-12.0596,0.4444,-12.4198
0.1748,0.4907,-12.0598,0.4459,-12.4185
0.1751,0.4879,-12.0599,0.4482,-12.4174
0.1755,0.4852,-12.0601,0.4513,-12.4165
0.1759,0.4825,-12.0603,0.4550,-12.4158
0.1763,0.4799,-12.0605,0.4592,-12.4153
0.1767,0.4772,-12.0607,0.4636,-12.4150
0.1771,0.4746,-12.0609,0.4682,-12.4150
0.1775,0.4719,-12.0610,0.4727,-12.4153
0.1779,0.4693,-12.0612,0.4770,-12.4158
0.1783,0.4667,-12.0614,0.4809,-12.4166
0.1787,0.4641,-12.0616,0.4842,-12.4177
0.1791,0.4615,-12.0617,0.4868,-12.4190
0.1795,0.4590,-12.0619,0.4885,-12.4205
0.1799,0.4564,-12.0621,0.4891,-12.4222
0.1802,0.4539,-12.0622,0.4886,-12.4240
0.1806,0.4514,-12.0624,0.4870,-12.4258
0.1810,0.4489,-12.0625,0.4841,-12.4277
0.1814,0.4464,-12.0627,0.4801,-12.4295
0.1818,0.4439,-12.0629,0.4750,-12.4312
0.1822,0.4415,-12.0630,0.4688,-12.4328
0.1826,0.4390,-12.0632,0.4618,-12.4342
0.1830,0.4366,-12.0633,0.4539,-12.4354
0.1834,0.4342,-12.0635,0.4455,-12.4363
0.1838,0.4317,-12.0636,0.4367,-12.4370
0.1842,0.4294,-12.0638,0.4276,-12.4375
0.1846,0.4270,-12.0639,0.4185,-12.4377
0.1850,0.4246,-12.0641,0.4094,-12.4377
0.1854,0.4222,-12.0642,0.4007,-12.4375
0.1857,0.4199,-12.0643,0.3924,-12.4371
0.1861,0.4176,-12.0645,0.3846,-12.4366
0.1865,0.4153,-12.0646,0.3775,-12.4359
0.1869,0.4130,-12.0647,0.3711,-12.4351
0.1873,0.4107,-12.0649,0.3655,-12.4342
0.1877,0.4084,-12.0650,0.3607,-12.4333
0.1881,0.4061,-12.0651,0.3569,-12.4323
0.1885,0.4039,-12.0653,0.3539,-12.4313
0.1889,0.4016,-12.0654,0.3518,-12.4303
0.1893,0.3994,-12.0655,0.3507,-12.4294
0.1897,0.3972,-12.0657,0.3503,-12.4285
0.1901,0.3950,-12.0658,0.3508,-12.4276
0.1905,0.3928,-12.0659,0.3520,-12.4268
0.1909,0.3906,-12.0660,0.3538,-12.4261
0.1912,0.3884,-12.0661,0.3563,-12.4256
0.1916,0.3863,-12.0663,0.3592,-12.4251
0.1920,0.3841,-12.0664,0.3624,-12.4248
0.1924,0.3820,-12.0665,0.3659,-12.4246
0.1928,0.3799,-12.0666,0.3696,-12.4246
0.1932,0.3778,-12.0667,0.3731,-12.4248
0.1936,0.3757,-12.0668,0.3765,-12.4251
0.1940,0.3736,-12.0669,0.3796,-12.4256
0.1944,0.3715,-12.0671,0.3822,-12.4263
0.1948,0.3695,-12.0672,0.3842,-12.4271
0.1952,0.3674,-12.0673,0.3855,-12.4281
0.1956,0.3654,-12.0674,0.3860,-12.4291
0.1960,0.3633,-12.0675,0.3857,-12.4302
0.1963,0.3613,-12.0676,0.3844,-12.4314
0.1967,0.3593,-12.0677,0.3821,-12.4325
0.1971,0.3573,-12.0678,0.3789,-12.4337
0.1975,0.3553,-12.0679,0.3749,-12.4347
0.1979,0.3534,-12.0680,0.3700,-12.4357
0.1983,0.3514,-12.0681,0.3645,-12.4366
0.1987,0.3495,-12.0682,0.3583,-12.4373
0.1991,0.3475,-12.0683,0.3516,-12.4379
0.1995,0.3456,-12.0684,0.3447,-12.4384
0.1999,0.3437,-12.0685,0.3375,-12.4386
0.2003,0.3418,-12.0686,0.3303,-12.4388
0.2007,0.3399,-12.0686,0.3232,-12.4388
0.2011,0.3380,-12.0687,0.3163,-12.4387
0.2015,0.3361,-12.0688,0.3097,-12.4384
0.2018,0.3342,-12.0689,0.3035,-12.4381
0.2022,0.3324,-12.0690,0.2979,-12.4376
0.2026,0.3305,-12.0691,0.2929,-12.4372
0.2030,0.3287,-12.0692,0.2885,-12.4366
0.2034,0.3269,-12.0693,0.2847,-12.4360
0.2038,0.3251,-12.0693,0.2817,-12.4354
0.2042,0.3233,-12.0694,0.2793,-12.4348
0.2046,0.3215,-12.0695,0.2777,-12.4342
0.2050,0.3197,-12.0696,0.2768,-12.4336
0.2054,0.3179,-12.0697,0.2765,-12.4330
0.2058,0.3161,-12.0698,0.2768,-12.4325
0.2062,0.3144,-12.0698,0.2778,-12.4320
0.2066,0.3126,-12.0699,0.2792,-12.4316
0.2070,0.3109,-12.0700,0.2812,-12.4312
0.2073,0.3092,-12.0701,0.2835,-12.4309
0.2077,0.3075,-12.0701,0.2860,-12.4307
0.2081,0.3057,-12.0702,0.2888,-12.4306
0.2085,0.3040,-12.0703,0.2917,-12.4306
0.2089,0.3024,-12.0704,0.2945,-12.4307
0.2093,0.3007,-12.0704,0.2972,-12.4310
0.2097,0.2990,-12.0705,0.2996,-12.4313
0.2101,0.2973,-12.0706,0.3016,-12.4317
0.2105,0.2957,-12.0706,0.3032,-12.4322
0.2109,0.2941,-12.0707,0.3043,-12.4328
0.2113,0.2924,-12.0708,0.3047,-12.4334
0.2117,0.2908,-12.0708,0.3044,-12.4341
0.2121,0.2892,-12.0709,0.3033,-12.4348
0.2125,0.2876,-12.0710,0.3016,-12.4356
0.2128,0.2860,-12.0710,0.2991,-12.4363
0.2132,0.2844,-12.0711,0.2959,-12.4369
0.2136,0.2828,-12.0712,0.2920,-12.4375
0.2140,0.2812,-12.0712,0.2876,-12.4381
0.2144,0.2797,-12.0713,0.2827,-12.4385
0.2148,0.2781,-12.0714,0.2775,-12.4389
0.2152,0.2766,-12.0714,0.2720,-12.4392
0.2156,0.2750,-12.0715,0.2663,-12.4394
0.2160,0.2735,-12.0715,0.2607,-12.4394
0.2164,0.2720,-12.0716,0.2550,-12.4394
0.2168,0.2705,-12.0717,0.2496,-12.4394
0.2172,0.2690,-12.0717,0.2444,-12.4392
0.2176,0.2675,-12.0718,0.2396,-12.4390
0.2179,0.2660,-12.0718,0.2351,-12.4387
0.2183,0.2645,-12.0719,0.2311,-12.4384
0.2187,0.2631,-12.0719,0.2276,-12.4381
0.2191,0.2616,-12.0720,0.2247,-12.4377
0.2195,0.2601,-12.0720,0.2223,-12.4374
0.2199,0.2587,-12.0721,0.2204,-12.4370
0.2203,0.2573,-12.0721,0.2192,-12.4366
0.2207,0.2558,-12.0722,0.2184,-12.4362
0.2211,0.2544,-12.0722,0.2182,-12.4359
0.2215,0.2530,-12.0723,0.2185,-12.4355
0.2219,0.2516,-12.0724,0.2192,-12.4352
0.2223,0.2502,-12.0724,0.2204,-12.4350
0.2227,0.2488,-12.0724,0.2219,-12.4347
0.2231,0.2474,-12.0725,0.2237,-12.4346
0.2234,0.2461,-12.0725,0.2257,-12.4344
0.2238,0.2447,-12.0726,0.2279,-12.4344
0.2242,0.2433,-12.0726,0.2302,-12.4344
0.2246,0.2420,-12.0727,0.2324,-12.4344
0.2250,0.2406,-12.0727,0.2345,-12.4346
0.2254,0.2393,-12.0728,0.2364,-12.4348
0.2258,0.2380,-12.0728,0.2380,-12.4350
0.2262,0.2366,-12.0729,0.2393,-12.4353
0.2266,0.2353,-12.0729,0.2401,-12.4357
0.2270,0.2340,-12.0730,0.2404,-12.4361
0.2274,0.2327,-12.0730,0.2402,-12.4365
0.2278,0.2314,-12.0730,0.2394,-12.4370
0.2282,0.2301,-12.0731,0.2380,-12.4374
0.2286,0.2289,-12.0731,0.2360,-12.4379
0.2289,0.2276,-12.0732,0.2335,-12.4383
0.2293,0.2263,-12.0732,0.2304,-12.4387
0.2297,0.2251,-12.0732,0.2270,-12.4390
0.2301,0.2238,-12.0733,0.2231,-12.4393
0.2305,0.2226,-12.0733,0.2190,-12.4395
0.2309,0.2213,-12.0734,0.2146,-12.4397
0.2313,0.2201,-12.0734,0.2102,-12.4398
0.2317,0.2189,-12.0734,0.2057,-12.4399
0.2321,0.2177,-12.0735,0.2013,-12.4399
0.2325,0.2165,-12.0735,0.1970,-12.4398
0.2329,0.2153,-12.0736,0.1929,-12.4397
0.2333,0.2141,-12.0736,0.1890,-12.4396
0.2337,0.2129,-12.0736,0.1855,-12.4394
0.2340,0.2117,-12.0737,0.1824,-12.4392
0.2344,0.2105,-12.0737,0.1796,-12.4390
0.2348,0.2093,-12.0737,0.1773,-12.4388
0.2352,0.2082,-12.0738,0.1754,-12.4386
0.2356,0.2070,-12.0738,0.1740,-12.4383
0.2360,0.2059,-12.0738,0.1729,-12.4381
0.2364,0.2047,-12.0739,0.1724,-12.4378
0.2368,0.2036,-12.0739,0.1722,-12.4376
0.2372,0.2025,-12.0739,0.1724,-12.4374
0.2376,0.2013,-12.0740,0.1730,-12.4372
0.2380,0.2002,-12.0740,0.1739,-12.4371
0.2384,0.1991,-12.0740,0.1751,-12.4369
0.2388,0.1980,-12.0741,0.1765,-12.4368
0.2392,0.1969,-12.0741,0.1781,-12.4367
0.2395,0.1958,-12.0741,0.1799,-12.4367
0.2399,0.1947,-12.0742,0.1816,-12.4367
0.2403,0.1936,-12.0742,0.1834,-12.4367
0.2407,0.1926,-12.0742,0.1851,-12.4368
0.2411,0.1915,-12.0742,0.1866,-12.4369
0.2415,0.1904,-12.0743,0.1878,-12.4371
0.2419,0.1894,-12.0743,0.1888,-12.4373
0.2423,0.1883,-12.0743,0.1895,-12.4375
0.2427,0.1873,-12.0744,0.1897,-12.4378
0.2431,0.1862,-12.0744,0.1895,-12.4380
0.2435,0.1852,-12.0744,0.1889,-12.4383
0.2439,0.1842,-12.0744,0.1878,-12.4386
0.2443,0.1831,-12.0745,0.1862,-12.4389
0.2447,0.1821,-12.0745,0.1842,-12.4391
0.2450,0.1811,-12.0745,0.1818,-12.4394
0.2454,0.1801,-12.0745,0.1791,-12.4396
0.2458,0.1791,-12.0746,0.1761,-12.4398
0.2462,0.1781,-12.0746,0.1728,-12.4399
0.2466,0.1771,-12.0746,0.1694,-12.4400
0.2470,0.1761,-12.0746,0.1659,-12.4401
0.2474,0.1752,-12.0747,0.1623,-12.4401
0.2478,0.1742,-12.0747,0.1588,-12.4401
0.2482,0.1732,-12.0747,0.1554,-12.4401
0.2486,0.1723,-12.0747,0.1522,-12.4400
0.2490,0.1713,-12.0748,0.1492,-12.4399
0.2494,0.1703,-12.0748,0.1464,-12.4398
0.2498,0.1694,-12.0748,0.1439,-12.4397
0.2501,0.1685,-12.0748,0.1418,-12.4396
0.2505,0.1675,-12.0748,0.1399,-12.4395
0.2509,0.1666,-12.0749,0.1384,-12.4393
0.2513,0.1657,-12.0749,0.1373,-12.4392
0.2517,0.1647,-12.0749,0.1365,-12.4390
0.2521,0.1638,-12.0749,0.1360,-12.4389
0.2525,0.1629,-12.0750,0.1359,-12.4387
0.2529,0.1620,-12.0750,0.1360,-12.4386
0.2533,0.1611,-12.0750,0.1365,-12.4385
0.2537,0.1602,-12.0750,0.1372,-12.4384
0.2541,0.1593,-12.0750,0.1382,-12.4383
0.2545,0.1584,-12.0751,0.1393,-12.4382
0.2549,0.1576,-12.0751,0.1406,-12.4382
0.2553,0.1567,-12.0751,0.1419,-12.4382
0.2556,0.1558,-12.0751,0.1433,-12.4382
0.2560,0.1550,-12.0751,0.1447,-12.4382
0.2564,0.1541,-12.0752,0.1460,-12.4382
0.2568,0.1532,-12.0752,0.1472,-12.4383
0.2572,0.1524,-12.0752,0.1482,-12.4384
0.2576,0.1515,-12.0752,0.1490,-12.4385
0.2580,0.1507,-12.0752,0.1495,-12.4387
0.2584,0.1499,-12.0752,0.1497,-12.4388
0.2588,0.1490,-12.0753,0.1496,-12.4390
0.2592,0.1482,-12.0753,0.1490,-12.4392
0.2596,0.1474,-12.0753,0.1482,-12.4393
0.2600,0.1466,-12.0753,0.1469,-12.4395
0.2604,0.1457,-12.0753,0.1454,-12.4397
0.2608,0.1449,-12.0753,0.1435,-12.4398
0.2611,0.1441,-12.0754,0.1413,-12.4399
0.2615,0.1433,-12.0754,0.1389,-12.4401
0.2619,0.1425,-12.0754,0.1364,-12.4401
0.2623,0.1417,-12.0754,0.1336,-12.4402
0.2627,0.1409,-12.0754,0.1309,-12.4403
0.2631,0.1402,-12.0754,0.1281,-12.4403
0.2635,0.1394,-12.0755,0.1253,-12.4403
0.2639,0.1386,-12.0755,0.1226,-12.4403
0.2643,0.1378,-12.0755,0.1201,-12.4402
0.2647,0.1371,-12.0755,0.1177,-12.4402
0.2651,0.1363,-12.0755,0.1155,-12.4401
0.2655,0.1356,-12.0755,0.1136,-12.4400
0.2659,0.1348,-12.0755,0.1119,-12.4400
0.2662,0.1341,-12.0756,0.1104,-12.4399
0.2666,0.1333,-12.0756,0.1092,-12.4398
0.2670,0.1326,-12.0756,0.1083,-12.4397
0.2674,0.1318,-12.0756,0.1077,-12.4396
0.2678,0.1311,-12.0756,0.1073,-12.4395
0.2682,0.1304,-12.0756,0.1072,-12.4394
0.2690,0.1289,-12.0757,0.1077,-12.4393
0.2694,0.1282,-12.0757,0.1083,-12.4392
0.2698,0.1275,-12.0757,0.1090,-12.4391
0.2702,0.1268,-12.0757,0.1099,-12.4391
0.2706,0.1261,-12.0757,0.1109,-12.4391
0.2710,0.1254,-12.0757,0.1120,-12.4391
0.2714,0.1247,-12.0757,0.1131,-12.4391
0.2717,0.1240,-12.0757,0.1142,-12.4391
0.2721,0.1233,-12.0758,0.1152,-12.4391
0.2725,0.1226,-12.0758,0.1162,-12.4391
0.2729,0.1219,-12.0758,0.1170,-12.4392
0.2733,0.1213,-12.0758,0.1176,-12.4393
0.2741,0.1199,-12.0758,0.1181,-12.4395
0.2745,0.1192,-12.0758,0.1180,-12.4396
0.2753,0.1179,-12.0759,0.1169,-12.4398
0.2757,0.1173,-12.0759,0.1160,-12.4399
0.2761,0.1166,-12.0759,0.1147,-12.4400
0.2765,0.1160,-12.0759,0.1132,-12.4401
0.2769,0.1153,-12.0759,0.1115,-12.4402
0.2772,0.1147,-12.0759,0.1096,-12.4402
0.2776,0.1140,-12.0759,0.1076,-12.4403
0.2780,0.1134,-12.0759,0.1055,-12.4403
0.2784,0.1128,-12.0759,0.1033,-12.4404
0.2788,0.1122,-12.0759,0.1011,-12.4404
0.2792,0.1115,-12.0760,0.0989,-12.4404
0.2796,0.1109,-12.0760,0.0968,-12.4404
0.2800,0.1103,-12.0760,0.0948,-12.4403
0.2804,0.1097,-12.0760,0.0929,-12.4403
0.2808,0.1091,-12.0760,0.0912,-12.4403
0.2812,0.1085,-12.0760,0.0896,-12.4402
0.2816,0.1079,-12.0760,0.0883,-12.4402
0.2820,0.1073,-12.0760,0.0871,-12.4401
0.2824,0.1067,-12.0760,0.0862,-12.4401
0.2827,0.1061,-12.0760,0.0855,-12.4400
0.2831,0.1055,-12.0760,0.0850,-12.4399
0.2839,0.1043,-12.0761,0.0846,-12.4398
0.2847,0.1032,-12.0761,0.0850,-12.4397
0.2855,0.1020,-12.0761,0.0860,-12.4397
0.2859,0.1015,-12.0761,0.0867,-12.4396
0.2863,0.1009,-12.0761,0.0875,-12.4396
0.2867,0.1003,-12.0761,0.0884,-12.4396
0.2871,0.0998,-12.0761,0.0892,-12.4396
0.2875,0.0992,-12.0761,0.0901,-12.4396
0.2878,0.0987,-12.0761,0.0909,-12.4396
0.2882,0.0981,-12.0762,0.0917,-12.4397
0.2890,0.0970,-12.0762,0.0928,-12.4398
0.2894,0.0965,-12.0762,0.0931,-12.4398
0.2902,0.0954,-12.0762,0.0931,-12.4399
0.2910,0.0944,-12.0762,0.0923,-12.4401
0.2914,0.0938,-12.0762,0.0915,-12.4401
0.2918,0.0933,-12.0762,0.0905,-12.4402
0.2922,0.0928,-12.0762,0.0893,-12.4403
0.2926,0.0923,-12.0762,0.0880,-12.4403
0.2930,0.0918,-12.0762,0.0865,-12.4404
0.2933,0.0913,-12.0762,0.0849,-12.4404
0.2937,0.0908,-12.0763,0.0832,-12.4404
0.2941,0.0902,-12.0763,0.0815,-12.4404
0.2945,0.0897,-12.0763,0.0797,-12.4404
0.2949,0.0892,-12.0763,0.0780,-12.4404
0.2953,0.0888,-12.0763,0.0764,-12.4404
0.2957,0.0883,-12.0763,0.0748,-12.4404
0.2961,0.0878,-12.0763,0.0733,-12.4404
0.2965,0.0873,-12.0763,0.0719,-12.4404
0.2969,0.0868,-12.0763,0.0707,-12.4403
0.2973,0.0863,-12.0763,0.0696,-12.4403
0.2977,0.0858,-12.0763,0.0687,-12.4403
0.2981,0.0854,-12.0763,0.0680,-12.4402
0.2985,0.0849,-12.0763,0.0674,-12.4402
0.2988,0.0844,-12.0763,0.0670,-12.4402
0.2996,0.0835,-12.0763,0.0668,-12.4401
0.3008,0.0821,-12.0764,0.0674,-12.4400
0.3012,0.0816,-12.0764,0.0679,-12.4400
0.3016,0.0812,-12.0764,0.0684,-12.4400
0.3020,0.0807,-12.0764,0.0691,-12.4400
0.3024,0.0803,-12.0764,0.0697,-12.4400
0.3032,0.0794,-12.0764,0.0711,-12.4400
0.3036,0.0789,-12.0764,0.0717,-12.4400
0.3043,0.0781,-12.0764,0.0728,-12.4400
0.3051,0.0772,-12.0764,0.0735,-12.4401
0.3055,0.0768,-12.0764,0.0735,-12.4401
0.3059,0.0764,-12.0764,0.0735,-12.4402
0.3071,0.0751,-12.0764,0.0722,-12.4403
0.3075,0.0747,-12.0764,0.0714,-12.4403
0.3079,0.0743,-12.0764,0.0705,-12.4404
0.3083,0.0738,-12.0765,0.0694,-12.4404
0.3087,0.0734,-12.0765,0.0683,-12.4404
0.3091,0.0730,-12.0765,0.0670,-12.4404
0.3094,0.0726,-12.0765,0.0657,-12.4405
0.3098,0.0722,-12.0765,0.0643,-12.4405
0.3102,0.0718,-12.0765,0.0629,-12.4405
0.3106,0.0714,-12.0765,0.0616,-12.4405
0.3110,0.0710,-12.0765,0.0602,-12.4405
0.3114,0.0706,-12.0765,0.0590,-12.4405
0.3118,0.0702,-12.0765,0.0578,-12.4405
0.3122,0.0698,-12.0765,0.0568,-12.4404
0.3126,0.0694,-12.0765,0.0558,-12.4404
0.3130,0.0691,-12.0765,0.0550,-12.4404
0.3134,0.0687,-12.0765,0.0542,-12.4404
0.3138,0.0683,-12.0765,0.0537,-12.4404
0.3142,0.0679,-12.0765,0.0532,-12.4403
0.3149,0.0672,-12.0765,0.0527,-12.4403
0.3157,0.0664,-12.0765,0.0527,-12.4403
0.3169,0.0653,-12.0765,0.0536,-12.4402
0.3181,0.0642,-12.0765,0.0550,-12.4402
0.3185,0.0639,-12.0765,0.0556,-12.4402
0.3193,0.0632,-12.0766,0.0566,-12.4402
0.3200,0.0625,-12.0766,0.0575,-12.4402
0.3204,0.0621,-12.0766,0.0578,-12.4402
0.3212,0.0614,-12.0766,0.0580,-12.4403
0.3224,0.0604,-12.0766,0.0574,-12.4404
0.3232,0.0597,-12.0766,0.0564,-12.4404
0.3236,0.0594,-12.0766,0.0556,-12.4404
0.3240,0.0591,-12.0766,0.0548,-12.4405
0.3244,0.0588,-12.0766,0.0539,-12.4405
0.3248,0.0584,-12.0766,0.0529,-12.4405
0.3252,0.0581,-12.0766,0.0518,-12.4405
0.3255,0.0578,-12.0766,0.0507,-12.4405
0.3259,0.0575,-12.0766,0.0496,-12.4405
0.3263,0.0571,-12.0766,0.0486,-12.4405
0.3267,0.0568,-12.0766,0.0475,-12.4405
0.3271,0.0565,-12.0766,0.0466,-12.4405
0.3275,0.0562,-12.0766,0.0456,-12.4405
0.3279,0.0559,-12.0766,0.0448,-12.4405
0.3283,0.0556,-12.0766,0.0440,-12.4405
0.3287,0.0553,-12.0766,0.0434,-12.4405
0.3295,0.0546,-12.0766,0.0423,-12.4404
0.3299,0.0543,-12.0766,0.0420,-12.4404
0.3310,0.0534,-12.0766,0.0416,-12.4404
0.3326,0.0523,-12.0766,0.0423,-12.4403
0.3330,0.0520,-12.0766,0.0426,-12.4403
0.3338,0.0514,-12.0766,0.0434,-12.4403
0.3342,0.0511,-12.0767,0.0438,-12.4403
0.3350,0.0505,-12.0767,0.0447,-12.4403
0.3354,0.0503,-12.0767,0.0450,-12.4403
0.3362,0.0497,-12.0767,0.0456,-12.4404
0.3365,0.0494,-12.0767,0.0457,-12.4404
0.3381,0.0483,-12.0767,0.0453,-12.4404
0.3389,0.0478,-12.0767,0.0445,-12.4405
0.3397,0.0473,-12.0767,0.0432,-12.4405
0.3401,0.0470,-12.0767,0.0425,-12.4405
0.3405,0.0468,-12.0767,0.0417,-12.4405
0.3409,0.0465,-12.0767,0.0409,-12.4405
0.3413,0.0462,-12.0767,0.0400,-12.4405
0.3416,0.0460,-12.0767,0.0392,-12.4405
0.3420,0.0457,-12.0767,0.0383,-12.4405
0.3424,0.0455,-12.0767,0.0375,-12.4405
0.3428,0.0452,-12.0767,0.0367,-12.4405
0.3432,0.0450,-12.0767,0.0360,-12.4405
0.3436,0.0447,-12.0767,0.0353,-12.4405
0.3440,0.0445,-12.0767,0.0347,-12.4405
0.3444,0.0442,-12.0767,0.0342,-12.4405
0.3452,0.0437,-12.0767,0.0334,-12.4405
0.3456,0.0435,-12.0767,0.0331,-12.4405
0.3475,0.0423,-12.0767,0.0329,-12.4404
0.3487,0.0416,-12.0767,0.0336,-12.4404
0.3491,0.0414,-12.0767,0.0339,-12.4404
0.3499,0.0409,-12.0767,0.0346,-12.4404
0.3507,0.0404,-12.0767,0.0352,-12.4404
0.3511,0.0402,-12.0767,0.0355,-12.4404
0.3526,0.0393,-12.0767,0.0361,-12.4404
0.3542,0.0385,-12.0767,0.0355,-12.4405
0.3554,0.0378,-12.0767,0.0341,-12.4405
0.3562,0.0374,-12.0767,0.0329,-12.4405
0.3566,0.0372,-12.0767,0.0323,-12.4405
0.3574,0.0368,-12.0767,0.0309,-12.4405
0.3577,0.0366,-12.0767,0.0302,-12.4405
0.3581,0.0364,-12.0767,0.0296,-12.4405
0.3585,0.0362,-12.0767,0.0290,-12.4405
0.3589,0.0360,-12.0767,0.0284,-12.4405
0.3597,0.0356,-12.0767,0.0274,-12.4405
0.3601,0.0354,-12.0767,0.0270,-12.4405
0.3609,0.0350,-12.0768,0.0264,-12.4405
0.3621,0.0344,-12.0768,0.0259,-12.4405
0.3640,0.0335,-12.0768,0.0263,-12.4405
0.3644,0.0333,-12.0768,0.0265,-12.4405
0.3660,0.0325,-12.0768,0.0276,-12.4405
0.3664,0.0324,-12.0768,0.0278,-12.4405
0.3684,0.0315,-12.0768,0.0285,-12.4405
0.3687,0.0313,-12.0768,0.0285,-12.4405
0.3699,0.0308,-12.0768,0.0280,-12.4405
0.3707,0.0304,-12.0768,0.0273,-12.4405
0.3715,0.0301,-12.0768,0.0265,-12.4405
0.3723,0.0298,-12.0768,0.0255,-12.4405
0.3731,0.0294,-12.0768,0.0244,-12.4405
0.3738,0.0291,-12.0768,0.0234,-12.4405
0.3746,0.0288,-12.0768,0.0224,-12.4405
0.3754,0.0285,-12.0768,0.0216,-12.4405
0.3758,0.0283,-12.0768,0.0213,-12.4405
0.3778,0.0275,-12.0768,0.0204,-12.4405
0.3782,0.0274,-12.0768,0.0204,-12.4405
0.3786,0.0272,-12.0768,0.0204,-12.4405
0.3790,0.0271,-12.0768,0.0205,-12.4405
0.3805,0.0265,-12.0768,0.0211,-12.4405
0.3813,0.0262,-12.0768,0.0215,-12.4405
0.3833,0.0255,-12.0768,0.0224,-12.4405
0.3841,0.0252,-12.0768,0.0225,-12.4405
0.3860,0.0245,-12.0768,0.0218,-12.4405
0.3868,0.0242,-12.0768,0.0212,-12.4405
0.3876,0.0240,-12.0768,0.0205,-12.4405
0.3888,0.0236,-12.0768,0.0192,-12.4405
0.3892,0.0234,-12.0768,0.0188,-12.4405
0.3896,0.0233,-12.0768,0.0184,-12.4405
0.3907,0.0229,-12.0768,0.0174,-12.4405
0.3923,0.0224,-12.0768,0.0164,-12.4405
0.3954,0.0214,-12.0768,0.0164,-12.4405
0.3958,0.0213,-12.0768,0.0165,-12.4405
0.3986,0.0205,-12.0768,0.0176,-12.4405
0.4013,0.0197,-12.0768,0.0174,-12.4405
0.4021,0.0195,-12.0768,0.0170,-12.4405
0.4029,0.0193,-12.0768,0.0165,-12.4405
0.4045,0.0188,-12.0768,0.0152,-12.4405
0.4057,0.0185,-12.0768,0.0142,-12.4405
0.4061,0.0184,-12.0768,0.0140,-12.4405
0.4068,0.0182,-12.0768,0.0135,-12.4405
0.4100,0.0174,-12.0768,0.0127,-12.4405
0.4131,0.0167,-12.0768,0.0135,-12.4405
0.4139,0.0165,-12.0768,0.0138,-12.4405
0.4178,0.0156,-12.0768,0.0134,-12.4405
0.4186,0.0154,-12.0768,0.0130,-12.4405
0.4198,0.0152,-12.0768,0.0122,-12.4405
0.4210,0.0149,-12.0768,0.0115,-12.4405
0.4229,0.0145,-12.0768,0.0105,-12.4405
0.4233,0.0144,-12.0768,0.0103,-12.4405
0.4280,0.0135,-12.0768,0.0105,-12.4405
0.4284,0.0134,-12.0768,0.0106,-12.4405
0.4335,0.0125,-12.0768,0.0106,-12.4405
0.4339,0.0124,-12.0768,0.0104,-12.4405
0.4359,0.0121,-12.0768,0.0095,-12.4405
0.4383,0.0117,-12.0768,0.0084,-12.4405
0.4394,0.0115,-12.0768,0.0081,-12.4405
0.4449,0.0106,-12.0768,0.0085,-12.4405
0.4457,0.0105,-12.0768,0.0086,-12.4405
0.4489,0.0100,-12.0768,0.0085,-12.4405
0.4516,0.0097,-12.0768,0.0075,-12.4405
0.4528,0.0095,-12.0768,0.0070,-12.4405
0.4547,0.0092,-12.0768,0.0064,-12.4405
0.4606,0.0085,-12.0768,0.0067,-12.4405
0.4653,0.0079,-12.0768,0.0065,-12.4405
0.4689,0.0076,-12.0768,0.0054,-12.4405
0.4697,0.0075,-12.0768,0.0052,-12.4405
0.4799,0.0065,-12.0768,0.0053,-12.4405
0.4838,0.0061,-12.0768,0.0044,-12.4405
0.4913,0.0055,-12.0768,0.0041,-12.4405
0.4999,0.0049,-12.0768,0.0034,-12.4405
0.5054,0.0045,-12.0768,0.0031,-12.4405
0.5176,0.0038,-12.0768,0.0025,-12.4405
0.5235,0.0035,-12.0768,0.0026,-12.4405
0.5286,0.0032,-12.0768,0.0025,-12.4405
0.5470,0.0025,-12.0768,0.0017,-12.4405
0.5608,0.0021,-12.0768,0.0015,-12.4405
0.5832,0.0015,-12.0768,0.0009,-12.4405
0.6264,0.0008,-12.0768,0.0005,-12.4405
0.6605,0.0005,-12.0768,0.0003,-12.4405
0.9998,0.0000,-12.0768,0.0000,-12.4405

